TorchMD-Net 2.0: Fast Neural Network Potentials for Molecular Simulations

Achieving a balance between computational speed, prediction accuracy, and universal applicability in molecular simulations has been a persistent challenge. This paper presents substantial advancements in the TorchMD-Net software, a pivotal step forward in the shift from conventional force fields to neural network-based potentials. The evolution of TorchMD-Net into a more comprehensive and versatile framework is highlighted, incorporating cutting-edge architectures such as TensorNet. This transformation is achieved through a modular design approach, encouraging customized applications within the scientific community. The most notable enhancement is a significant improvement in computational efficiency, achieving a very remarkable acceleration in the computation of energy and forces for TensorNet models, with performance gains ranging from 2-fold to 10-fold over previous iterations. Other enhancements include highly optimized neighbor search algorithms that support periodic boundary conditions and the smooth integration with existing molecular dynamics frameworks. Additionally, the updated version introduces the capability to integrate physical priors, further enriching its application spectrum and utility in research. The software is available at https://github.com/torchmd/torchmd-net.

==> extended_stability_rmsd.csv <==
time,135129529_2L,136963008_2L,160861289_2L,252660926_2L,135129529_0L,136963008_0L,160861289_0L,252660926_0L
0.0099999999999998,1.3084488,1.4621931,1.0406884,0.94205576,0.7596093,2.144892,1.1491419,1.4253598
0.1100000000001611,1.3180206,1.1133034,0.9054364,1.2337196,1.1258851,2.007053,0.9517566,1.2289839
0.2100000000006386,0.31439966,2.3136096,0.89906394,1.2924974,0.88401335,2.2253277,0.9883472,1.0614253
0.3099999999995813,0.501341,2.6677916,0.907046,1.2937081,0.93992436,1.9790127,1.0129724,1.159185
0.4099999999972167,1.0046761,2.624818,2.5824957,1.2898388,0.6488237,2.3003488,1.0602802,1.1816735
0.509999999994852,0.34640646,2.5243661,0.87521935,1.315198,0.58653253,1.7198253,1.0947007,1.2019855
0.6099999999924873,0.5027601,2.4514148,2.2160552,1.4841388,1.0795715,2.0063314,0.9594283,1.2081887
0.7099999999901226,0.8845685,1.7794297,1.7801863,1.4210746,0.70756394,1.9727505,0.6698373,1.2454588
0.809999999987758,1.5584824,1.6169707,2.7491968,1.3391157,0.6934533,1.9825199,0.814721,1.1707923
0.9099999999853932,1.512725,1.6125115,0.6637651,1.5833716,0.994517,1.9476681,0.78010833,1.0840303
1.0099999999830287,1.2080709,1.5896775,2.1704192,1.2751317,0.9736679,2.0968885,0.76993257,1.3346722
1.109999999980664,0.43079847,1.6978496,2.2800748,1.2204552,1.0010964,1.9638878,1.0277838,1.0983248
1.209999999978299,1.2898918,1.6394662,1.0405933,1.1688172,0.95759827,1.8668896,0.7312867,1.1096846
1.3099999999759344,1.3263198,1.1182619,0.89365643,1.2171217,1.1412725,1.8552525,1.1288304,1.1845564
1.4099999999735702,0.46520057,1.4624462,2.2753484,1.3732306,1.1100365,1.9073468,0.8552188,1.530976
1.5099999999712053,0.9157829,1.913214,1.5596606,1.2875338,0.29114312,2.05584,1.066702,1.2329136
1.6099999999688406,0.31442913,1.1332123,0.9339735,1.4047426,1.0934811,2.220926,1.2791896,1.3890101
1.709999999966476,1.1769495,1.6304071,1.29479,1.292116,0.53319234,2.1308517,0.96807796,1.1600708
1.8099999999641112,0.3848382,1.5622036,1.0258609,1.4625205,1.3699093,1.9575152,1.2089227,1.105273
1.9099999999617463,0.33132747,1.1046642,1.1265754,0.9075906,1.1308575,1.9944339,0.97447854,1.2360748
2.0099999999593816,1.5041528,1.3813415,1.0934039,1.5100945,0.69090515,1.8729599,0.8503832,1.0647962
2.109999999971114,0.9358488,1.2041072,1.8303959,1.1812477,0.70924634,2.0860326,1.0147784,1.1674324
2.2099999999914868,1.0992688,1.4038976,2.1848078,1.2443588,1.026158,1.8721404,0.8264176,0.9938709
2.31000000001186,0.2587319,1.4927983,1.9797357,0.84736866,0.61977273,2.0185733,0.926745,1.2518591
2.410000000032232,0.29332814,2.1381133,1.8028826,1.1670824,0.4057031,1.9202038,1.0262033,1.1166651
2.510000000052605,1.4705276,1.0786617,0.93060595,1.3142482,0.6395523,1.9053779,0.98437333,1.1328312
2.610000000072977,1.6082461,1.2026291,2.5550025,1.0699166,0.58959234,1.9712706,0.69008815,1.268454
2.71000000009335,1.431412,1.3786392,1.0932623,1.2433649,1.0232258,2.014563,0.83657444,1.3480706
2.810000000113723,1.5685956,1.1086501,2.1760137,1.3382801,1.0840209,1.9964983,1.0785956,1.1669666
2.9100000001340955,1.5220156,1.7123384,2.7620883,1.1694245,0.8672962,2.0028148,1.1897852,1.1087563
3.010000000154468,1.4242585,2.491497,1.765015,1.2445955,1.0339633,1.9242387,1.1626709,1.1424096
3.110000000174841,1.5281589,2.2070792,2.2383556,1.2825712,0.42505202,1.9994832,0.85845447,1.151197
3.210000000195213,1.598706,2.4062576,2.1617343,1.1450628,1.0151495,1.9151615,1.3072449,1.300572
3.3100000002155863,1.543955,2.308005,2.3610554,1.096127,0.9439186,1.9567326,0.8495498,1.0087513
3.410000000235959,1.22739,2.4330933,2.0603068,1.4708508,0.7504141,1.8198615,0.89909667,0.9153507
3.510000000256332,1.5944376,2.359829,2.325074,1.224366,0.3497909,1.9197389,0.826941,0.9998537
3.610000000276704,1.5429975,1.244607,1.0275052,1.4214464,1.0798542,2.0232382,0.9810328,1.1472918
3.710000000297077,1.5107405,1.3015854,0.830982,1.144428,1.0152371,1.964154,0.87997407,1.0907315
3.8100000003174497,1.525807,0.77658236,0.8964971,1.2568141,1.0890422,2.0219111,1.0825801,1.1385275
3.9100000003378224,1.1650959,1.170639,1.8596653,1.131194,0.30419308,1.9603559,0.9001724,0.83893496
4.010000000358195,1.0998753,1.560419,2.5977874,0.9927031,0.7078738,2.0006557,1.0007674,1.2246139
4.110000000378567,0.58559823,1.0056988,0.9436555,1.2427167,1.0070729,1.9876572,0.79747945,1.0997311
4.21000000039894,1.5420256,1.0112728,0.9946672,1.2679043,0.6971487,2.0785336,0.80870336,1.0982196
4.310000000419312,1.5363748,1.1303684,1.7836971,1.27244,0.9483322,1.9368993,1.0230435,1.1894435
4.410000000439685,1.5418352,1.593704,2.1214128,1.4604548,0.37040028,2.0265374,1.0215662,1.0874797
4.510000000460058,1.5527291,1.2700207,2.1333246,1.1363,0.44017926,1.9644417,0.9580817,1.272978
4.61000000048043,0.97812533,1.6917397,0.57000214,1.2074212,0.43704265,1.9313582,0.8791429,1.1057318
4.710000000500803,1.5562161,1.3025848,1.2020673,1.374756,1.0759395,1.9722099,0.9794986,1.3173687
4.810000000521176,0.8746453,1.4830446,2.2026083,1.1449983,0.95524675,1.9644878,1.0277413,1.1025139
4.910000000541548,0.536708,1.7185134,2.327792,1.2981023,1.2568212,2.0034454,1.0805756,1.276299
5.010000000561921,0.5347581,1.7909088,2.1102884,1.0512974,0.45978892,2.157978,0.9619368,1.3371545
5.110000000582294,0.6468071,1.7834176,1.0446937,1.0964209,0.88006055,1.9368179,0.5770831,1.1696206
5.210000000602666,1.2123996,2.4236336,2.403479,1.0230894,0.94146985,1.9452425,0.90976703,1.1643765
5.31000000062304,1.2053853,2.597121,2.000892,1.2050167,0.45272866,2.0219927,1.3251729,1.2564607
5.410000000643413,1.5753055,2.7229407,2.380182,1.0455034,0.32131147,2.042458,1.2627343,1.331524
5.510000000663785,1.4973834,2.8398283,0.94489694,1.4256918,1.1352315,2.0122135,1.1395006,1.4746712
5.610000000684158,1.5231863,2.5817797,2.655984,1.2915436,0.77901125,1.9982013,1.28492,1.1954443
5.710000000704531,1.6043311,2.470289,2.911412,1.1214858,1.0455711,1.9698942,0.8453529,1.4184881
5.810000000724903,1.6802859,2.2718086,1.9189898,1.326178,0.2181529,1.9787111,1.0432452,1.1121141
5.910000000745276,1.458505,2.50171,2.6723967,1.038834,0.93723327,1.9642437,0.8174235,1.1611791
6.010000000765649,0.351301,2.4218824,2.3574967,1.100897,1.1852324,1.9187354,0.83991873,1.2607305
6.110000000786021,0.622857,2.4096467,1.9037722,1.0879011,0.5901262,2.086678,1.089103,1.1239805
6.210000000806394,1.3347806,2.5217338,2.8876128,1.3690294,0.5815437,1.9236413,0.8187368,1.261455
6.310000000826767,0.7332827,2.5133128,2.1192458,1.1053857,0.43148533,1.959371,1.1146193,1.2198153
6.410000000847139,0.6307032,2.4494593,2.1879153,1.1179707,0.34270293,1.7305077,1.0396035,1.1240258
6.510000000867513,1.5590895,2.6672463,1.0858272,0.8333322,0.8622354,2.0423744,0.84858465,1.3222041
6.610000000887885,0.8635372,3.0293849,2.1754954,1.1134261,0.440469,2.0515068,0.93872446,1.5505059
6.710000000908257,1.301502,3.0066462,2.4498537,1.1511583,0.32726628,2.0457625,1.2271136,1.1110735
6.81000000092863,1.142245,2.9193902,2.8148055,1.5767273,0.7438199,1.9537605,0.89838743,1.3078581
6.910000000949003,1.2456739,2.1604805,2.2165904,1.1715168,0.9696365,1.9862673,0.8488917,1.0711176
7.010000000969376,0.3271417,2.4094253,2.131405,0.752348,0.49928385,1.8291043,1.0357143,1.1731964
7.110000000989748,0.9518007,1.9038486,2.3139114,1.4995984,0.92951053,1.8899217,0.7296705,1.3148068
7.210000001010121,1.0516737,2.0953255,0.8618158,1.1226152,0.8703665,2.0142658,1.0066955,1.1627711
7.310000001030493,1.1125584,2.2903552,1.2245792,1.157399,0.38291463,1.8325412,0.9907043,1.1677854
7.410000001050866,1.0853986,2.1905372,0.839365,1.2465029,0.27903724,1.9365898,1.1805118,1.4044244
7.510000001071239,1.2283368,2.366882,2.421391,1.2530115,0.6764613,2.0336802,1.0294613,1.350396
7.610000001091612,0.57912195,2.3849237,2.2317274,1.196104,1.1136496,1.9779509,1.1216003,1.0683037
7.710000001111984,1.0725548,2.366303,0.94799954,1.3141779,0.84121424,1.9783473,0.9190389,1.0973912
7.810000001132357,0.9147307,2.7774513,1.2055488,1.2182949,1.0032135,1.9631407,1.0444603,1.2142185
7.91000000115273,0.3139986,2.5796223,1.0616485,1.0752523,0.7655132,1.7931525,1.0173458,1.0404302
8.010000001173102,0.4337681,2.7515059,2.2171755,1.1978165,1.1395129,2.0423582,1.0456159,1.4110664
8.110000001193475,0.6203116,2.3330472,0.8560551,1.2879555,1.2304019,2.182681,1.1268376,0.9609855
8.210000001213846,1.1498387,2.2380552,1.8231735,1.3099667,0.6283707,2.0025263,1.069784,1.2914262
8.310000001234219,1.5804887,2.3767898,2.496185,0.9400151,0.62304187,1.9329445,1.0321914,1.3021289
8.410000001254591,1.5397154,2.317012,1.7018968,1.1892363,0.6648278,1.9731728,0.8293603,1.202153
8.510000001274964,1.6130773,2.3037548,0.81184226,1.2418425,0.7670784,1.9713583,1.1170058,1.3220456
8.610000001295337,1.5900996,2.247737,2.6668913,1.3628691,0.5847617,2.2906127,1.2320169,1.2727718
8.71000000131571,1.5737613,2.0242496,2.3341727,1.4791969,0.99876803,1.9666998,1.0581836,1.3073087
8.810000001336082,1.544999,2.1135762,1.0911531,1.1348704,0.9362664,1.9464984,1.0260522,1.0674545
8.910000001356455,1.4959961,3.1668928,0.7228095,1.0745885,1.0240842,1.9879491,1.2738706,1.2591313
9.010000001376827,1.5480496,3.0151613,1.0142246,0.71688783,0.98187053,1.8965719,1.1213379,1.3588269
9.1100000013972,1.406957,1.3597383,1.1043196,1.1117649,0.9086568,2.1863487,1.065453,1.1006106
9.210000001417573,0.44356155,2.57759,1.0167478,1.0317786,1.0892336,2.071379,1.040772,1.3023914
9.310000001437944,0.5545699,2.0719678,1.4106505,1.2265038,0.87674886,1.7746131,0.8404492,1.0342357
9.410000001458318,1.1616839,0.69294965,2.9087691,1.3103062,1.1875187,2.023909,1.0536855,1.2786708
9.510000001478693,1.1333911,1.3216149,2.482991,0.93422574,0.5851108,2.017431,1.0395032,1.0651257
9.610000001499063,0.32096407,0.98406833,2.3665102,1.2174604,0.99050796,1.9852285,0.9500272,1.0463655
9.710000001519436,1.5263301,0.9976648,1.8417555,1.1723258,1.179292,2.010629,1.0751498,1.4769925
9.810000001539809,1.5057087,1.0804293,0.6469245,1.2444441,1.0194564,1.9937848,1.0804248,1.2947907
9.91000000156018,1.5345536,1.4680917,2.6526086,1.4443803,0.91235256,1.8875661,1.0161296,1.2291579
10.010000001580554,1.533339,2.600436,2.899561,1.0646443,1.0007324,1.9961587,0.94627243,1.0840998
10.110000001600929,1.5694275,2.653748,2.5305703,0.9871154,0.9671048,1.982569,0.9954528,1.018813
10.2100000016213,1.2728759,2.3963978,2.2778707,1.1530892,0.96769893,1.8450418,0.97987586,1.1681616
10.310000001641672,0.9329438,1.1318868,0.95233935,1.437668,0.59067935,2.0463924,0.84093446,1.3620605
10.410000001662045,0.48764902,1.4690486,2.2489066,1.201956,0.69213426,2.0100749,1.363991,1.1476065
10.510000001682418,1.59497,0.8981633,0.79324204,0.9373662,1.0120136,2.0637283,1.2689791,1.265623
10.61000000170279,1.3723315,1.3691365,2.1180863,1.2404685,0.40943033,1.8416467,0.9887674,0.96531504
10.710000001723165,1.4721538,1.776307,1.9579856,1.1799154,0.6853213,1.9702122,1.1115974,1.0830603
10.810000001743536,1.5251148,1.981802,0.6636772,1.5014799,0.8690841,1.8903217,0.90353996,1.3427551
10.910000001763908,1.6640155,2.3398519,0.9738179,1.266058,0.31010112,1.9812561,0.9899051,1.2905947
11.01000000178428,1.5233785,2.5222676,2.2432346,1.08949,0.83540654,1.956793,1.1300603,1.3060865
11.110000001804654,1.1825871,2.3732915,0.92814356,1.2825903,1.0544219,1.9634676,1.1398307,1.2425712
11.210000001825028,0.33874136,2.2037187,2.931006,1.3849862,0.8835217,1.9724077,1.0822309,1.1867031
11.3100000018454,1.219015,1.4519758,2.9165297,1.2101858,0.4040824,2.0064778,1.0686961,1.1974933
11.410000001865772,1.1027803,1.5472019,2.0839372,1.3090223,1.0025493,1.9383693,1.0474741,1.2103591
11.510000001886144,1.0137292,1.6604687,2.2302582,1.4206127,0.36162537,1.9380811,0.89633197,1.2519746
11.610000001906515,1.353578,1.7428869,0.8948968,1.0881528,0.78837395,2.0516882,0.68827665,1.258214
11.71000000192689,1.5791419,1.9316635,0.9982961,1.1964483,0.96591103,1.9724137,1.1171912,1.3085461
11.810000001947264,0.54829603,1.0584701,1.795477,1.103864,0.57250154,1.8453933,0.7451694,1.1965965
11.910000001967637,0.531851,1.2522202,1.3254269,1.3936049,0.79329634,2.0034254,0.82158536,1.1577379
12.010000001988008,0.36274278,1.4392107,1.0991093,1.0622422,0.50689757,1.9478884,0.7363326,1.1293293
12.11000000200838,1.1200179,1.652453,1.186249,1.105064,0.4165617,1.7831819,1.010682,1.3814999
12.210000002028751,1.5231,2.3661122,1.1354928,1.1846366,1.1766664,1.8195157,1.0022722,1.3432986
12.310000002049126,1.4813917,1.5158826,1.1548928,1.3725832,0.6819483,1.9309683,1.1029679,1.1022923
12.4100000020695,1.5523158,1.5069318,0.8676759,1.0872372,0.3217118,1.9374702,0.9135078,1.1138085
12.510000002089871,0.27760962,1.6494867,2.4185507,1.2339936,0.9053895,1.9282997,0.92871696,1.1841563
12.610000002110244,1.5708289,2.5424502,2.3065872,1.095803,0.36007285,1.9869113,0.9304552,1.0478921
12.710000002130617,1.5420594,1.9119419,1.010031,1.2467403,1.247906,1.9914922,0.9819026,1.0427098
12.81000000215099,1.5190011,1.4027396,0.8780576,1.3136338,0.80189824,1.98186,1.1152089,1.1844032
12.910000002171362,1.6274557,1.7369599,2.326702,1.2025257,0.9028395,1.9934072,1.0016341,1.3925178
13.010000002191736,1.5026194,1.3863854,2.2164633,0.97941065,0.7170098,1.9778768,1.007,1.1318047
13.110000002212107,1.4554265,1.7306932,1.0011336,0.97994685,0.94781363,1.9310015,0.9749365,1.2379643
13.21000000223248,1.5540153,1.379776,1.9872057,1.1721836,0.48840037,1.9839411,1.1446829,1.2060924
13.31000000225285,1.6042383,2.3486385,0.7723742,1.3001987,0.87721235,1.9059098,1.016113,1.2086313
13.410000002273224,1.1893239,2.4109786,1.1082882,1.3132108,0.5368896,1.832705,1.0254656,1.3425559
13.510000002293598,1.3520411,2.3338213,2.3618946,1.3548534,1.2809933,1.9532242,1.3062232,0.9976949
13.610000002313972,0.57741135,2.1425564,0.9954025,0.96753645,0.9549449,1.9558619,0.7979306,1.2996092
13.710000002334343,1.5993857,2.998836,2.9741912,1.4678172,0.9007544,1.9161267,1.1129466,1.2691897
13.810000002354716,0.4769215,2.2843792,2.7823043,1.3595834,1.0023551,1.9283434,0.94304913,1.3905739
13.910000002375089,0.5292855,2.183379,1.7929446,1.0309362,0.78048986,1.9803076,0.99453795,0.9694774
14.01000000239546,0.5044728,2.3802629,2.425838,1.1962924,0.42259124,1.9009136,1.043141,1.2174488
14.110000002415834,0.3103673,2.9671383,1.8170745,1.1886104,0.6671683,1.9684541,0.76275414,1.218997
14.210000002436209,0.4553434,2.8331976,2.3472998,1.4403405,0.58522123,2.016912,0.9748302,1.0015339
14.31000000245658,0.5003657,2.2227404,1.8806516,1.3531502,0.33722395,2.015882,1.0356901,1.1758559
14.410000002476952,0.9562209,3.1861794,0.79713106,1.4240738,0.69030946,1.9101596,1.1665689,1.0798886
14.510000002497325,1.1540073,3.0509152,1.1614864,1.181658,0.9657313,1.9954544,1.0645142,1.1560671
14.610000002517696,1.1008577,2.0980966,0.83917695,1.4231894,0.35510007,1.8698416,1.0318208,1.1627995
14.71000000253807,0.41873685,3.0809445,1.1868018,1.0940909,0.5768489,1.8085591,1.0027536,1.1238997
14.810000002558445,0.5287396,2.9347706,0.9158297,1.1024895,1.1799245,2.0500662,0.9519896,1.0989165
14.910000002578816,1.4232916,2.3375034,1.1646729,1.3752446,0.28146455,1.9919766,1.1258146,1.2350646
15.010000002599188,0.34119266,2.662554,0.9962043,1.3840297,0.9728099,2.0313973,0.8427078,1.2838765
15.11000000261956,1.4296213,2.2844844,1.0192742,0.87588733,1.0017687,1.9329156,1.0316706,1.1253247
15.210000002639934,1.5954305,2.8279805,1.1861115,1.2450784,1.0375667,1.9574741,0.79049486,1.1068032
15.310000002660308,1.6205103,2.2313986,1.8166469,1.1298211,0.88753337,1.951517,1.2179017,1.0512925
15.41000000268068,1.182847,2.5654972,0.65780866,1.2756466,0.540217,1.6872593,1.0191486,1.1053145
15.510000002701052,0.47898415,2.213837,1.0420012,1.2208833,1.0190607,1.7844052,1.2081398,1.2831689
15.610000002721424,1.5294318,2.5411925,0.9815672,1.2446543,1.1151551,1.9783912,0.96715313,1.2218798
15.710000002741795,1.5021987,2.2863727,2.0291972,1.2792685,0.95343214,2.0178275,1.2047824,1.1283776
15.81000000276217,1.7076535,2.802733,0.88633215,0.9543367,1.0716553,1.8931415,0.96181846,1.1677662
15.910000002782544,1.5375856,3.3273067,2.3849437,1.3215742,0.47237712,1.9059281,0.7481443,1.0743917
16.010000002802915,1.1524615,3.0839915,2.06755,1.2684728,0.4450515,1.877115,1.1370997,1.1732397
16.110000002823288,1.3932445,2.2941525,2.1630757,1.0803958,0.6258082,1.9302024,1.126691,1.1339366
16.21000000284366,0.89287144,2.3087409,1.8617947,1.0963136,1.1741843,1.9620936,0.9570196,1.1355392
16.310000002864033,1.2794317,2.3920932,2.7462425,1.3076214,0.76809764,1.995786,1.1535015,1.2745394
16.410000002884406,0.47372794,2.098498,1.1544709,0.9895232,0.9800251,2.7065206,1.1020058,1.1254916
16.51000000290478,0.4011786,2.4020212,2.0105274,1.3025703,0.9715658,2.683675,0.6862865,1.1736022
16.61000000292515,0.2697186,3.1185963,2.30918,1.3792033,0.83147097,3.0352242,1.3358523,1.1483024
16.710000002945524,1.0166026,2.50048,1.9020047,1.0540513,0.48069903,2.8620086,0.87067086,1.2344233
16.810000002965896,1.4699383,2.5117881,2.029645,1.3799566,1.2466744,2.7438223,1.2180072,1.3653241
16.91000000298627,1.5612736,2.5278196,0.9614707,1.3661088,0.62300485,2.8697858,0.7454897,1.0820471
17.010000003006642,1.5839866,2.9419167,1.0585151,1.295596,1.0442015,2.8426526,1.0161959,1.177505
17.110000003027015,1.5401822,2.2793941,0.71382123,1.1784075,0.43254524,2.8204637,1.0608294,1.1341949
17.210000003047387,0.44441357,2.343643,1.0831323,1.133211,1.3824201,2.8103693,1.0517082,1.429256
17.31000000306776,0.5139612,2.234613,0.7570094,1.0961041,0.9971115,2.8536448,0.78436077,1.1687822
17.410000003088133,1.2040929,2.418319,0.54618764,1.1217431,0.27991775,2.712087,0.8143239,1.2889456
17.510000003108505,1.5224905,2.600029,2.2146506,1.0695046,0.40193483,2.8654501,1.0918535,1.2962884
17.610000003128878,0.5311299,2.4034095,2.057715,1.3868563,0.31276113,2.8105843,1.1335074,1.2476472
17.71000000314925,1.311302,2.4826767,0.6462004,1.3238885,0.43004918,2.8130114,0.92242366,1.2270098
17.810000003169623,1.0004854,2.4958212,1.0439233,1.1438584,0.9687866,2.8409402,0.9697091,1.2428629
17.910000003189996,1.5420264,2.2383733,2.3326898,1.110762,0.44709992,2.7746844,0.73130983,1.2123793
18.01000000321037,1.4935004,2.3517945,0.61134505,1.2476027,0.77327776,2.7727287,0.94823205,1.3885629
18.11000000323074,1.3237461,2.784356,2.0628815,1.4102324,0.5759854,2.8049026,1.1415328,1.0781912
18.21000000325112,0.440176,2.8519776,1.0361848,1.0498041,0.5934212,2.6087098,1.1174196,1.0246769
18.310000003271487,0.30546397,2.5817106,2.332872,1.208297,0.79797155,2.6385558,1.0462409,1.3671238
18.410000003291856,1.1395049,2.440788,2.9232373,1.1514757,1.0573555,1.9318103,0.980565,1.3052105
18.510000003312232,1.3574554,2.35936,2.64573,1.173788,1.0,1.9799988,1.0422276,1.1802593
18.610000003332605,1.6609086,2.4073262,2.726853,1.039274,0.9346332,2.0270958,0.9890287,1.1873038
18.710000003352977,1.5000035,2.3291748,0.8122353,1.0718544,1.0522027,2.0509171,0.88349706,1.1005068
18.81000000337335,1.5520037,2.3956237,1.3143708,1.0727584,0.46317947,1.9382325,1.0527213,1.1543826
18.910000003393723,1.5150019,2.1358564,1.1918058,1.3476342,1.158482,1.9726192,1.1450957,1.1286618
19.01000000341409,1.524411,2.213169,1.9195896,1.2334634,0.3933681,2.0806804,0.8890506,1.1053828
19.110000003434468,1.2808512,2.3426354,2.9344368,1.4321985,0.5249475,2.0041544,1.0666326,1.3736334
19.21000000345484,1.4999906,3.0016716,2.680573,0.90433466,1.1381109,2.0575447,1.0143722,1.1236129
19.31000000347521,1.5254172,2.7198284,2.526235,1.2463388,0.42537042,1.7315735,0.9561979,1.0478549
19.410000003495583,1.5185888,2.7823107,2.4533186,1.5616134,0.41117936,2.010488,1.1214129,1.3029522
19.51000000351596,1.5444639,3.0676117,2.4135442,1.1176307,0.6988057,2.026287,0.96248007,1.1766087
19.61000000353633,1.6175833,2.9335754,2.6225889,0.93806803,0.8343224,1.9557737,0.97868794,1.1806847
19.710000003556704,1.621032,2.5479574,0.7108896,1.3626187,0.611167,2.0648441,1.2527359,1.4236239
19.81000000357708,1.5730354,2.479791,2.1276655,1.0318639,0.95530665,2.1115518,0.9832051,1.1807505
19.91000000359745,1.511998,2.2278314,2.0148723,1.1716443,0.4774783,1.9101537,1.1609792,1.1353904
20.010000003617822,1.654564,2.633832,0.90708417,1.2426744,0.75599617,1.9216291,1.1174916,1.2011807
20.1100000036382,1.5833896,2.5785818,1.8754907,1.0490588,0.61235994,1.9897262,0.98383564,1.1670165
20.21000000365857,1.0661278,2.4542809,2.773403,1.0979317,0.48669302,1.9069272,1.216926,1.1448522
20.31000000367894,1.4971191,2.7704363,2.226619,1.436193,1.2010562,1.9899328,0.6249326,1.1481391
20.410000003699317,1.5125792,3.0539834,0.8360772,1.0565346,0.82473737,2.1238348,1.028269,1.2576904
20.51000000371969,0.5184718,3.0163343,2.234047,1.2276397,0.47086462,1.9905941,0.9411331,1.2513771
20.61000000374006,0.44449958,2.4077888,2.0665655,1.0691295,0.5309178,1.812783,1.0292015,1.4783401
20.71000000376043,1.5918454,2.4446635,1.9807073,1.3013009,1.1229146,2.8444953,0.9851024,1.2935114
20.8100000037808,0.37405482,2.6505194,1.2028041,1.2877356,0.8351706,2.7830667,0.94293916,1.1122011
20.910000003801173,0.38207468,2.4446568,0.5847906,1.04768,1.0798335,2.724311,1.1039592,1.1728988
21.01000000382155,0.53836846,2.5483782,2.0446465,1.3734169,1.2161329,2.6034214,1.0378358,1.1890664
21.11000000384192,1.0015877,2.1049259,0.90623754,1.2943193,0.37827218,2.727768,1.2893183,1.3258088
21.21000000386229,0.9544531,2.262852,1.0939733,1.4373645,0.5420152,2.7633162,1.0417349,1.346412
21.310000003882667,0.9416149,2.9916162,0.92481303,1.2503518,0.5349193,2.6092124,1.06253,1.3285096
21.41000000390304,1.2618253,2.8658462,0.973428,0.89554423,0.3907885,2.7794447,0.89016116,1.1045763
21.51000000392341,1.0796989,2.599061,1.7946231,1.3776028,0.4671615,2.054175,1.0074307,1.2014989
21.610000003943785,1.5467927,2.4128828,1.2267001,1.3224418,1.2985462,2.2081816,0.8837472,1.2064173
21.71000000396416,1.513881,2.2929554,0.99037504,1.312776,1.0002565,2.114933,1.0305884,1.1308972
21.81000000398453,0.6039725,2.338979,1.1713785,1.272319,0.31367162,1.9478806,0.9375131,1.2565615
21.910000004004903,1.1646951,2.2163932,2.1738143,1.2318114,0.9975027,2.1030998,0.8657145,1.304127
22.01000000402528,0.9739979,2.0411463,0.8405558,0.94360894,0.97818166,1.9668844,1.0053928,1.1594491
22.11000000404565,1.1684023,2.6285138,0.7727309,1.0913142,1.1531726,2.0469532,1.0319204,1.1138712
22.21000000406602,0.5146918,2.1307201,1.2186418,1.1835142,0.6087412,2.0754428,1.0918007,1.4153197
22.310000004086397,1.3007927,2.3557396,1.0317434,1.209032,0.9524032,2.049372,0.7857417,1.1683201
22.410000004106767,0.4654585,2.223051,1.091397,1.2684186,1.0505937,2.1444998,1.0334207,1.1645368
22.51000000412714,0.994579,2.1902432,0.6883909,1.110459,0.22024474,2.0627367,1.0364667,1.1346406
22.610000004147512,1.519149,2.3290195,1.4195586,0.86709315,1.113858,1.986153,1.064741,1.0994965
22.710000004167885,1.3113103,3.1034873,2.278679,1.3325255,0.6780125,2.9056263,1.0709417,1.1275586
22.810000004188257,1.1892015,2.0561955,2.316599,0.98947066,0.97240865,2.7422287,0.9196674,1.1669433
22.91000000420863,1.5988392,2.3747761,2.0983953,0.95937616,1.2610837,2.7799764,1.108995,1.1658707
23.010000004229003,0.8527333,2.3146913,2.022724,1.004999,1.196102,2.8478315,0.978286,1.4954839
23.11000000424937,0.44286135,2.6616292,1.9361248,1.1753864,0.6945284,2.9554813,1.0125128,1.3623807
23.210000004269748,0.5454937,2.6496432,2.299196,1.1167954,0.44015107,2.79318,0.94043803,1.2696401
23.31000000429012,1.1985664,2.40656,2.1972423,1.1211252,0.60677546,1.9354959,1.0154791,1.3205965
23.41000000431049,1.6686659,2.3413057,2.5559142,1.2801719,0.7880321,2.083097,0.81273276,1.2976997
23.510000004330863,1.5384731,3.0537355,2.9906268,1.076353,0.33226293,1.8346784,1.169066,1.1198499
23.61000000435124,1.4433627,2.106274,2.1235814,1.4492332,0.612523,1.9776397,1.148549,1.268588
23.71000000437161,1.044438,2.0216436,1.0217534,1.3583357,0.85243213,1.9551744,0.85915005,1.2405875
23.810000004391984,0.7858911,2.195758,1.9810246,1.1078641,0.6031524,2.1216164,0.9323666,1.0356715
23.91000000441236,0.6480883,2.1051207,2.0898712,1.2727458,1.1446296,1.9378601,1.0281979,1.147414
24.01000000443273,0.33858654,3.0244224,2.0299485,1.1345515,0.971041,1.998805,0.9293498,1.3349184
24.110000004453106,1.4715892,2.4393735,2.1698208,1.1755358,1.0970471,1.9237611,1.1118257,1.0721545
24.21000000447348,1.4625854,2.317358,2.4397686,1.0232626,0.36574116,2.0633526,1.1061765,1.1026664
24.31000000449385,1.5303861,2.3772662,2.1317475,1.1053655,0.40434518,2.080163,1.0963819,1.2490101
24.41000000451422,0.8525376,2.4359446,2.9020383,1.2297288,1.0389644,2.029279,1.0812984,1.2326614
24.510000004534596,1.5997696,2.6532452,0.91011626,1.4614094,0.7245289,1.9652205,0.98149604,1.0782588
24.61000000455497,1.7107962,3.1497827,1.0457104,0.9547154,0.6145125,2.022771,0.8225708,1.1602058
24.71000000457534,1.509284,2.2426875,2.1316118,1.0990618,0.73272777,1.9243804,1.0179591,1.2173026
24.81000000459571,1.5118207,2.0451899,2.0667048,1.3527398,1.1689931,1.7961766,0.9404646,1.2985733
24.91000000461608,1.5163295,2.1567314,2.3665016,1.3118016,0.3608293,1.9895123,0.8742149,1.0938722
25.010000004636453,1.507507,2.4286387,2.302383,1.2292188,0.5145739,1.9877976,0.7396912,1.3628385
25.11000000465683,1.5914606,1.6805081,2.7798293,1.0765439,0.49672177,1.9858987,1.1522875,1.1283019
25.2100000046772,1.5111165,1.9012469,1.1214579,1.27242,0.89845216,2.0149608,0.9504209,1.2414565
25.31000000469757,0.80278194,2.5323503,2.0472631,0.88469833,0.5212869,1.9695643,1.0820532,0.9991803
25.410000004717947,0.2765347,2.6194608,1.9398786,1.1740283,0.6501043,1.7012296,1.0239942,1.1294124
25.51000000473832,0.4106384,2.4599547,2.2811275,1.2478412,0.90665674,1.9863826,1.2619765,1.217697
25.61000000475869,1.1452739,2.6133103,2.0481758,1.2499342,1.1582549,1.9468316,1.0617058,1.0383261
25.710000004779065,1.2741356,2.5413792,2.0985699,1.3915117,0.585506,1.4896779,1.0489254,1.2505015
25.81000000479944,0.6057261,2.4198754,1.1943237,1.3151854,0.99470955,1.9033058,0.9059685,1.3365283
25.91000000481981,0.5014976,2.4898412,2.9427829,1.3094926,0.70071423,2.0827343,1.1199429,1.1102018
26.010000004840183,1.1850246,2.4839416,0.7310531,1.0677892,1.1974669,2.1046143,1.0437182,1.1982707
26.11000000486056,0.612212,2.5421178,1.0612439,1.2392675,1.0455177,1.9151975,0.9560429,1.2263273
26.21000000488093,1.016494,2.525909,2.131319,1.0982981,1.1802616,1.8879781,1.0815455,1.088566
26.3100000049013,0.9822866,2.591032,1.0874872,1.3945419,0.31031072,2.139679,1.0646378,1.2206105
26.410000004921677,1.5808203,2.2414036,0.751066,1.3229198,0.68666583,1.955227,0.9580612,1.2374537
26.510000004942047,1.8674927,2.4904437,1.0813749,1.4105699,1.0424368,1.9900304,0.85363406,1.0183983
26.61000000496242,2.0359936,2.399909,0.9741452,1.0796819,0.9965839,2.1983054,1.1861923,1.0133607
26.710000004982792,2.0439155,2.2896457,2.244608,1.3663317,0.32557404,2.0687418,0.75111604,1.3535877
26.810000005003165,1.831183,2.9390872,1.0061368,1.1134417,0.49384046,1.8612247,0.844111,0.9139571
26.910000005023537,1.4732183,2.4110763,1.0788089,1.3294493,0.7288609,1.9328202,1.1237214,0.939761
27.01000000504391,2.1392546,2.4068072,1.203112,1.2736343,0.8438908,1.9737867,0.9331714,1.1104642
27.110000005064283,1.5449296,2.2719135,1.043095,0.77460533,0.6610066,1.9485484,0.90627456,1.2213118
27.21000000508465,1.8112139,2.212289,0.8201884,0.9752157,1.2583331,1.9205099,1.312123,1.2258563
27.310000005105028,1.486606,2.2498763,2.0777032,1.3625568,0.28141966,2.059244,1.1571614,0.94813484
27.4100000051254,1.4545434,2.28332,1.9735463,0.9850085,0.45403153,2.0952632,0.75675106,1.0109632
27.51000000514577,2.0783617,2.4073284,1.1760111,1.1257893,0.8177876,2.1244757,1.0684388,1.1218258
27.610000005166143,2.1387959,2.2796195,1.2707782,1.037127,1.032658,1.9442724,0.7249359,1.5189358
27.71000000518652,1.8881017,2.532764,2.260561,1.4080228,0.63579667,1.9762506,0.9442919,1.3458153
27.81000000520689,1.789579,2.8876336,1.1060823,1.3677602,1.0748616,1.9427818,1.1390855,1.3177829
27.910000005227264,2.1463509,1.9684399,2.0163767,1.0520134,0.42676112,1.9577152,1.1810783,1.4103702
28.01000000524764,1.6863351,2.2948923,1.1445396,1.2616177,0.6306804,1.9795026,1.1998436,1.2466738
28.11000000526801,2.1117005,2.1776352,0.87160164,1.3118434,0.9432654,1.991991,1.1325738,1.0887764
28.210000005288386,1.7806188,2.5436451,0.7647696,1.156374,0.370032,1.9465944,0.99892986,1.3317454
28.31000000530876,2.1220803,2.4556663,0.94247425,1.3159876,1.1853238,2.005431,0.95219564,1.3834311
28.41000000532913,1.8875232,2.3734767,2.2826664,1.1291456,1.1824691,1.918588,0.825832,1.1626245
28.5100000053495,2.068458,2.490302,0.86008537,1.2403649,0.50491476,1.9355323,1.1510952,1.1990131
28.610000005369876,1.8546318,3.288234,1.1587114,1.3150865,0.8877068,1.9957309,1.1781498,1.1969044
28.71000000539025,1.9402205,3.1015527,2.2062604,1.3408368,0.50328314,2.0818882,0.6598683,1.2636333
28.81000000541062,2.09385,3.0379417,1.8354386,1.1850507,0.5971712,2.0075283,0.98423666,1.1319289
28.91000000543099,2.1116028,3.255205,2.7146919,1.3758206,0.97916126,2.075071,0.88696754,1.286137
29.01000000545136,1.885381,2.7789173,2.1011887,1.2945285,0.5463813,2.0753677,0.8535307,1.1269983
29.110000005471733,1.6984494,2.1658053,2.623535,1.1873443,0.94284064,1.9436598,1.1117134,1.1911616
29.21000000549211,1.7341652,2.2926664,2.2540708,1.5193545,0.8453687,2.2387116,0.9135288,1.0633132
29.31000000551248,2.1369169,2.1723247,1.484508,1.0037982,0.4094782,2.0231698,1.0916389,1.4072223
29.41000000553285,1.7240298,2.2407787,2.1947122,1.5978794,0.6877827,1.9904912,0.92462045,1.1427754
29.510000005553227,2.1078265,2.391828,1.8043507,1.3089416,0.45877847,2.0377526,0.9485412,1.1552644
29.610000005573603,2.1560333,2.554982,1.1866133,1.2453357,0.60388434,1.983914,1.0486208,1.3525196
29.71000000559397,1.712807,2.5336676,1.0510381,1.1807326,1.1241606,1.9440367,0.81604224,1.2007817
29.810000005614345,1.5063082,2.1542263,2.2637413,0.8447678,0.8741777,1.8925886,0.6020226,1.0983049
29.91000000563472,1.8420677,2.4878495,2.0036976,1.2009803,0.716311,1.9620975,1.0519236,1.2808027
30.01000000565509,1.8238852,2.178711,0.9542341,1.0644985,0.8640203,2.009157,1.0413723,1.3913368
30.110000005675463,1.5771983,2.3592606,0.6028976,1.2663445,1.0543658,2.007928,0.79132926,1.3225127
30.21000000569584,1.6539872,2.3701048,2.167616,0.9390185,0.36875898,2.1237528,0.739215,0.8493295
30.31000000571621,1.411543,3.0726907,2.2646708,1.0802429,1.0667362,1.9687494,1.1759629,1.1389061
30.41000000573658,1.4332379,3.0022056,1.1610154,0.97714007,1.1374866,1.9811019,1.086964,1.311765
30.510000005756957,1.5542611,2.3745131,2.673818,1.1730765,0.4187219,1.999247,1.1137103,1.0312898
30.610000005777326,1.5847608,2.6481738,1.0451813,1.3501391,0.8149452,1.6673818,1.0612934,1.2581782
30.7100000057977,1.5392861,2.9018857,2.1626656,1.2121,0.8964832,2.0239859,0.77772063,1.4281375
30.810000005818072,1.4282563,2.3074913,2.1841056,1.4442881,0.5136183,1.961024,0.9052675,1.3855426
30.910000005838445,1.3734998,2.5104213,2.1379821,1.0519421,0.4775316,1.8960872,0.9387608,1.284845
31.010000005858817,1.5679177,2.356139,2.2795537,1.118405,0.31633708,2.141226,0.709749,1.334195
31.11000000587919,2.1224427,1.9841436,1.0105863,1.2483053,1.0004843,1.9962103,0.77958167,1.1722021
31.210000005899563,1.9996186,2.3530967,0.78809303,1.1921471,0.47794968,2.0452044,1.2055954,1.120857
31.31000000591993,1.9119923,2.3574846,2.1540952,1.2202511,0.72346455,1.9634447,1.1459857,1.1855048
31.410000005940304,1.4412068,2.345908,1.1681669,1.2442361,0.7880747,1.9216915,1.1545753,1.1422764
31.51000000596068,1.5997204,2.3469133,2.138222,1.0581665,0.43336612,1.9824858,0.88189596,1.400511
31.610000005981053,1.574789,2.2774022,2.0661287,1.2676338,0.764568,1.9597596,0.65212417,1.0573869
31.710000006001422,1.5459961,2.27639,1.0518808,1.5231813,0.8879351,1.953225,0.782426,1.1910973
31.8100000060218,1.5071888,2.395757,2.1016002,1.2645144,1.222721,2.012166,1.1799116,1.293955
31.91000000604217,2.1769042,2.0495355,0.9025036,1.5219275,1.1061796,2.0462317,0.94670516,1.0714294
32.01000000606254,1.5281992,2.2377121,0.8843473,1.3805257,0.37152463,1.9681225,1.029812,1.156244
32.11000000608291,1.7622617,2.4497385,0.9058355,1.163471,0.66619796,2.1552832,0.9685318,1.2138777
32.210000006103286,1.5437227,2.3973806,2.2398942,1.2235934,0.6081893,1.9998834,0.94022006,1.187201
32.31000000612366,1.5007595,2.2162266,0.86998034,1.387265,1.0382737,2.0362566,1.1918284,1.2363571
32.41000000614404,1.8808802,2.7979329,0.8013917,1.2665666,0.5947239,2.0726094,0.9696104,1.1307094
32.51000000616441,1.5640244,3.2068276,0.9588124,1.1847365,0.93107957,1.9844179,1.2189919,1.0017986
32.61000000618478,1.4342235,2.98107,0.8635969,1.1272969,1.4269744,2.0885634,1.2201265,1.2222865
32.71000000620515,2.094156,3.3762982,1.0661045,1.1239363,0.9595886,2.2088897,0.96701694,1.1554834
32.81000000607273,1.9583869,3.2291734,2.1680663,1.2513767,0.6256545,2.085294,1.0717211,1.3152856
32.9100000057293,1.9027019,2.836455,2.2310228,1.1074494,0.8403127,1.7875624,0.66840935,1.1129427
33.01000000538588,1.5475212,2.3349588,0.89301896,1.4206105,1.3207885,1.9665483,0.81934476,1.1430556
33.11000000504245,1.3813792,2.5376046,1.991001,1.1521744,0.3456025,2.0340853,1.2275374,1.0627846
33.210000004699026,1.35389,2.0720828,1.1600733,1.1675253,0.9677279,1.9630775,0.8202954,1.2386123
33.3100000043556,1.9273738,2.7074077,0.8682624,1.3896468,0.727251,1.9489044,0.9623609,1.1748078
33.410000004012176,1.5163642,2.582586,2.1099627,1.2836647,0.62848526,1.9760879,0.92145073,1.3994224
33.51000000366875,0.39800215,2.4821367,2.1396017,1.3237145,0.34675205,2.0183194,0.8381259,1.1753018
33.610000003325325,1.2428589,2.4085665,1.092531,1.0369111,0.8989256,1.9597006,0.86943513,1.3218974
33.7100000029819,0.62254864,2.5129974,0.6917412,1.2516282,0.9513978,1.9452592,0.7533773,1.1343191
33.810000002638475,0.9671116,2.477095,1.9121795,1.2892985,0.74955493,1.8275229,1.0903419,1.1533316
33.91000000229505,0.5709417,2.909565,1.5480139,1.2697791,1.1586472,2.0226188,0.84299487,1.0242703
34.010000001951624,0.9631197,2.9902773,1.0148424,1.2887591,0.89833874,1.9342923,1.0640514,1.1466191
34.1100000016082,0.49337098,2.874376,2.4372332,1.1022726,1.1277704,1.9734577,0.9003153,1.2866176
34.210000001264774,1.1938328,3.1036503,1.1538528,1.3965784,1.0702765,1.9736677,0.87628245,1.3518498
34.31000000092135,0.3971172,2.8526337,0.87578946,1.3655396,1.2213451,1.9912168,0.9887249,1.285879
34.410000000577924,0.58960223,2.4736648,0.9843705,1.3384962,0.58880657,1.9989673,1.1719368,1.1268332
34.5100000002345,1.5461429,2.3263385,1.126926,0.9946042,0.99461526,2.0917594,0.8366625,1.3150637
34.60999999989107,1.649733,2.5508685,1.0871772,1.2858878,0.6802452,1.9825677,1.1927124,1.1036744
34.70999999954765,1.185384,2.6560168,2.0500605,1.2586744,0.29062214,1.9384928,1.0770392,1.2659276
34.80999999920422,0.39617285,2.602954,1.2052425,1.2009648,1.069444,1.9168968,0.8809807,0.99183935
34.909999998860805,1.5229622,2.5261815,0.76089066,0.9858453,0.9047386,1.9903507,1.0561185,1.1223938
35.00999999851737,1.3597044,2.3654356,1.6663756,1.1726542,0.6266714,2.029686,0.9096002,1.1498995
35.10999999817395,1.5849459,2.7243872,1.1475328,1.2173374,0.49298432,2.0524106,0.73496646,1.1171416
35.20999999783052,1.5584121,2.461095,0.87326694,1.3177418,1.03943,2.2295203,0.9556221,1.1520077
35.3099999974871,1.4805648,2.3318913,2.9319966,1.1200216,1.0365605,1.8111275,1.0537502,1.0470408
35.40999999714367,1.2578943,2.5042808,2.8183131,1.3542601,0.5060269,1.851897,0.9873818,1.4070288
35.509999996800246,0.63346034,2.5741117,2.3075907,1.0082433,0.7113596,1.9650482,1.0373412,1.1950513
35.60999999645682,0.73901784,2.497313,1.143298,1.137415,0.75941426,1.9375479,1.0270818,1.2994481
35.7099999961134,1.054463,2.566,2.3548353,1.0970737,0.94129705,1.9391506,0.8646368,1.3525254
35.80999999576997,1.5486451,2.2364683,1.0988302,1.3665867,0.5734573,1.9868141,0.9281085,1.3426237
35.909999995426546,0.2540114,2.362649,2.8568664,1.2532892,0.43474686,2.0785,1.1070504,1.2738502
36.00999999508312,0.49515095,2.95951,1.9498348,1.2224717,0.97138983,1.9016404,1.1536108,1.5317277
36.109999994739695,1.081207,2.5148692,2.7381847,1.1270294,0.4545783,2.1462202,1.0438937,1.3797349
36.20999999439627,0.5117819,2.5495229,2.1131206,1.1579274,1.064979,2.0381913,1.0710827,1.2645735
36.309999994052845,1.1585116,2.3956473,1.1173632,1.192506,0.61270964,1.960191,1.0070086,1.2124215
36.40999999370942,1.2896802,2.4145434,1.0591247,1.034848,0.68445003,2.1749141,0.8987221,1.3583425
36.509999993366,0.34024474,2.7379103,1.0614011,1.1912863,0.8597407,2.0206375,0.846964,1.2476877
36.60999999302257,1.5602322,2.5861611,2.139744,1.323796,0.95763844,1.8143749,1.2214392,1.1298028
36.70999999267914,1.5566467,2.389046,1.9857638,1.2848433,0.62555414,2.2698355,0.9910482,1.1649556
36.80999999233572,1.6012992,2.3682132,2.9301977,1.0333085,0.33689818,1.9412515,0.7709353,1.2494298
36.90999999199229,1.383119,2.4712725,2.294473,0.80709255,1.2056249,2.0874698,1.2483981,1.2195448
37.00999999164887,1.1449133,2.4874766,2.2128437,1.0614929,1.0568875,2.0467873,1.0418596,1.310051
37.10999999130544,1.2260811,2.3865504,2.564922,1.5785538,0.23050202,2.0650382,1.038674,0.9915724
37.20999999096202,0.97539073,2.3245494,2.7375002,1.2722917,0.6986678,2.0352905,1.1064882,1.217013
37.30999999061859,1.1685188,2.445958,2.413338,1.3178289,0.38994703,2.0054955,0.9848653,0.9822396
37.40999999027517,0.30295664,2.2884953,0.83003455,1.187788,1.1744437,1.9410667,1.0532634,0.74032176
37.50999998993174,1.0403286,2.3820632,1.265548,1.5955373,0.602341,2.0479925,0.9993196,0.9686968
37.60999998958832,0.59620696,2.072528,1.0702591,1.1168889,0.86474884,1.8578362,0.8577159,1.4014078
37.70999998924489,1.5292492,2.4146028,0.7012876,0.9736354,0.37398106,1.9689332,0.6219425,1.4021673
37.80999998890147,1.5183266,2.4694316,2.694387,1.2924083,1.0805976,2.0367217,1.1637869,1.3150291
37.90999998855804,1.5077618,2.4813082,1.0589405,1.3817804,1.121532,1.79128,0.8266702,1.3806155
38.00999998821462,1.1244624,3.3046067,0.98375154,1.5179709,0.8028226,1.9772804,1.1268936,1.2452363
38.10999998787119,0.5563498,2.4450164,2.345335,1.2817072,0.4759654,2.1094887,1.036787,1.2601539
38.20999998752776,0.29232937,2.622565,2.4403796,1.1997482,1.10313,2.0035722,0.967607,1.2465693
38.30999998718434,0.46862176,3.1230278,0.99755967,1.1483105,0.49999487,2.2522748,1.3115841,1.1141933
38.40999998684092,1.6464405,3.13247,0.8467964,0.9547254,1.0759568,1.887448,0.7496461,1.1504185
38.50999998649749,1.2033844,2.7692597,2.1277907,1.181848,0.61725557,2.0142417,1.0936081,1.3908827
38.60999998615407,1.1691101,2.3508513,1.2217319,1.0640773,0.9937438,1.9879442,2.7989144,1.0963286
38.70999998581064,1.5362946,3.0031693,0.7380603,1.3053442,0.62623966,2.0184503,2.761835,1.092648
38.809999985467215,1.5907012,2.3257048,2.8188903,1.3724697,0.89834625,1.8284736,3.4496322,1.291719
38.90999998512379,0.55281425,2.2499487,1.8479624,1.0818425,0.9810039,1.9139102,3.4326124,1.104933
39.009999984780364,1.254139,2.5101106,1.0432539,1.3123983,0.48212034,1.9906777,3.307378,1.307793
39.10999998443694,0.59954864,2.0759335,2.0008376,1.0947449,0.90369606,1.8736131,3.530567,1.2925279
39.20999998409352,0.41449863,1.9928023,2.3335545,1.3791426,0.67167604,1.8978547,3.5050974,1.0811572
39.30999998375009,1.20944,2.4112492,0.7680125,1.261327,0.8928135,1.9374603,3.4841862,1.5389991
39.40999998340666,1.5750427,2.6429064,2.1569746,1.0907177,0.86247796,1.9434876,3.5918105,0.8344671
39.50999998306324,1.4290237,2.5671484,2.0551164,1.1583623,0.5693472,2.0040028,3.7051482,1.2237533
39.60999998271981,1.572194,1.7586501,0.88599396,1.1825678,1.036286,1.9595741,3.3917592,1.1980151
39.70999998237639,1.616806,2.633729,2.5703897,1.2146028,0.98948973,1.9123412,3.4699128,1.0705445
39.80999998203296,1.6627021,1.0187173,0.689106,1.2805022,0.84493583,2.0003126,3.1882648,1.0158256
39.90999998168954,1.4576322,1.5164859,1.0154104,1.2955431,0.7336559,1.9293058,3.4269373,1.1752001
40.00999998134611,1.5984524,2.4609451,1.5546598,1.1403055,0.6199487,1.9640332,3.5700262,1.0134982
40.10999998100269,1.5178388,1.215882,0.9176661,1.3124691,1.0567386,2.0377026,3.4309318,1.1550657
40.20999998065926,1.1822855,1.1702015,2.0424676,1.1580422,1.1350294,1.9220607,3.4613469,1.1032273
40.30999998031584,0.6064123,2.2470968,2.0004902,1.2928127,0.76296365,2.062014,3.52515,1.2379113
40.40999997997241,0.8333212,2.3430634,2.3962827,1.3742397,1.1407915,2.0256975,3.4625933,1.1010579
40.50999997962899,0.96430135,1.9459205,0.7706149,1.2231568,0.74535143,1.983047,3.4969583,1.3312838
40.60999997928556,0.47091186,1.265804,0.9616487,1.2422736,0.5232114,1.9895209,3.2778661,1.257835
40.70999997894213,1.1094804,1.4208839,2.955607,1.0111928,0.25771558,1.9914947,3.647115,1.2802975
40.80999997859871,1.4702637,1.8249888,0.9817041,1.2818998,1.0109808,1.9873079,3.7045646,1.2105545
40.90999997825528,1.6557827,1.7077066,1.9433209,1.534337,0.3453697,2.0147552,3.5298326,1.1277502
41.00999997791186,1.7101372,2.3183033,2.1414092,1.4817163,0.42895442,2.0055892,3.6408105,1.4087157
41.10999997756844,1.4910705,2.3278897,2.4612803,1.3046702,0.8645365,1.9325265,3.0029902,1.0447916
41.20999997722501,1.4684507,2.4942982,2.2412345,1.2238181,0.8889908,1.9106236,2.9019454,1.1978486
41.30999997688159,0.35416207,1.5091323,1.9380015,1.2410638,1.2599754,1.9888612,3.0038664,0.98607147
41.40999997653816,0.9577167,1.4687077,0.7127732,1.2870338,1.1602703,2.0179584,2.8560772,1.0647072
41.509999976194734,0.3881633,1.3772092,1.1728544,1.1705165,0.69028705,1.9864821,2.617077,1.2517179
41.60999997585131,1.5048199,1.2166483,2.707193,0.94505566,0.94458425,2.092536,3.0276852,1.346503
41.70999997550789,1.5555902,1.0306851,0.8728467,1.5245789,0.87033045,2.0182784,2.1246164,1.3332815
41.80999997516446,1.6524073,1.9578708,1.1216453,1.1386719,0.49141604,1.9463624,2.8350337,1.1440871
41.90999997482104,1.450892,1.7788616,1.35814,1.141375,0.90626657,1.8939149,3.009579,1.2326372
42.00999997447761,1.4929261,1.6294712,2.1301904,1.4105693,1.032381,2.009757,2.959189,1.2310476
42.10999997413418,1.4794575,1.3358065,0.9192485,1.2229164,0.45462438,2.0025868,2.9421203,0.7605224
42.20999997379076,1.4898388,1.2962246,1.1684248,0.91901016,0.34545997,1.9963722,3.1696925,1.3394186
42.30999997344733,1.5213389,1.5832992,1.1394631,1.2129978,0.89156854,2.0702388,3.090908,0.9567256
42.40999997310392,1.4923419,1.3561374,0.94080544,1.1187955,0.95000976,1.8740706,2.973928,1.2884039
42.50999997276048,1.6159614,0.76895416,0.9034415,1.2505908,0.89079374,1.957171,3.7238925,1.2714522
42.60999997241706,1.7940525,1.3071157,0.9520981,1.4609082,0.66552913,1.9254552,3.5116386,0.8418015
42.70999997207363,0.47117487,1.6222862,1.0055587,1.0891745,1.095975,2.167316,3.6881287,0.8174511
42.80999997173021,0.37885332,1.4419192,0.44850868,1.4298204,0.891895,2.0764096,3.7322333,1.067621
42.90999997138678,0.5075936,1.5320258,1.8688123,1.361773,0.41167268,1.8909376,3.5685654,1.380007
43.00999997104336,1.342393,1.3014395,0.67180467,1.4223855,0.68596554,1.9863175,3.5359368,1.1513335
43.10999997069993,1.5576922,2.3800135,2.2150574,1.3479474,1.0689743,1.9689986,3.6928842,1.4118583
43.2099999703565,1.3282084,2.5032783,1.7251979,1.5668573,0.96277046,1.9011288,3.625087,1.178061
43.30999997001308,0.94618183,0.62115514,1.7676805,1.3870251,0.5097199,2.0029638,2.8611758,1.1556193
43.40999996966965,1.5838432,1.6295904,0.9496503,1.1619555,0.7497259,1.9329858,3.03425,1.1496415
43.50999996932623,1.5423052,1.4806979,1.9168328,1.2335492,0.3201674,2.0317912,2.836618,1.076763
43.6099999689828,1.5035005,1.7606876,0.7533999,1.3931084,0.35319826,2.0243402,3.0367472,1.2543797
43.70999996863938,1.467755,1.8769944,2.1836777,1.1623566,1.1696239,1.997378,3.3153484,1.5412241
43.80999996829596,1.1207168,1.8326417,1.1817347,1.279818,0.68696237,1.9868847,2.6535304,1.2832092
43.90999996795253,1.3341528,2.175168,1.9395622,1.1761644,1.072742,2.0483508,3.5706124,1.3165255
44.009999967609104,1.4914386,1.6836166,2.5731013,1.0600919,0.4817063,1.8643503,3.6491923,1.5010169
44.10999996726568,0.754951,1.7350055,2.3020113,1.3403709,0.8260789,2.0167558,2.908552,1.0942888
44.209999966922254,1.595756,1.553827,2.7740066,1.2012324,0.8943143,2.0959325,3.2421303,1.3155601
44.30999996657883,1.1785094,1.622919,1.8413576,0.9689321,0.29241812,1.7400914,2.9163337,1.1151333
44.40999996623541,0.47179264,1.359723,2.0832553,1.162144,1.173353,1.9782562,2.8000934,1.0848348
44.50999996589198,1.4989218,1.2326525,1.395811,0.9529698,1.11255,1.8351511,3.0620022,1.2238985
44.60999996554855,0.4102365,1.2148693,1.0869846,1.0966495,0.8932118,1.9321645,2.847371,1.1189646
44.70999996520513,1.175048,2.522117,2.3876956,1.1430526,0.6135079,2.0756085,3.683118,1.1488514
44.8099999648617,0.55008984,2.3803537,2.641826,1.1308328,0.9613467,2.0311248,3.5778935,1.1700624
44.909999964518285,0.38526338,2.295236,2.098969,1.4522504,0.9657102,2.1467855,3.615429,1.6219242
45.00999996417485,1.2631576,2.441484,1.0227262,1.2654806,1.1896548,1.9565282,3.6291132,1.1584573
45.10999996383144,1.0355837,2.7211022,1.5120662,1.3816764,1.0494467,2.02536,2.9095688,1.0074401
45.209999963488,1.5037884,2.4121459,2.7041717,1.1859314,1.2037286,1.9639306,3.4600687,1.3498478
45.30999996314458,1.4858179,2.4114048,2.7765687,1.2063348,1.1500509,1.9757435,3.2338285,1.4561136
45.40999996280115,1.535832,1.6414337,0.8213534,1.1544518,0.99082506,1.9960433,3.6041806,1.4029483
45.50999996245773,1.1678019,1.6347394,1.2365177,1.5318588,0.37812477,1.970419,2.7582285,1.3200227
45.6099999621143,1.2956216,1.8544484,1.1837057,1.2200375,0.352606,2.0051615,2.6868973,1.018515
45.70999996177088,1.2694827,1.4021584,1.0830538,1.486983,0.983642,2.0440533,3.535024,1.4060051
45.80999996142745,1.1627157,1.817521,1.7218827,1.2404071,0.46017548,2.0544853,3.416417,1.193539
45.90999996108402,0.91756797,1.5502743,2.6332917,1.1651288,1.1021774,1.9155929,3.7358897,1.2626145
46.0099999607406,1.4975113,1.7376263,2.7924612,1.2564431,0.6078582,2.0170627,3.4623652,1.2717748
46.10999996039717,1.5595508,1.8193145,2.1850827,1.3507806,1.2623541,1.9179131,3.15832,1.2464813
46.20999996005375,1.445099,1.6837002,1.6281374,1.1939566,0.86868155,1.997213,3.5017574,1.1496387
46.309999959710325,0.44040075,1.6150498,1.8609484,1.2474988,0.8912098,1.9295198,3.5549562,1.0320828
46.4099999593669,1.2618309,2.4679127,1.964558,1.3462186,0.8034312,1.9536986,3.5018735,1.4367046
46.50999995902348,1.3532614,2.1725454,0.8563264,0.7117431,0.75115454,1.9103025,3.5879724,1.1511328
46.60999995868005,1.5405704,1.4041961,2.1975737,1.3632668,0.90111107,1.811434,3.5504782,1.0270114
46.709999958336624,1.6145551,1.7312307,1.0253639,1.2581432,0.6941959,2.0120893,3.833245,1.0426011
46.8099999579932,1.5077013,1.4309464,0.84111273,1.0035157,1.1715018,1.9518412,3.5684626,1.2873831
46.909999957649774,1.5652957,1.6039743,0.9917412,0.80714077,0.37026915,1.9843436,3.2629848,1.3535781
47.00999995730635,1.3303384,1.6063772,1.1983968,1.2440569,0.6061108,2.1189132,3.621972,1.23401
47.10999995696292,0.91177166,1.9824446,2.4602766,1.1013805,1.1545856,1.9817289,3.357469,1.295628
47.2099999566195,1.5257704,2.2561097,2.1585126,1.0836952,1.1240822,1.9982731,3.4126098,1.1625761
47.30999995627607,1.5620565,2.355307,2.0283728,1.0778148,0.85752594,2.0630662,3.3897295,1.2245691
47.40999995593265,1.5727772,1.5288763,1.0570893,1.2191787,1.1317368,1.945187,2.706826,1.1544667
47.50999995558922,0.9486323,2.1869817,1.0832198,1.2188711,0.96473354,2.0175796,2.8556268,1.0492691
47.60999995524581,0.49357778,1.6359975,2.4442494,1.211501,0.35486344,2.0071056,2.7231193,1.1136698
47.70999995490237,1.2106396,1.7496773,2.4632936,1.4224164,0.8901938,1.9689435,2.7963579,1.1412319
47.80999995455896,1.5472373,1.8470972,2.9392064,1.0208148,0.5958922,1.9598849,2.627171,0.95435005
47.90999995421552,1.2249492,1.2257838,2.7160082,0.89351165,1.0617564,1.9155741,2.7107909,1.277702
48.0099999538721,1.6745298,1.4291689,1.1221129,1.2192018,0.7265103,2.0277646,2.8663845,1.2104186
48.10999995352867,1.4925295,2.2507977,0.6930169,0.6486669,0.7883967,1.8990768,2.9771974,1.3974438
48.209999953185246,1.4605255,2.566964,2.0799344,1.0329102,0.48224762,1.9967585,2.5235653,1.1672605
48.30999995284182,1.5642729,2.4070945,1.9141288,1.3441328,0.786215,2.0651047,3.1097307,1.0407664
48.4099999524984,1.525987,2.2257159,1.8387779,1.2866312,0.63324565,1.9291326,2.6285245,1.1545532
48.50999995215497,1.6485499,2.625937,2.1577775,1.2208816,0.38107586,1.9945366,2.5158727,1.2881843
48.60999995181154,1.57191,2.5917082,1.0227596,1.1853042,0.7687416,1.7296246,2.3149228,1.0258124
48.70999995146812,1.5416999,2.3780608,2.299002,1.3694415,0.7756603,1.9787081,2.8164465,1.0818038
48.809999951124695,1.6232423,2.4493153,2.816601,1.2211137,0.95552075,1.9611477,2.9044647,1.1032877
48.90999995078127,0.51097524,2.577021,2.5195556,1.0537388,0.8353604,1.836888,2.7743647,1.0341867
49.009999950437845,0.47393203,2.581763,0.8254431,0.9484074,1.1288983,1.9845935,2.6090276,1.2752442
49.10999995009442,1.3537109,2.542866,1.1825421,1.0701745,1.0837727,1.9400424,2.4032943,1.2042958
49.209999949750994,0.61967486,2.5945625,2.0884748,1.194719,1.2138036,1.9985484,2.4782257,1.1858846
49.30999994940757,1.5213231,2.5360782,2.098468,1.1256623,1.0936455,1.9330852,2.5769863,1.2437656
49.409999949064144,1.5367637,2.3286545,2.7153404,1.2414426,0.39054397,1.8436412,2.4925456,1.2756265
49.50999994872072,0.33890522,2.1550114,0.9889215,1.1078763,0.7423123,1.969503,2.5808187,0.96335584
49.60999994837729,0.36731213,2.4764838,2.2087023,1.1369414,0.7094206,1.9922651,3.4468737,1.0927058
49.70999994803387,0.43517202,2.4756436,1.1998556,1.0130475,0.6651635,2.0134609,3.5421424,1.2291074
49.80999994769044,1.515119,2.4456341,0.86064076,0.9413547,0.70753324,1.9501752,3.3834436,1.3101768
49.90999994734702,1.7633758,2.422407,1.0830815,0.9234319,1.0017949,1.9856901,3.4643607,1.2882826
50.00999994700359,1.5419592,2.4520893,1.0891423,1.0983174,0.76424325,1.9805528,3.3776388,1.2898701
50.10999994666017,1.5342231,2.8741486,2.2151794,1.259087,1.1212877,1.9821686,3.39685,1.1788387
50.20999994631674,1.5355307,2.378273,0.86116666,1.1533964,0.9775705,1.959668,3.5096152,1.2623683
50.30999994597333,1.6478972,2.3725417,1.0320511,1.288817,0.76884544,2.041517,3.5477295,1.2634912
50.40999994562989,1.5687767,2.2164838,0.83554137,1.2030878,1.0097289,1.9599763,2.164105,1.1426364
50.50999994528648,1.0201411,2.5108926,0.7627898,1.043813,1.1124666,2.0611668,2.063426,1.3628695
50.60999994494304,0.41222146,2.1195953,0.8792679,1.1039683,0.64208263,1.9902785,2.2670383,1.3732717
50.709999944599616,1.1876662,2.1358423,1.087748,1.2188829,0.4542729,1.9750891,2.1192038,1.2108356
50.80999994425619,1.6909744,2.2779672,1.0666779,1.1105516,0.6439342,1.95106,2.3582764,1.1465532
50.90999994391277,1.5288484,2.8703666,2.4978983,1.023879,0.9353635,1.9129825,2.2424893,1.1784792
51.00999994356934,0.9147095,3.2969413,2.1028502,1.3775437,0.85189736,2.010441,2.1725137,0.9705709
51.10999994322592,0.28056797,2.9759095,1.0263462,1.2816441,0.9334253,2.0228715,2.3328846,1.4252386
51.20999994288249,0.49889663,2.2317548,1.846382,1.5825294,0.64250946,1.924921,2.158967,1.3654333
51.309999942539065,0.38641483,2.3022852,1.6823273,1.2232426,0.5001945,2.0192149,2.283172,1.6588035
51.40999994219564,1.204463,2.060207,2.9436095,1.2498548,0.6785832,1.8690597,2.0665987,1.1517924
51.509999941852215,1.4601158,2.1024451,2.3507838,1.432061,0.6152771,1.87212,2.1521544,1.1633972
51.60999994150879,1.664593,2.4037364,2.7509537,1.4681233,0.42198882,1.8401382,2.202084,1.2167623
51.70999994116536,1.118367,2.3485043,2.889398,0.951515,0.61880755,2.3525593,2.2294822,1.338501
51.80999994082194,1.5376239,2.3766377,2.7744768,1.3194298,0.41308928,1.9306129,2.4733362,1.1632682
51.909999940478514,1.5044943,2.4064891,2.676483,1.1541022,1.1110498,1.9794074,2.0824924,1.6643431
52.00999994013509,1.4602518,2.9607992,2.4663942,0.97133726,0.4304507,1.8583488,2.2475681,1.2487782
52.10999993979166,1.5871267,2.4417286,1.938821,1.0303574,0.37648726,1.8579366,2.096441,1.1085415
52.20999993944824,1.5227185,2.2107446,2.1490092,1.3671881,0.40048063,2.0493453,2.1560614,1.349705
52.30999993910481,1.4474314,3.269968,1.9688948,1.0999937,0.99293613,2.0010145,2.3270218,1.2052088
52.40999993876139,1.4468122,2.370453,1.0760082,0.6436993,1.0502092,2.0074248,3.0420861,1.1139054
52.50999993841796,1.5021206,2.2930493,2.745744,1.3474598,0.19528307,2.070761,3.0384054,1.9380269
52.60999993807454,1.4763259,2.5386298,0.84610856,1.1695213,1.1290971,2.0004876,3.0082939,1.2417328
52.70999993773111,2.1130242,2.3302686,2.0592752,1.3548189,0.39590818,1.9281628,3.0108697,1.274888
52.80999993738769,1.8351312,2.216863,2.3654838,1.3232418,0.6691114,1.9125766,2.9925988,1.0993602
52.90999993704426,2.0882459,2.1952114,1.8261994,1.0323606,0.502476,2.1048524,2.932869,1.0795156
53.00999993670085,1.4308699,2.2542217,2.191557,1.2647828,0.9958139,2.1321988,3.0529656,1.3241931
53.10999993635741,1.5658154,2.094033,1.1824921,1.0606085,0.73886317,1.9309068,2.8687162,1.0624504
53.20999993601399,1.9332101,2.3257189,2.8169365,1.1299995,1.0024523,2.0597174,3.0030334,1.3139253
53.30999993567056,2.096871,2.5776286,2.5332246,1.1047626,0.83074087,1.9280567,3.0092769,1.1094905
53.409999935327136,1.7553061,2.33382,1.080183,1.061702,0.77249444,1.9211956,2.9616683,1.0268651
53.50999993498371,1.6911204,2.3394563,1.1066595,0.9690191,0.54303104,1.9249351,3.0023873,1.2349135
53.60999993464029,1.9393995,2.3358521,2.2330468,0.7996382,0.3552213,1.9587531,2.921133,1.1506696
53.70999993429686,1.4104849,2.4809914,2.0586936,1.3189257,0.8902439,1.9396659,2.9415274,1.2983425
53.80999993395344,1.5327519,2.5909276,1.0283263,1.2008384,0.40904915,1.7977369,2.9233234,1.1227269
53.90999993361001,2.1487525,2.108808,1.903972,0.84288806,0.557875,1.8124423,3.004909,1.4073986
54.009999933266585,2.1074436,2.0803773,0.96317434,1.3322752,0.9807208,1.9978251,3.0347095,1.051207
54.10999993292316,1.8758588,2.6806178,0.9290023,1.3686389,0.81639314,1.7881823,2.845014,1.2769359
54.20999993257973,1.3885462,2.9815247,0.96072537,1.1907452,1.1355878,1.9489691,2.8413882,1.1220528
54.30999993223631,1.5790278,3.0030403,0.5605756,1.1834005,0.7809848,1.9980198,2.8236697,1.2768716
54.40999993189288,1.5349094,2.5543952,1.307894,1.501575,1.033296,1.6191489,2.9110453,1.2089071
54.50999993154946,1.7736043,2.318076,1.9762734,0.8972767,0.52926254,2.1781034,2.9804485,1.2583311
54.60999993120603,1.7140868,2.4682305,1.3801631,0.9409508,0.6960277,2.3996823,3.004019,0.9739742
54.70999993086261,1.9394711,2.3584464,2.2709348,0.87736475,1.1535817,1.9630659,2.9631553,1.1494094
54.80999993051918,1.5473557,2.4092348,0.8409755,1.0605546,1.1571993,1.8795152,3.0364156,1.2166846
54.909999930175765,1.5209,2.4626548,2.1658196,0.8788827,0.3976369,2.1284063,2.9863515,1.2960465
55.00999992983233,1.5591747,2.1213396,1.9809973,1.3346993,1.0421984,1.883155,2.9207375,1.2213997
55.10999992948891,1.4656916,2.711887,1.0582294,1.1226817,0.9215764,1.8378675,3.020685,1.2431206
55.20999992914548,1.5055931,2.23858,1.0754962,1.3682921,0.514987,1.9636748,2.9548059,0.89602107
55.30999992880206,1.441902,2.356213,2.2966127,1.1700367,0.61497647,1.928197,2.8407924,1.3072958
55.40999992845863,1.7837698,2.2897701,0.96132845,1.2509743,1.1360058,2.0536425,2.9779203,1.115276
55.50999992811521,1.7017068,2.3751693,1.8363001,1.161368,0.30995265,2.0161006,2.9034832,1.1557438
55.60999992777178,1.8220657,2.411265,2.604543,1.3504144,1.0207868,2.059655,3.0166533,0.993975
55.70999992742836,1.5654607,2.6788607,2.2150295,1.2507687,0.5531086,1.9322646,2.9866037,1.0800264
55.80999992708493,1.3180597,2.9006197,2.376073,1.1680429,0.37278163,2.0024405,3.1334205,1.2125194
55.90999992674151,1.436552,2.2290773,2.2081413,1.0887918,0.6913964,1.9701252,2.9585314,1.1771909
56.00999992639808,1.4597428,2.3350935,2.6313095,1.1145431,0.5156669,1.9736861,2.8866436,1.3033133
56.109999926054655,1.8492758,2.1727204,0.97417533,0.90892226,1.0779945,2.0476356,2.8489974,1.1926559
56.20999992571123,1.8799759,2.3444543,2.0516264,1.1982096,0.6589316,1.9263574,2.9792712,1.3057643
56.309999925367805,2.1097608,2.481321,2.3310091,1.2570856,0.8407643,1.9963831,3.0573738,1.1762695
56.40999992502438,1.801244,2.2011418,1.8877809,1.3515048,1.0569606,1.9604266,2.9757333,1.1826645
56.50999992468096,1.9158255,2.1451976,2.8421674,1.5969378,1.0503469,1.9286785,3.0408862,1.2249624
56.60999992433753,1.6793568,2.236774,2.1134772,1.3647126,1.0106839,2.0397582,3.0371597,1.1157209
56.7099999239941,1.5378119,2.768977,2.3917327,1.0948974,0.41810295,1.774902,3.0414386,1.19254
56.80999992365068,1.4638935,2.7260885,2.3593605,1.2669541,1.0881057,1.8979198,3.034803,1.4313506
56.90999992330725,1.4434803,2.8890681,2.145088,1.1068461,0.9808734,1.9401867,3.0052958,1.2867401
57.00999992296383,2.1334,2.4796016,2.2337754,1.089312,0.3939043,2.002882,2.8976345,1.071091
57.1099999226204,1.7201151,2.6227696,2.8819854,1.2896149,0.5223831,1.8087362,2.9391785,1.2038739
57.20999992227698,2.1124673,2.571472,1.8650206,1.2102603,0.47396252,1.9655097,2.9352098,1.3159953
57.30999992193355,1.9840868,2.4532812,2.0879781,1.0083693,0.31391904,2.1203105,2.991471,1.3197087
57.40999992159013,1.815691,2.5600934,2.1407042,1.3990208,0.7399187,2.0112584,2.6968596,1.1722245
57.5099999212467,1.8867911,2.4434505,1.9577079,1.1978989,0.7296157,2.0499706,3.4692464,1.3794614
57.60999992090328,1.7604738,2.3934116,2.692645,1.2212067,1.1077852,1.947488,3.1692958,1.2029917
57.70999992055985,1.7461029,2.3802016,0.85560983,1.3686554,0.45491618,1.943832,3.1978974,1.2465407
57.80999992021643,1.9402064,2.3462782,2.6987622,1.2192714,0.91764206,1.9937861,3.2660651,1.2019372
57.909999919873,1.7702452,2.433771,2.2386067,1.3474263,0.83949196,1.9732555,2.9794657,1.1615244
58.00999991952958,1.793452,2.6187286,2.9134622,1.1903536,0.27174804,1.8975918,2.9788823,1.2062494
58.10999991918615,1.8028083,2.6612995,1.4869595,1.4346738,0.9195607,1.9209327,3.3376484,1.1908823
58.209999918842726,1.8074863,2.41121,2.1682622,1.232175,0.31704313,2.042663,3.2788892,1.1626256
58.3099999184993,1.4844778,2.6374643,0.8564089,1.5609702,0.23965359,2.0770261,3.3587472,1.2183484
58.40999991815588,1.4904022,2.6537833,1.0951326,0.8660581,0.45343187,2.061536,3.1150105,1.1593575
58.50999991781245,1.3852249,2.4887547,0.83815145,1.0843384,0.5545834,1.9911048,3.1698928,1.1529517
58.60999991746903,2.1291132,2.4890153,2.0741053,1.1462494,0.95948356,1.8081285,3.0311916,1.159168
58.7099999171256,1.4344947,2.380069,1.3669016,1.167203,0.9751905,1.7843872,2.9877791,1.6119189
58.809999916782175,1.423245,2.423135,2.7546234,1.3082138,0.64875907,1.8895261,2.6548808,1.2567586
58.90999991643875,1.5466166,2.3882473,2.1166718,1.2483759,0.67971313,1.8958653,2.9673958,1.070974
59.009999916095325,1.6376133,2.547507,1.3822819,1.077927,0.32766157,2.1779647,2.9726417,1.0704021
59.1099999157519,1.9601077,1.5267373,2.4591193,1.4887018,1.013804,1.7860379,2.999344,1.3837353
59.20999991540848,2.1467855,1.6694648,1.0172656,1.3980887,0.47103295,1.950986,2.9950712,1.4181283
59.30999991506505,1.4920092,1.8668844,1.2409444,1.2710733,0.5277591,2.049637,2.9707997,1.1498368
59.40999991472162,1.549205,1.7350383,2.1326468,1.1829358,1.1920666,2.0314324,2.9074807,1.1811765
59.5099999143782,1.4916562,1.9450879,2.4195085,1.116073,0.84026,1.9269934,2.9131737,1.2566798
59.60999991403477,1.5982888,1.6041775,1.8511454,1.269045,0.4068136,1.89713,3.0421631,1.3835105
59.70999991369135,1.8368043,1.4781479,1.7287328,1.1126508,0.6477899,2.0092857,2.865242,1.1721225
59.80999991334792,1.884964,1.7074696,1.1143297,1.2466518,1.0461164,1.9917582,2.9654818,1.2806876
59.9099999130045,1.3479136,2.1516001,1.0947548,1.3590976,0.7898314,2.0475311,3.0450137,1.2532334
60.00999991266107,1.3170999,1.5216638,2.152344,1.3209405,1.1092759,1.9768565,2.8738403,1.4180852
60.10999991231765,1.40645,1.3235127,1.0802064,1.2823662,0.9886613,1.9536183,2.7262995,1.1010784
60.20999991197422,1.4343804,1.9002055,0.9032528,1.2630955,0.49505273,1.9531155,2.9499943,1.2865918
60.3099999116308,1.5494227,2.3942282,2.1514492,1.4882293,0.98212653,2.0159929,3.0503705,1.0795513
60.40999991128737,1.473905,2.5306454,2.1638892,1.3204386,0.36080134,2.1465504,3.0353227,1.2065866
60.50999991094395,1.5410671,2.7617154,1.403434,1.4722272,0.6849158,1.9761022,3.007535,1.144176
60.60999991060052,1.4896224,2.4779553,2.4755428,1.3790827,0.8365473,2.0298598,3.001777,1.1935029
60.709999910257096,1.5479234,2.2613904,1.5470117,0.92357206,0.83992374,1.9074783,3.0909612,1.3490402
60.80999990991367,1.4102823,2.6971529,2.2980485,1.2957511,0.9980205,1.851919,3.0058105,1.1482711
60.90999990957024,1.5403163,2.3007424,2.1392782,1.1178561,0.87305516,1.9297925,3.1121948,1.3096386
61.00999990922682,1.4561269,2.3134005,1.049883,1.1833689,1.1635438,1.8763895,2.990965,1.1300524
61.1099999088834,1.5786115,3.1810594,1.2084506,1.1455731,0.6598237,2.0247705,3.0751863,1.3757663
61.20999990853997,1.5084941,3.1840858,2.1229265,1.1892489,0.88423705,1.9689364,2.956366,1.1918354
61.30999990819655,1.5692967,2.7273653,2.357366,1.1727686,1.01139,2.0777793,2.9392571,1.1915215
61.40999990785312,1.5316167,3.3320475,1.9871633,1.8561442,0.91880393,2.0110002,3.3277044,1.1044993
61.509999907509695,2.1055436,3.010408,2.411115,1.0985415,0.9183206,1.9253764,3.2151906,1.0826224
61.60999990716627,2.1232715,2.1403856,2.4620168,1.3947512,0.7386065,2.068065,3.3646743,1.0271719
61.70999990682285,1.4734688,2.177434,1.8674225,1.1967454,0.44999194,1.9098507,3.166458,1.035956
61.80999990647942,1.3449144,2.2016134,2.549,1.1202288,0.4505549,1.9980853,3.3772619,1.1212087
61.909999906136,1.551333,2.1105542,2.878963,1.2807322,0.8928768,2.0277436,3.1187794,0.934867
62.00999990579257,1.4454954,2.409688,2.1998925,1.2872108,0.86445653,1.9113636,3.0532947,1.12408
62.10999990544914,2.1369758,2.1056101,2.038957,1.249682,1.314836,2.0091758,3.174407,1.26368
62.20999990510572,2.1240969,2.60338,2.3859425,1.4286882,0.2945567,1.964406,3.220435,0.9812191
62.30999990476229,1.7275633,2.9610598,2.1279204,1.248955,0.51975673,1.9165618,3.031523,1.0579484
62.40999990441888,2.1009161,3.0770726,1.0919006,1.1878021,0.30234745,2.0402222,3.0159895,1.1603636
62.50999990407544,1.7961442,3.2659261,1.9586552,1.163461,0.47642985,2.1656058,3.370109,1.1328835
62.60999990373202,2.1242836,1.9602243,2.935311,1.2442379,1.1754128,1.9117049,3.0771997,1.1168997
62.70999990338859,2.1354458,1.5353929,2.7224746,1.2977449,1.0056919,1.9760709,3.0962803,1.2534202
62.80999990304517,1.889645,1.4636097,2.938617,1.3174016,1.2360538,2.0163045,3.0919428,1.299379
62.90999990270174,1.4614956,1.3432792,2.319362,1.3441619,0.44873685,1.9825423,2.8851097,1.2575046
63.00999990235832,1.4813844,1.6927782,2.6256351,1.0677302,0.95369965,1.9517906,3.3452256,1.2655435
63.10999990201489,1.8924315,1.8332487,1.9957023,1.4933703,1.0764792,2.0403287,3.2651947,1.0682927
63.209999901671466,1.5520867,1.6294755,2.7404141,0.9930557,1.1753075,2.0387206,3.1950305,1.2190475
63.30999990132804,1.7226661,2.4168756,2.927639,1.171282,0.44963387,2.040166,3.204469,1.1857457
63.40999990098461,1.5040743,2.3460407,2.8632236,1.3148712,0.3897732,2.0587199,3.3553395,1.1507975
63.50999990064119,1.8612417,1.8321009,2.7843914,1.0558736,1.0510278,1.9111073,3.054521,1.1912483
63.60999990029776,1.8070577,2.5541952,2.5125892,1.2136636,0.31457305,1.9812123,3.3580668,1.2764521
63.70999989995434,1.9145248,2.4384315,2.0037596,1.218539,0.8024211,2.1380975,3.2877104,1.3055812
63.80999989961092,1.832542,2.3500302,2.2290857,1.0951958,1.0701064,1.9814472,3.3129685,1.1224357
63.90999989926749,2.1878862,1.7180699,1.126641,1.1622516,0.3528581,2.1018445,3.2624485,1.3082894
64.00999989892406,2.1034753,2.3564644,1.561879,1.1515495,1.0680048,1.8761538,3.338675,1.2775942
64.10999989858064,1.8685993,2.278511,2.2207053,1.277024,0.7085705,2.022138,3.3142738,1.0374554
64.20999989823721,1.8181592,1.623996,2.2295191,0.94509965,1.3689073,1.9383786,3.310741,1.1392257
64.30999989789379,1.6678643,1.7741762,1.0985744,1.0910066,1.100636,1.9575502,3.2530253,1.2167854
64.40999989755036,1.841352,1.7856787,1.0669979,1.5634362,1.0318327,2.1197953,3.25625,1.1215177
64.50999989720694,1.8293684,1.7972342,2.2560322,1.2633616,0.40895703,1.8876774,3.3773446,1.3629297
64.60999989686351,1.8135823,1.7604159,1.2720593,1.0184302,0.3033731,1.86634,3.3399458,1.3062687
64.70999989652009,2.083775,1.6631335,0.78029424,1.330898,0.75291926,1.774728,3.1170452,1.294627
64.80999989617666,1.7970958,1.9135144,1.1272837,1.1581286,0.6188109,2.0354013,3.4254954,1.371208
64.90999989583324,2.098905,1.3221496,0.86042994,1.3718889,0.29925784,2.0045807,3.246666,1.2317964
65.00999989548981,1.5154798,2.009034,1.1188998,1.7539233,0.73836845,2.030567,3.390876,1.2709864
65.10999989514639,1.6372033,1.6007973,1.2028203,1.0615965,0.9266534,1.8452052,3.2058084,1.215632
65.20999989480296,1.8024805,1.9110975,2.3325524,1.397574,1.2364342,2.0185769,3.295026,1.0888524
65.30999989445954,1.8415624,1.6102817,2.3894377,1.2257184,1.1538861,1.9617659,3.319603,1.0823568
65.40999989411611,2.1191516,2.353016,2.3907485,1.3001134,0.6809273,1.9374665,3.3437579,1.2378622
65.50999989377269,1.4464284,2.5457892,2.9332542,1.0354816,0.9167623,2.2793515,3.310907,1.1708364
65.60999989396767,1.5311608,1.4534671,2.2212548,1.3347667,0.95074314,2.0409842,3.3223834,1.2486874
65.70999989435184,1.5243169,1.3186195,1.99122,1.1559838,0.86025786,1.9303044,3.3252814,1.1762604
65.80999989473601,2.1063561,1.9280503,2.3419697,1.125792,0.6750256,1.9411286,3.367221,1.2128029
65.90999989512018,1.5363432,1.762369,2.5137544,1.0359496,0.87604046,1.9575847,3.3051398,1.0691963
66.00999989550435,1.5041625,1.2515231,2.218261,1.1981478,0.6427809,1.9156082,3.3384314,1.0543056
66.10999989588852,1.9149435,1.7155038,2.2398078,1.2144942,0.9774938,1.9996796,3.298515,1.1850071
66.20999989627269,2.1242228,1.7139542,2.1369708,1.354026,0.69455373,2.037979,3.2083416,1.182234
66.30999989665686,1.9297601,1.5866897,2.0876765,1.163236,0.41614377,2.235727,3.4370162,1.0382048
66.40999989704103,2.1244602,1.6653253,1.7170416,1.3957691,1.2047582,2.0699587,3.3662305,1.1038179
66.5099998974252,1.6144862,2.1573062,2.436103,0.8677246,0.96787345,2.071536,3.07527,0.97213686
66.60999989780937,1.6277014,1.8508755,1.7917386,1.0770358,1.1425183,1.9076768,3.2377615,1.3585651
66.70999989819354,2.1411817,1.6736506,1.7756095,1.1916412,0.6184768,1.9126993,3.2388241,1.0730277
66.80999989857771,1.5193449,1.8217831,1.4766392,1.2765427,0.7030814,1.8503327,3.234048,1.1745502
66.90999989896189,1.4281372,1.8840214,2.267984,1.2493302,0.48255214,1.8621491,3.1917496,1.0500226
67.00999989934606,1.5992863,1.8246757,0.9551201,1.0916045,0.60257393,1.7388719,3.3259778,1.238905
67.10999989973023,1.4380556,1.4666601,2.4829175,1.471302,1.1114347,1.831467,3.2603312,1.2108717
67.2099999001144,1.5124006,1.774363,2.377254,0.9492002,0.89623284,1.9299265,3.2569954,1.2825078
67.30999990049857,1.4480585,1.5652266,0.9942244,1.1527696,0.82848305,2.0985682,3.317648,1.1893657
67.40999990088274,2.112817,1.8231921,0.881247,1.3063862,0.95997095,1.9313884,3.2863553,1.079568
67.50999990126691,1.5391504,1.7837285,1.9658564,1.203178,0.6307367,1.9497925,3.3302727,1.5213948
67.60999990165108,1.4933296,1.522545,2.2393305,1.3761301,0.34774604,1.9625443,3.3947783,1.294912
67.70999990203525,2.0904095,1.7304817,2.6439435,1.1701957,0.8648343,2.0098324,3.3139458,1.5519493
67.80999990241942,2.1286376,1.543478,1.327551,1.1748487,0.22799619,2.01733,3.3787699,1.1983298
67.90999990280359,2.1561058,1.5453918,2.0590022,1.241588,1.1116576,1.9957722,3.1325438,1.1910865
68.00999990318776,1.4366075,1.309258,1.1839869,1.0653411,0.8166872,1.974268,3.3454099,1.2154005
68.10999990357193,1.4848253,1.7918768,0.9221435,1.2569699,0.46617162,2.0174932,3.2600505,1.1742374
68.2099999039561,1.5745653,1.6459936,1.0955769,1.0289376,0.89584786,2.0040545,3.310527,1.0848016
68.30999990434027,1.3955499,1.5770997,2.2048135,1.4671472,0.98267865,1.9581698,3.1830745,1.0016807
68.40999990472444,1.5084791,2.549707,1.051702,1.2295545,0.6254145,1.9821717,3.3689053,1.1487393
68.50999990510861,1.4972879,2.1807907,1.224019,1.1154749,1.0383177,1.9540571,3.0847018,1.1832685
68.60999990549278,1.5884366,2.102292,0.7264868,1.2836109,0.39507666,2.0259564,3.2886462,1.3519965
68.70999990587696,1.4181395,2.298911,1.0933083,1.509179,1.0137616,2.0522566,3.3444352,1.2663178
68.80999990626113,1.5170978,2.1978064,0.85747546,1.3108373,0.5630482,1.996725,3.3856456,1.2358432
68.9099999066453,1.7993692,2.3416176,1.9262128,1.1214727,0.5754357,1.9423125,3.2957168,1.2934179
69.00999990702947,1.5885222,2.1401188,1.0517288,1.1223727,0.51211303,2.0886889,3.3285983,1.0387026
69.10999990741364,2.0195963,2.240153,0.9175782,1.3517637,0.3659662,2.0014575,3.2864177,1.3192644
69.20999990779781,2.1113846,2.4238505,2.0451396,1.2151204,0.52336013,1.9744753,3.331613,1.047165
69.30999990818198,1.7271715,2.6193182,0.8391178,1.3075227,1.0219221,1.9448148,3.3315117,1.1783566
69.40999990856615,2.1450915,2.2554562,2.3026166,1.3665367,0.9907978,1.9746429,3.3104236,1.1626744
69.50999990895032,1.5383924,2.3776195,2.7684226,1.1852969,1.06444,2.0290072,3.0871809,1.1725658
69.60999990933449,2.1708646,2.3920007,0.9571687,1.2316751,0.81750596,1.9664527,3.3731797,1.1626784
69.70999990971866,1.6670082,2.4701526,0.9312308,1.3347585,0.2871281,1.9203289,3.3570035,0.8347075
69.80999991010283,1.4978273,2.3708994,1.9655762,1.2379767,0.46462527,2.0864615,3.3637426,1.0377321
69.909999910487,1.5819451,2.2426202,2.9098601,1.2163403,0.67455363,2.024156,3.3168483,1.3823951
70.00999991087117,1.5420563,2.4190142,1.0413946,1.2264326,0.97575474,1.988203,3.3412373,1.2093985
70.10999991125534,1.5157304,2.0175462,2.4530432,1.0574894,1.1200126,1.9996586,3.2640374,1.1591048
70.20999991163951,1.8030056,2.5005963,0.95727074,1.2586832,1.0823612,2.0441434,3.2716842,1.1368304
70.30999991202368,1.5630574,2.2091372,2.4298856,1.1168684,0.9438977,2.0904303,3.3346908,1.0495571
70.40999991240786,1.950361,2.4159024,2.0652902,0.82505685,0.49983403,1.9220277,3.30208,1.3124385
70.50999991279203,1.6952411,2.3105412,2.0700202,1.3997827,0.9022064,2.0036678,3.309314,1.0779412
70.6099999131762,2.1165514,2.3169498,1.9027804,1.3695194,0.6265495,2.2686265,3.215304,1.3192192
70.70999991356037,2.1737094,2.9829879,2.3529894,1.4526929,0.9581452,2.0152557,3.4405565,1.2345409
70.80999991394454,1.5295137,2.9109442,2.2814145,1.5162935,1.233886,2.1037862,3.3551068,1.0202905
70.90999991432871,1.4134793,3.058326,2.2497926,1.17048,0.85447866,1.9773988,3.398504,1.1141796
71.00999991471288,1.5829827,2.467537,2.198893,1.0613285,0.8678907,2.0315711,3.307309,1.3659141
71.10999991509705,1.4371392,1.9835703,2.7227967,1.1027211,0.8106861,1.9246033,3.3016899,1.0383098
71.20999991548122,1.7060055,2.1414232,2.1232026,1.1159358,0.81618375,1.1939313,3.279868,1.0420928
71.30999991586539,1.5335019,2.256654,2.758834,1.09681,1.0467516,2.006718,3.3112607,1.148035
71.40999991624956,1.6006804,2.4164093,2.017784,0.90299934,0.39582837,1.967431,3.3979385,1.266247
71.50999991663373,1.4137895,3.1012356,2.7331595,1.1572644,0.9973688,2.006651,3.366046,1.2595583
71.6099999170179,1.5150056,3.0116425,2.047272,1.1027383,0.38458395,1.9893384,3.1803117,1.3441621
71.70999991740207,1.4840252,3.0397635,2.0487936,1.0416882,0.36235145,2.0381045,3.1043422,1.1673782
71.80999991778624,1.5360378,2.324068,2.7835457,1.2185824,0.58986247,2.0696669,3.3814979,1.0290241
71.90999991817041,1.5869038,2.288035,2.1521356,1.342797,0.7953772,2.061759,3.3493438,1.1727905
72.00999991855458,1.6100737,2.256208,1.9053909,1.2538286,1.0778147,1.8427776,3.3415322,1.0561622
72.10999991893875,2.1216578,2.1749682,2.0404017,1.096668,0.52668625,1.8671377,3.3920484,1.3356725
72.20999991932293,2.1181364,2.7972946,2.3269007,1.3438771,1.131804,1.969045,3.385717,1.2741019
72.3099999197071,1.8579928,2.524535,2.8564184,1.4029317,0.9799537,1.9994655,3.1415904,1.3058552
72.40999992009127,1.5381012,2.489872,1.851685,1.1276529,0.8483379,1.9880257,3.2367253,1.0478631
72.50999992047544,1.4894383,2.492009,2.0464308,1.2152345,0.98981273,2.0125532,3.2706616,1.0712531
72.60999992085961,2.129308,2.2219214,1.0816115,1.3411638,0.6085355,1.9440192,3.3008,1.1630201
72.70999992124378,2.09918,2.1829228,2.7274184,1.5583025,1.1610967,2.0858514,3.3109152,1.4286633
72.80999992162795,1.8727759,2.2753627,1.9611094,1.1279837,0.6188868,1.8811237,3.371421,1.1437864
72.90999992201212,1.5484308,2.064294,1.1950487,1.111805,0.74852407,1.8257145,3.3699427,0.95757586
73.00999992239629,1.532554,2.250872,2.0151854,1.2937448,0.78630906,1.9726151,3.1506615,1.0670093
73.10999992278046,1.5612519,2.2075408,2.3590178,1.2143738,0.35471597,2.0492687,3.3193963,1.0700699
73.20999992316463,1.739185,2.192282,2.2569818,1.3295467,0.93345106,2.1229036,3.2455466,1.2353028
73.3099999235488,2.126711,2.5082006,1.1666731,1.0687621,0.6876707,1.9742202,3.2986503,1.1760384
73.40999992393297,1.9486725,2.476899,2.4368634,1.3842405,0.91273135,2.0537317,3.2380452,1.2681681
73.50999992431714,1.8606428,2.3785493,1.893636,1.2999979,1.0797601,1.9093938,3.4331262,1.1046358
73.60999992470131,2.1260912,2.3084872,2.880812,1.1815436,1.3013291,1.9670867,3.3060193,1.178774
73.70999992508548,1.9529966,2.3116174,2.8115182,1.1952584,0.4426129,1.9707183,3.1677663,1.1782612
73.80999992546965,1.7755271,2.4469972,2.7884057,1.142005,0.29460075,1.924446,3.372982,1.2496475
73.90999992585382,1.5227897,2.4979353,0.6857462,1.1631283,1.0119084,1.9502586,3.2618122,1.0742415
74.009999926238,1.6185042,2.1677191,1.0497549,1.2407349,0.59424955,1.8228774,3.3814538,1.1962106
74.10999992662217,1.4543835,2.4401329,1.0201267,1.2277582,0.8916294,1.9764476,3.3235395,1.0482074
74.20999992700634,1.5733474,2.5494785,2.8784575,1.2099342,1.1268933,1.748754,3.324843,1.097031
74.3099999273905,1.4671658,2.3355105,2.9838111,1.1686814,0.36816907,1.9554979,3.371317,1.5093019
74.40999992777468,1.5873687,2.8897467,2.7826884,0.91011155,0.44806576,1.903019,3.2605011,1.3143219
74.50999992815885,1.8656614,3.1948688,2.1292844,1.1880141,0.5869164,2.0963044,3.353218,1.1703943
74.60999992854302,1.7943462,2.520997,2.2952452,1.3948674,0.6593353,1.9743482,3.3452177,1.2216371
74.70999992892719,1.5442852,2.982272,1.1274914,1.2020756,0.28011087,1.9610963,3.335615,1.1729422
74.80999992931136,2.043716,3.0335853,0.97230434,1.3967437,1.076003,1.8144164,3.3798413,1.3106651
74.90999992969553,2.1023643,3.1756613,1.9469165,1.2775677,0.7695291,2.018448,3.3387535,1.0745596
75.0099999300797,1.7062522,3.0107515,1.0372005,0.83272666,0.6647441,1.9316794,3.2764943,1.2603008
75.10999993046387,1.6879927,2.4882743,0.8177685,0.9331958,0.76600826,1.9722819,3.3524358,1.0800338
75.20999993084804,2.0076036,2.5957077,1.972673,1.1632603,0.34909952,1.7764246,3.3247023,1.090303
75.30999993123221,2.0463285,2.248315,2.3110893,1.0912426,0.89664817,1.8119047,3.2830238,1.2612796
75.40999993161638,0.6386941,3.0680115,1.4745841,1.2940127,0.9363988,1.9806768,3.3260264,1.0796671
75.50999993200055,0.3794658,3.2042577,1.0240653,1.439916,0.8243014,1.9665519,3.267113,1.2531389
75.60999993238472,1.1321683,2.9491138,2.3396125,1.0462587,0.9301253,1.9030559,3.3459146,1.2004614
75.7099999327689,1.673581,2.6511128,2.3619778,1.2862993,0.5559474,2.0093577,3.171455,1.1925669
75.80999993315307,1.2177496,1.583989,2.189431,0.97905964,0.47927773,2.054123,3.3232949,1.1630517
75.90999993353724,1.2505308,1.5523096,2.2121742,0.8867789,1.2012527,1.9715177,3.164683,1.3211007
76.0099999339214,0.4845903,1.8685166,1.1098977,0.98597413,0.46851403,1.9042536,3.2832234,0.91622186
76.10999993430558,1.2658899,1.9538541,1.2190121,1.3875118,0.7751899,1.913206,3.1042972,1.275324
76.20999993468975,1.4326154,1.8791167,2.053541,1.1409869,0.46449608,2.0124412,3.2468452,1.2538624
76.30999993507392,1.5094471,1.7796899,2.0758524,1.5794436,0.85079867,2.0644755,3.3260925,1.1280637
76.40999993545809,1.0466236,1.8062376,2.184152,1.471428,1.0888932,1.8267193,3.2591953,1.3275064
76.50999993584226,1.203061,1.7284245,1.1547029,1.1722703,0.42101145,1.9682366,3.1051996,1.2947638
76.60999993622643,0.55966264,1.7009586,1.077607,1.1389562,0.89133173,1.9320104,3.3445847,0.98968935
76.7099999366106,1.1189307,1.630341,2.2265666,1.2388791,0.9509581,2.0750263,3.3248978,1.316801
76.80999993699477,1.0910274,2.200843,1.186196,1.2388092,0.9927317,2.0564115,3.3674648,1.2694417
76.90999993737894,1.0891018,2.035085,1.43147,1.4875464,1.0274857,1.9563106,3.3485022,1.3001146
77.00999993776311,0.31405085,2.1718943,2.2193289,1.1786288,0.6687413,1.904515,3.2193425,1.5515957
77.10999993814728,1.2973304,2.3505692,0.94338006,1.285357,1.0132915,1.9578661,3.2871838,1.227985
77.20999993853145,1.5307026,2.2680438,1.0691841,0.8899471,1.0128814,2.028551,3.298274,1.1842927
77.30999993891562,1.5447675,2.752598,2.2169874,1.2188271,0.9186494,2.0230532,3.3664706,1.2406573
77.4099999392998,0.5815017,1.3643821,1.1733985,1.0940962,0.8037092,1.9793636,3.2727199,1.0932716
77.50999993968396,1.5321823,1.7580916,2.2224152,1.2893671,0.83398366,1.9723536,3.3430316,1.2478546
77.60999994006814,1.5734245,1.4462297,1.2489935,1.1997802,0.47784743,2.0171359,3.3396478,1.0717822
77.7099999404523,1.5761213,1.5038397,0.929619,1.3022398,0.5205965,1.8221074,3.3612149,1.1743008
77.80999994083648,1.5229844,1.780347,0.9895544,1.2917244,0.6080886,2.0107,3.3496382,1.1076496
77.90999994122065,1.1757985,1.4477745,0.99412745,1.1993368,0.49964353,2.2069712,3.3521862,1.0541089
78.00999994160482,0.62123376,1.3157287,1.4965473,1.3784393,0.8938111,1.9892297,3.3953478,1.0521129
78.10999994198899,1.0516691,1.6037964,2.2541716,1.2988026,0.287208,1.9683185,3.2956083,1.2745132
78.20999994237316,0.5071576,1.6748791,2.3500104,1.1513916,0.23856053,2.0264661,3.3304539,1.1888441
78.30999994275733,1.3551775,1.2897245,1.2735183,1.5356691,0.5739548,1.8842198,2.8867157,1.1839061
78.4099999431415,0.5273642,1.4206066,2.1658146,1.2965606,1.0998633,2.0197766,3.255967,1.317595
78.50999994352567,1.4890326,2.4734926,1.0779301,1.3164333,0.5300062,1.9526256,3.2783167,1.1344751
78.60999994390984,1.5678172,1.4499377,1.2329122,1.2904909,0.576036,1.9996628,3.1820369,1.0894368
78.70999994429401,0.67566895,1.6719112,1.0393989,0.78945494,0.30415943,2.0419538,3.3075273,1.1789153
78.80999994467818,1.5155077,1.0548903,0.8548285,1.0038184,1.1119243,1.9471968,3.3613405,1.2715763
78.90999994506235,1.4947317,1.5251635,1.1783869,1.1110811,0.23945795,2.1470249,3.3223333,1.2127601
79.00999994544652,1.0447334,1.2622,1.9912075,0.96691865,0.2969948,2.1050808,3.3388274,1.0242457
79.1099999458307,0.40599847,1.4360878,2.1791012,0.95856714,0.7998738,1.9259077,3.1327903,1.1339478
79.20999994621486,1.2329546,1.3486729,1.7993617,1.0392523,0.708925,1.8536175,3.3501537,1.2780117
79.30999994659904,1.3898138,1.4592283,2.4005146,1.028491,0.33771074,1.7429339,3.3516016,1.2252492
79.4099999469832,1.5462676,1.671233,2.8317983,0.89348894,0.73781985,2.0770712,3.3942387,1.0973377
79.50999994736738,1.5159385,1.5535188,2.2693157,1.0233227,0.99153745,1.890441,3.2961228,1.3357764
79.60999994775155,1.5432627,1.5531454,2.3872163,1.4799794,0.5288854,1.7821109,3.3258238,1.0497377
79.70999994813572,1.5435784,1.6689872,2.2956812,1.3115854,0.60964346,1.9217113,3.3644335,1.624779
79.80999994851989,1.5031116,1.5802348,1.0545588,1.403132,1.1321763,1.9151169,3.3663237,1.2495265
79.90999994890406,1.4316454,1.5813155,1.9653063,1.058328,1.129735,1.9759178,3.3105078,1.3026348
80.00999994928823,1.514562,1.9614121,1.172022,1.035274,1.1407821,1.9770906,3.3438466,1.2401634
80.1099999496724,1.540523,1.7068245,2.3453996,1.2281886,0.5293725,1.950709,3.384863,1.1532588
80.20999995005657,1.8719144,1.6747961,2.8352973,1.3003398,0.65617174,1.9381627,3.3581276,1.2618153
80.30999995044074,1.8459257,1.4030522,2.684094,1.1574554,0.68951386,1.9024829,3.363953,1.3538126
80.40999995082491,2.233821,2.1834016,2.0340555,1.1641054,1.2039597,1.9999436,3.1527739,1.2229997
80.50999995120908,1.971281,2.2985473,1.7670884,1.2698098,1.1086905,2.0449882,3.3886185,1.0730151
80.60999995159325,2.0995948,2.5375535,2.8132122,1.2212242,0.73844624,1.8666137,3.3468018,1.063088
80.70999995197742,1.8066379,1.327564,1.0197071,1.24914,0.7645138,1.9806386,3.3124623,1.1794269
80.8099999523616,1.7907087,1.3078568,0.7189974,1.337573,0.60832053,1.9758946,3.2553046,1.3229426
80.90999995274576,1.9747852,1.2917733,2.0979438,1.3868941,0.9176007,2.0125132,3.2934327,1.2360744
81.00999995312993,1.840459,1.35113,2.0572927,1.4726776,0.48331705,1.9476227,3.384502,1.3047909
81.1099999535141,1.5258839,2.281545,1.8638227,1.3179511,1.0984006,1.6775138,3.2007394,1.1054688
81.20999995389828,1.3920285,2.4204736,0.9609061,1.2641935,1.0004951,1.8745433,3.2509139,1.1858304
81.30999995428245,1.4161172,2.5254009,1.0785655,1.4041537,0.6802429,2.0503337,3.1580124,1.2524949
81.40999995466662,1.8237823,2.4166925,0.7628197,1.3193752,0.57939905,1.9477223,3.2691169,1.0864643
81.50999995505079,2.177474,1.5028399,2.706697,1.2013534,0.88092107,2.0641086,3.3041203,1.158209
81.60999995543496,2.1527848,1.5529466,2.068464,1.1401478,1.1111535,1.9911203,3.359734,1.3018017
81.70999995581913,2.062984,1.3721491,2.9238358,1.5655808,0.53063303,1.9301549,3.3596697,1.2843682
81.8099999562033,0.4668058,1.6210735,2.4272976,1.1442566,1.0540642,1.9516392,3.1543014,1.1422133
81.90999995658747,1.1948565,0.8701211,1.1622062,1.14051,0.65290576,2.0570443,3.3861518,1.215546
82.00999995697164,1.5395445,1.6062235,1.1631228,1.1873021,0.62315375,1.9395604,3.2767537,1.290497
82.10999995735581,1.6090859,2.5742366,2.0553873,1.3363948,0.69931746,2.01434,3.3181639,1.2165583
82.20999995773998,1.0813366,2.2144506,1.7798473,1.1402391,0.99202424,1.7567149,3.2587285,1.286586
82.30999995812415,1.4822869,2.4246488,0.96820414,1.264701,0.9925591,1.9297782,3.3114269,1.1281532
82.40999995850832,1.3503191,2.5985248,1.1994096,1.3508306,0.9571585,1.9948952,3.3542955,1.2702852
82.5099999588925,1.44643,1.0169038,2.0197072,1.2741545,0.82216614,2.052439,3.1170442,1.1218147
82.60999995927666,1.6518921,1.7352153,2.303327,1.2933518,0.687029,1.9577587,3.1006658,0.9982638
82.70999995966083,1.6384941,0.86178076,1.1739963,1.1180758,0.4213784,1.9569579,3.3267097,1.2630818
82.809999960045,1.3299338,1.4262985,2.1594193,1.2595003,0.56093574,2.0812607,3.3618002,1.1712143
82.90999996042918,1.4804856,2.54747,2.2549224,1.182266,0.88851845,1.9279054,3.3235395,1.1020385
83.00999996081335,1.5175674,2.5298164,2.428778,1.1268582,0.46818957,1.9771597,3.2369642,1.1927823
83.10999996119752,0.37199193,2.2629316,0.8007276,1.3218222,0.589976,2.0063107,3.2924886,1.2431883
83.20999996158169,0.6123551,2.420183,0.5850156,1.2088506,0.6400345,2.047157,3.092001,0.9725202
83.30999996196586,0.40968913,2.5411594,1.9264017,1.3997793,0.6577035,1.827155,3.1361728,1.1758825
83.40999996235003,0.6340423,2.4481714,1.8842452,1.1726798,0.85175693,1.9437796,3.2932308,1.1383517
83.5099999627342,0.48429784,2.421968,2.1193612,1.1521899,0.39448115,1.8730365,3.324534,1.2450948
83.60999996311837,1.199325,1.796254,2.0774434,1.1209881,0.97739464,1.7685733,3.4709532,1.2178625
83.70999996350254,0.47101513,1.6166177,1.953504,1.3636854,0.24583654,1.9436514,3.3639877,1.1021132
83.80999996388671,1.6252657,1.4041132,1.9420501,1.145045,0.51171345,1.91192,3.0888267,0.93445164
83.90999996427088,1.5728668,1.6398873,1.0175371,1.2314838,0.42393276,1.9072195,3.2741196,1.0323637
84.00999996465505,1.5266495,1.799323,0.9146465,1.0631157,1.0161496,1.956509,3.3507133,1.2617489
84.10999996503922,1.1962243,1.753354,2.3989768,1.149989,0.34147516,2.174985,3.3560288,1.1737677
84.20999996542339,0.47677928,1.3917978,1.2908616,1.3705511,1.1415974,1.974562,3.3190317,1.3245118
84.30999996580756,0.5467826,1.6416507,2.0226457,0.9602324,0.8934588,1.994075,3.352432,1.0953196
84.40999996619173,0.61426514,1.5105523,0.7149426,1.1785527,0.50970495,1.9109254,3.3233743,1.1473769
84.5099999665759,1.5482677,2.234027,2.1641831,1.0770226,0.41598415,2.03703,3.3254,1.257866
84.60999996696007,1.5262002,1.6977665,2.5702965,1.3140641,0.9776765,2.044029,3.3516548,0.98982966
84.70999996734426,0.70691603,2.4051816,2.0008237,1.2774932,0.90348643,1.9820079,3.3974843,1.1540898
84.80999996772843,1.3205588,2.795094,2.2467268,1.2439834,0.56561834,2.1181524,3.2985396,1.1017972
84.9099999681126,1.3828919,2.334108,0.99916565,1.043414,0.79418945,2.030694,3.1872346,1.1561351
85.00999996849677,0.7145984,2.6841147,0.96258974,1.4200943,0.31928217,2.0287201,3.2478316,1.1216104
85.10999996888094,1.602143,2.490834,1.1267226,1.1997463,0.25104997,1.9386734,3.2741416,1.1074601
85.20999996926511,1.6303664,2.69429,2.1064603,1.1360899,0.6927184,1.9480444,3.2462416,1.0947433
85.30999996964928,1.6823734,1.9839165,0.90721023,0.95469075,1.1712478,1.8084892,3.35129,1.259587
85.40999997003345,1.4294783,1.7457289,0.95640475,1.2228868,0.8628504,1.9741582,3.4188204,1.1293222
85.50999997041762,1.040766,1.5823255,1.8115491,0.9593841,0.7518438,2.1035168,3.3187222,1.1619735
85.6099999708018,0.42323583,1.9267416,2.0480464,1.3131238,0.57720566,1.9497226,3.2724307,0.99603087
85.70999997118597,1.0663711,1.4967228,0.9008153,1.5500977,0.6092032,2.0575504,3.2953982,1.3019904
85.80999997157014,1.2672328,1.6020693,1.2468886,1.2994627,0.9175061,2.0296166,3.362912,0.9978177
85.9099999719543,0.8542369,1.5502207,1.3075641,1.2758127,0.70190376,1.8181674,3.3806548,1.1180965
86.00999997233848,1.4991511,0.76643234,0.71975553,1.2459471,1.1347001,1.9452689,3.371769,1.1695416
86.10999997272265,1.5076863,1.8038898,2.148944,1.314713,0.4277028,1.9260005,3.123876,1.2886204
86.20999997310682,1.5404645,1.5191047,1.8738385,1.342175,0.4414759,1.8722672,3.364533,1.0339783
86.30999997349099,1.5559721,1.2614233,1.0590771,1.1987988,1.0557773,1.9489467,3.245477,1.174267
86.40999997387516,1.4711485,1.3291378,1.2889861,1.067668,0.42638457,1.9817997,3.3247654,1.1797292
86.50999997425933,1.5344706,1.5456771,1.2218375,1.3367616,1.1553566,2.0050275,3.3417904,1.0411278
86.6099999746435,1.5610948,2.0549347,0.91802603,1.2237408,1.0715592,2.0199406,3.309062,1.2230283
86.70999997502767,1.530961,2.3921874,2.2083626,1.3929414,0.9727037,1.9752327,3.3458138,1.2719046
86.80999997541184,1.2644608,2.2832372,1.9823548,1.391214,0.386225,1.9787787,3.318588,1.1296002
86.90999997579601,0.5944825,2.4354525,1.1053219,1.2864438,0.52475035,1.9972657,3.255667,1.306253
87.00999997618018,0.62229747,2.4153235,2.2620637,0.9941932,1.0612032,2.0894759,3.3404396,1.2271303
87.10999997656435,0.8274773,2.2833893,2.287882,1.1974803,0.56989753,2.0252864,3.2441723,1.2902516
87.20999997694852,1.5821583,2.2561493,2.3412242,1.2655486,0.59441996,1.9205453,3.2817476,1.2189338
87.3099999773327,0.4516893,2.392416,1.2083099,1.4381771,0.5599389,1.9584951,3.3421307,1.2645847
87.40999997771686,0.53203404,2.3981814,0.8937075,1.2079084,1.0835326,1.9840596,3.3251293,1.1460961
87.50999997810104,1.5264416,2.448483,2.447904,1.2330503,0.6880637,1.9986213,3.2906272,1.3606306
87.6099999784852,1.0344001,2.2404358,2.4328046,1.1971663,0.8216607,2.0257492,3.3330352,1.2547897
87.70999997886938,1.156345,2.167557,0.98358,0.99453586,0.7771768,1.983549,3.3634734,1.2643695
87.80999997925355,1.279325,2.3056266,1.8542811,1.3801665,0.92220575,1.9167039,3.3946476,1.1833826
87.90999997963772,0.63659376,2.1248558,0.9855406,1.0770628,0.6581628,1.6812301,3.359063,1.3188484
88.00999998002189,0.44295427,2.5272484,1.1313009,1.100647,0.94887406,1.9625382,3.3411312,1.0684369
88.10999998040606,1.189066,2.9333856,1.9903942,1.2695202,0.4243523,2.0541546,3.2501338,1.2986832
88.20999998079023,0.89717525,3.0288422,2.5379753,1.3275079,0.32875767,2.0332193,3.2968423,1.1287022
88.3099999811744,1.5984976,2.9676752,1.0906584,1.2362446,0.5393696,1.9745318,3.2396073,1.0794004
88.40999998155857,1.5449744,2.5179746,2.1699045,1.204047,0.9214728,2.1065674,3.3097415,1.1318603
88.50999998194274,1.704414,2.6260972,2.106837,1.2376198,1.053476,1.9976692,3.4290564,1.1471317
88.60999998232691,0.49845445,2.417233,1.0442965,1.5026854,0.91725165,1.739308,3.08568,1.0313507
88.70999998271108,1.5479435,2.4251087,2.0714428,1.2913505,0.9844847,2.2284625,3.143002,1.2507386
88.80999998309525,1.5620546,2.2795358,1.2790078,1.1587713,0.6685114,1.9809844,3.3290186,1.0484293
88.90999998347942,0.3923741,2.4560308,2.2833815,1.3046516,0.78872806,2.03403,2.8708634,1.3067112
89.0099999838636,1.1828758,2.2624805,2.408356,1.1511748,0.25819835,2.0268035,3.1199262,1.168888
89.10999998424776,0.53544813,2.9932244,2.642893,1.5351366,1.0224305,2.0279214,3.2975605,1.2468437
89.20999998463193,0.55789214,2.983281,1.2988156,1.0296304,0.7076449,2.0635853,3.3371692,1.3730632
89.3099999850161,1.5357084,2.998604,0.7460033,1.2187135,0.9493888,1.7043667,3.3721256,1.3393639
89.40999998540028,0.3834299,2.8255847,1.1426638,1.2328035,0.413945,2.0599897,3.2804723,1.3047689
89.50999998578445,0.9826573,2.9018927,1.8125459,1.3491306,1.1322935,1.9514961,3.3793294,1.1592972
89.60999998616862,0.9822486,3.1970649,1.1368991,1.1202776,0.5178625,1.9836665,3.226231,1.0798643
89.70999998655279,1.5745671,2.1086404,2.5875022,1.4397278,1.0238279,1.8411473,3.3297982,1.2635577
89.80999998693696,1.6968497,2.9672837,1.835557,1.0799674,0.51674634,1.9747158,3.3072658,1.2041268
89.90999998732113,1.2435334,3.3737526,2.040613,1.1527139,0.43862498,2.0163476,3.226877,1.1904904
90.0099999877053,0.5836548,2.908337,2.1844375,1.156177,0.63648003,1.9439867,3.0700974,1.0502023
90.10999998808948,0.58695453,2.3258684,1.1941884,1.5015675,1.0255101,2.0772574,3.4188228,1.1317209
90.20999998847364,1.4687314,2.7789245,0.9562341,1.4515966,1.1002198,1.8999106,3.26647,1.1399379
90.3099999888578,1.5042647,2.2553797,0.9318328,1.0664235,0.9717316,1.8018858,3.4453776,1.1683898
90.40999998924195,1.6568692,2.3828197,0.73764104,1.0897834,0.9595202,1.972237,3.3624432,1.3577818
90.50999998962617,1.5537295,2.3405764,0.7465132,1.2287062,1.283779,1.7140454,3.2065766,1.377734
90.60999999001032,1.505241,2.09401,0.8430537,1.2352192,0.6711349,1.9512641,3.2220447,1.1957225
90.7099999903945,1.680737,2.4720263,2.2685332,1.1632199,0.30104107,1.9325545,3.3435318,1.1179079
90.80999999077866,1.5285554,2.191793,1.1341804,1.4345375,0.70675874,2.0230033,3.343489,1.376188
90.90999999116283,1.5015886,2.383386,2.6172748,0.93846005,0.3490365,1.9682449,3.3015726,1.4958984
91.009999991547,1.477257,2.454278,2.479385,1.2352872,0.4900511,2.1400645,3.3307636,1.1765319
91.10999999193118,1.6043297,2.3203719,1.4601761,0.9736848,0.46839324,1.9399163,3.2508097,1.3440257
91.20999999231536,1.4031951,2.6316063,2.0848374,1.1908638,1.2126783,2.1165,3.2961469,1.2645847
91.30999999269952,1.5046278,2.9746163,1.7615396,1.038422,0.6444716,1.923846,3.3643727,1.2742782
91.40999999308367,1.4795238,2.4212375,1.133712,1.381895,0.5335839,1.9077812,3.4012847,1.3302772
91.50999999346784,0.32961336,2.4687538,1.87769,1.0112473,0.9794528,2.0351315,3.2558541,1.1143333
91.60999999385204,0.46002936,2.415484,1.3351144,1.2033738,1.0986539,2.1487496,3.2545295,1.3408254
91.7099999942362,1.1327131,3.0746012,2.1323318,1.2803261,1.0701443,1.9948429,3.25374,1.324549
91.80999999462036,1.637994,2.6379302,2.0750217,1.2271966,0.98747367,2.0616884,3.3592749,1.2391658
91.90999999500453,1.5739238,2.5385363,2.6840541,1.0007792,0.64061177,2.0518079,3.4200053,1.2707572
92.00999999538872,1.5543927,2.4342268,2.715375,1.4134554,0.86576307,1.933023,3.3537943,1.1396115
92.1099999957729,1.5593927,1.3609507,1.8665742,1.398153,0.5328845,2.0249977,3.3809261,1.2185583
92.20999999615704,1.5176549,1.5595903,1.7468984,1.2851447,1.1156069,1.9534906,3.3501282,1.112572
92.3099999965412,1.5718417,1.5147511,1.342541,1.015976,0.5164904,1.9416903,3.376714,1.24279
92.4099999969254,1.5225734,1.2062757,1.1600677,1.1975498,1.2348188,1.9470866,3.31947,1.1843717
92.50999999730956,0.349789,1.4236981,2.061946,0.99615395,1.0024796,2.0153651,3.3214672,0.9499066
92.60999999769372,1.4339763,1.5465311,2.1056135,1.0893145,1.0582782,2.009406,3.2433074,0.9205104
92.7099999980779,1.5814631,1.3631684,1.0888754,1.2421061,0.47749487,1.9092602,3.3416061,1.1482553
92.80999999846208,1.5453268,1.4673777,2.1522233,0.89928085,0.9832898,2.03628,3.278874,1.1658261
92.90999999884625,0.31687456,1.5496374,2.0480647,1.200164,1.2467622,2.0150416,3.2645302,1.340248
93.0099999992304,1.5797,1.3998038,1.9948912,1.421567,0.57186633,1.8712497,3.4421542,1.2061697
93.1099999996146,1.3888932,1.5225105,2.1946137,1.5319475,0.7988654,2.0937715,3.3822854,1.2365239
93.20999999999876,1.2974633,1.615932,2.0605936,1.5262561,1.1330488,1.9247141,3.2576034,1.3903811
93.31000000038291,1.31507,1.3699256,2.1710868,1.0703429,0.75494117,1.9857455,3.3897429,1.3114641
93.41000000076708,1.4883493,1.0373341,1.1293235,1.225818,0.3028388,1.8628789,3.1775324,1.2881695
93.51000000115128,1.6157175,2.498344,1.3403574,1.1894151,0.6953015,2.022106,3.302201,0.96863496
93.61000000153544,1.2422183,2.4879682,1.222305,1.0939713,1.1979178,1.8591061,3.3191667,1.0885276
93.7100000019196,1.5046536,2.5747619,1.1635146,1.3487022,0.28200713,2.020581,3.3517594,1.0492886
93.81000000230377,1.1518865,2.549205,2.1777236,1.2484274,0.7806601,1.9572418,3.3473804,1.3651403
93.91000000268797,0.5634342,2.4078562,2.066741,1.0966439,0.91852236,1.8721776,3.3782883,1.0795314
94.01000000307212,1.6515332,2.5224316,1.0285447,1.1024921,0.5507089,1.7853482,3.2397594,1.1501232
94.11000000345628,1.4614655,1.4774328,2.061372,1.3161107,0.39259467,1.8617417,3.3233178,1.2088948
94.21000000384043,1.3043277,1.8666077,1.839067,1.3317368,0.94511354,2.0076199,3.352065,1.1968884
94.31000000422463,1.5497984,1.5648763,1.0578262,1.2300544,1.1007991,2.153199,3.2603567,1.1291623
94.4100000046088,1.5050219,1.1617283,0.92006475,1.2909472,0.45071682,1.9958383,3.3033414,1.1391019
94.51000000499296,0.4390787,1.3176329,1.9165088,1.2377187,0.47384968,1.8583202,3.2007563,1.2144321
94.61000000537716,1.128522,1.1948625,2.843733,0.89758295,0.89292145,1.9699808,3.3475633,1.3251941
94.71000000576132,1.164531,1.4850662,2.193195,1.1830717,0.6296293,1.9257805,3.355392,1.1265373
94.81000000614549,1.0347787,1.5648254,0.8828894,1.1883199,1.0785692,1.8439575,3.256124,1.2422408
94.91000000652964,0.54943675,1.3266096,0.96405447,1.1490718,0.76632684,2.0244453,3.3536913,1.0608549
95.01000000691384,1.5529408,2.126911,1.0717846,1.4347849,0.27548558,2.0091054,3.1785052,1.187932
95.110000007298,0.31673598,1.1955705,2.0472698,0.9365598,0.53453225,1.9358181,3.31244,1.2780597
95.21000000768215,0.634632,2.782621,1.2870976,1.1604601,0.2971721,1.9637657,3.3674839,1.2020154
95.31000000806632,1.53649,2.5131536,2.405753,0.81032705,0.6951854,1.8109533,3.3372076,1.2464619
95.41000000845052,1.5768301,2.352774,0.988779,1.4714941,0.42922917,1.9070598,3.3450902,1.2727352
95.5100000088347,1.5780222,2.6076984,2.0513828,1.2144911,0.5163333,2.155674,3.3706498,0.9492803
95.61000000921884,1.5343719,3.2158377,2.8778892,0.9466284,0.29244995,1.9879029,3.3247528,1.1434126
95.710000009603,0.46996877,2.1566322,2.3419302,1.3752775,0.93479824,1.9999111,3.202806,1.0338864
95.8100000099872,1.172885,1.6407791,2.145511,1.3419702,0.64265835,1.9870774,3.253563,1.1861038
95.91000001037136,1.5682105,1.1117922,1.0259665,1.4649659,0.8920585,2.0373123,3.3108156,1.1503476
96.01000001075552,1.5453029,1.4988513,0.91119665,1.1704081,0.48341417,1.9385829,3.2442925,1.0544723
96.1100000111397,1.6343861,1.9356787,1.8671955,1.431939,0.5739921,2.1615884,3.3150043,1.135226
96.21000001152387,1.5251989,1.4642891,2.924576,1.2614708,0.33169094,1.9514873,3.1917198,1.2140747
96.31000001190804,1.5855492,0.8177343,1.8553197,0.9441834,0.5491814,2.0180542,3.2876709,1.3155721
96.41000001229222,1.5329741,2.2663329,2.8202143,1.3132858,0.9706507,1.9254884,3.2830117,1.0446635
96.5100000126764,1.5358554,2.062351,2.933855,1.1829277,0.8505355,2.024407,3.3148432,1.231939
96.61000001306056,1.5174885,2.2720904,2.328227,1.3495142,1.2712963,1.9758581,3.387262,1.1061373
96.71000001344473,1.536465,2.1438801,1.1544161,1.3377556,1.0095711,2.002137,3.3056822,1.2023492
96.81000001382888,1.3213094,2.1585557,0.8573115,1.2212564,0.78001195,1.9491968,3.2514725,0.97491896
96.91000001421308,1.5256423,1.9137633,1.0180639,1.1535002,0.5150576,2.0588696,3.4003055,1.235338
97.01000001459724,1.5553198,2.271079,0.8441779,1.2815549,0.34278005,1.9529421,3.3979938,1.0602629
97.1100000149814,1.6280626,3.269563,2.0441172,1.1176853,0.7389269,1.9461979,3.3150625,1.2099541
97.21000001536557,1.5333707,2.738774,0.895781,1.2273266,1.0534097,2.0001023,3.3432565,1.4487313
97.31000001574976,1.5173801,2.3130772,2.0031796,1.2262418,0.7050169,1.9381012,3.2468767,1.2568663
97.41000001613394,1.6861553,2.2793636,1.0945691,1.0690767,0.45304993,1.973978,3.3308976,1.1462255
97.51000001651808,0.92084056,2.3315845,1.0254337,1.3018559,0.5947763,1.9149969,3.3279436,1.1415226
97.61000001690223,1.5912863,2.3948507,2.630292,1.1540576,0.9710348,1.9838715,3.3254147,1.171228
97.71000001728645,1.5211112,2.5258229,1.0538392,1.3554702,0.45822433,2.0317886,3.3234575,1.1492703
97.8100000176706,1.6220856,3.2644064,0.8300033,1.3640239,0.4189455,1.9911547,3.3210049,1.345593
97.91000001805476,1.4952805,3.1045,2.355178,1.1826762,1.171172,1.9543675,3.2252164,1.0012043
98.01000001843894,0.29140276,2.3276749,1.0230465,1.1268365,0.6474663,1.7915776,3.2514298,1.2308223
98.11000001882311,0.4535434,2.9613283,1.7057978,1.2301004,0.916559,1.9949349,3.3534267,1.0756586
98.21000001920729,1.5171702,2.9108226,2.1496947,1.0187601,0.4214781,1.9866424,3.3751998,1.4089372
98.31000001959146,1.3994797,3.1129682,1.0137154,1.2717328,0.35367763,1.9197367,3.3581314,1.0778538
98.41000001997564,1.5701598,2.4932318,1.708292,1.2745811,0.9724932,1.9867728,3.3553162,1.1693423
98.5100000203598,1.3984984,2.60514,0.97083664,1.2976243,0.97345334,2.0684016,3.2786689,1.2498714
98.61000002074395,0.45964557,2.7854352,1.0052848,1.5541939,0.5319372,1.9958221,3.330797,1.2497511
98.71000002112812,1.5958383,3.066719,2.3032148,1.1735677,1.058894,1.6673917,3.4083426,1.3355656
98.81000002151232,1.3060974,3.1869285,2.1055655,1.0585854,1.0151678,2.0517614,3.202262,1.2212203
98.9100000218965,1.4899718,2.9915779,1.1368581,1.202916,0.8228045,1.858896,3.3473563,1.2564591
99.01000002228064,1.5382118,2.3745139,2.4831493,1.3443666,0.50529265,1.9537591,3.2737443,1.2568234
99.1100000226648,1.5974479,2.0909672,1.111628,1.1374582,0.91397357,1.9052458,3.345058,1.1033899
99.210000023049,1.5336552,2.5480583,1.0134108,1.201461,0.3589289,1.9365895,3.3916192,0.9456542
99.31000002343316,1.542153,2.4429636,0.8848956,1.1379055,0.6996831,1.9621202,3.3049986,1.1332659
99.41000002381732,1.5746915,2.6763487,2.123479,1.1024588,0.9547444,2.234737,3.418994,1.3220307
99.5100000242015,1.2090894,3.0341854,2.6318798,1.3761743,1.0527422,1.8693103,3.3546996,1.1516658
99.61000002458567,0.60584444,2.8469954,2.98677,1.186518,0.32850587,2.2735183,3.1887674,1.3560505
99.71000002496984,1.1697712,3.003997,2.2911458,1.2758296,0.66279507,1.8760225,3.2123218,1.2316865
99.810000025354,0.9861036,3.0574934,2.4177976,1.0804064,0.32531306,1.9641392,3.365524,1.1940638
99.9100000257382,0.76872915,2.963871,1.2595433,1.4159098,0.45100862,2.016764,3.3906045,1.3701617
100.01000002612236,0.491767,3.068832,0.98308223,1.1473151,0.42112213,1.7201368,3.1118011,1.3821576
100.11000002650653,0.4072566,2.5319796,1.3355044,1.2490098,0.8607852,1.9286686,3.185753,1.1519277
100.21000002689068,0.46964476,2.6530266,2.2082715,1.2716454,0.9001727,2.0237246,3.4060013,1.1467896
100.31000002727488,1.2864678,2.523944,2.0488946,1.2136611,0.7681169,2.3091676,3.3723123,1.1724834
100.41000002765904,1.5100303,2.5876727,1.0253265,0.94342107,0.3833084,1.9784371,3.3016782,1.1313415
100.5100000280432,1.5979806,2.4809995,1.0593586,1.2780735,0.3764142,1.8991108,3.4178357,1.2317678
100.61000002842736,1.4053725,2.4225724,0.36498338,1.1927873,1.3064259,1.9317029,3.3918576,1.0600754
100.71000002881156,1.2606725,2.1650083,0.938579,0.73329914,0.22309002,1.9680247,3.0719886,1.2477785
100.81000002919572,0.6595472,2.429975,0.9734446,0.76633596,1.1985313,2.2023401,3.384121,1.2294788
100.91000002957988,1.5853052,1.6985922,1.0751538,0.8841112,0.40492967,2.2847512,3.3023953,1.2703876
101.01000002996405,1.1915461,1.4908769,1.9756829,1.165529,0.4584301,1.859502,3.3786368,0.9588226
101.11000003034825,1.6753801,1.5396208,2.1460733,1.1234485,0.7943747,1.9462517,3.253807,1.0066954
101.2100000307324,0.545555,1.7173477,1.1229146,1.1836872,0.6455973,1.9410151,3.3867655,1.2802103
101.31000003111656,0.7143054,1.5180142,2.084715,1.3043929,0.4944755,1.9734676,3.3609324,1.3146887
101.41000003150072,1.119028,1.5767651,0.8545275,1.0786148,0.5558325,2.1479826,3.2113338,1.1886389
101.51000003188491,1.6174834,1.5007731,2.8148456,1.2598807,0.5164598,2.813932,3.3613863,1.1193236
101.61000003226908,0.45144418,1.7203922,2.1557088,1.1959182,0.41850847,2.6674616,3.2446609,1.1023688
101.71000003265326,1.6390713,1.666684,2.6683373,1.1335512,0.9119432,2.8309443,3.300824,1.2817645
101.81000003303744,1.5292659,1.3276861,1.905847,1.3088652,0.48694652,2.74315,3.2252188,1.3762653
101.9100000334216,1.5808728,1.6515325,1.0351179,0.89379185,1.0925181,1.9368728,3.370024,1.3715092
102.01000003380577,0.4288908,1.6426815,1.8617985,1.4082904,0.5744324,2.1460354,3.2065182,1.2066094
102.11000003418992,1.0263054,1.5013347,0.96893764,1.4203221,0.6293992,2.1218297,3.338032,1.2906446
102.21000003457412,1.0260497,1.5294942,2.478252,1.0403328,0.5596313,1.9872122,3.3669996,1.2458408
102.31000003495828,1.5798763,1.7072232,1.0558901,1.0764725,0.42290172,1.9731082,3.295623,1.1718563
102.41000003534243,1.6139976,1.7011498,1.6682875,1.2329191,0.9678515,2.0025144,3.3167744,1.2263806
102.5100000357266,1.5305,1.6000799,2.0315335,1.2939907,0.96181923,1.8267851,3.3047326,1.2685587
102.6100000361108,1.5490396,1.3428878,0.77333707,1.2352629,0.6392293,1.9814657,3.3877587,1.1005937
102.71000003649498,1.6105993,1.6017312,1.3102864,1.1456487,0.8147982,2.0825882,3.3521702,1.2978702
102.81000003687912,1.2403417,2.4321477,2.257852,1.3629838,0.826382,1.9504341,3.284158,1.115687
102.9100000372633,0.62418175,1.791872,2.8975952,1.2909534,0.6537589,1.8703171,3.321468,0.91559684
103.01000003764749,1.1253532,1.7014844,2.0432274,1.2832854,0.94723964,2.0635343,3.1838627,1.2855111
103.11000003803164,1.3270926,1.8338152,2.9884903,1.5138003,1.2161918,1.9198188,3.4514897,1.2646043
103.2100000384158,1.1797867,1.7997332,2.898343,0.96413064,1.1438569,1.9789999,3.326097,1.3802562
103.31000003879998,0.48299354,1.832143,2.7863035,0.9903694,1.056035,1.8769877,3.12594,1.3434347
103.41000003918415,0.48559064,1.6574844,2.1839352,1.2678165,1.2319415,1.8913152,3.6615062,1.1609435
103.51000003956833,0.896051,2.3756883,2.49008,0.96764565,1.0211947,2.1247895,3.3942142,1.2945085
103.6100000399525,0.84576005,2.5188174,1.9039512,1.0730432,1.0873343,1.9637352,3.1033657,1.1721252
103.71000004033668,1.4883686,1.3765837,2.732443,1.3654081,0.6920003,1.8705177,3.3885708,1.3042465
103.81000004072084,1.1593208,1.6585501,2.0996156,1.3841212,0.66136575,2.1018531,3.0561743,1.2981755
103.910000041105,1.4650514,1.4270438,2.4794884,1.1774738,0.91639817,2.046586,3.395165,1.1721878
104.01000004148916,1.533971,2.459144,2.162075,0.99525297,0.4834991,1.9977754,3.0067704,1.0630347
104.11000004187336,1.5512655,0.9676741,2.705086,1.1144422,0.8103469,1.8786669,3.4771328,1.134871
104.21000004225752,1.5633769,1.0812935,2.3210998,1.0364468,0.9199222,2.1515098,3.4678733,1.2003958
104.31000004264168,1.518818,1.4426957,0.77353334,1.297632,0.8359327,1.8665932,3.3193169,1.4143682
104.41000004302585,1.5249705,1.4359678,2.1058555,1.2939512,1.000171,1.8567426,3.1782167,1.2728473
104.51000004341005,1.6144496,1.9350951,0.88512164,1.326261,1.1374444,2.0348098,3.2900183,1.1612405
104.61000004379422,1.5452483,1.2793717,1.0061648,0.8582532,0.9283987,1.9513049,3.6208775,1.2767375
104.71000004417836,1.5336454,1.7621833,2.2077203,0.85710406,0.3590993,1.8340359,3.2851098,1.1728823
104.81000004456251,1.1795373,1.8202999,2.4498,1.1978439,0.42922014,2.0248528,3.5822132,1.1851099
104.91000004494671,0.31188476,1.1882043,1.9460665,0.86706126,0.32197678,1.8486298,3.3828154,0.9967006
105.01000004533088,0.6008894,1.5909014,0.8421796,1.0105172,0.7710274,1.7965969,3.4842823,0.92187166
105.11000004571504,0.5183619,1.257259,1.0750326,1.150901,0.71283776,1.9605205,3.2556226,1.2314597
105.21000004609922,1.1817045,1.2032833,2.2703743,1.2894726,0.40249592,1.9317372,3.435793,1.2856312
105.3100000464834,0.49628347,2.714588,1.0209922,1.3222562,0.3705948,1.9401463,3.3427773,1.161128
105.41000004686757,1.4890503,1.4269716,2.1983242,1.104664,1.0058385,1.9922252,3.192374,1.2646675
105.51000004725172,1.5577205,2.2010567,1.6511467,1.2773395,1.0205727,1.9576659,3.1631696,1.168223
105.6100000476359,1.518312,2.5383296,1.7520741,1.2799999,0.59677964,2.000636,3.2162976,1.31478
105.71000004802008,0.3543265,2.273289,0.9146865,1.0264786,0.34056607,1.9257282,3.334454,1.287394
105.81000004840423,0.5225357,2.5471234,2.3077743,1.0253236,0.3692797,1.8135139,3.36694,1.3968033
105.9100000487884,1.464827,2.6715183,2.4021876,1.3011189,0.6503002,2.0111845,3.3407316,1.2927573
106.0100000491726,1.5194248,2.120794,2.054809,1.5113989,0.25138295,2.0704772,3.275419,1.0094081
106.11000004955676,1.1320095,2.725418,2.956098,1.3445504,1.218609,1.9611787,3.3286169,1.1710935
106.21000004994092,0.24313203,3.1347666,1.4305037,1.3341881,0.69164187,1.9874614,3.234879,1.2370328
106.31000005032509,1.5447738,2.2499075,2.2149682,1.315439,0.24948542,1.9019206,3.3483207,1.2500948
106.41000005070929,1.4662585,2.2205517,0.7740009,1.3009439,0.69010466,2.0154686,3.3633256,1.2298886
106.51000005109344,1.5754652,2.5217648,1.5011376,1.3241024,0.6977616,2.026234,2.7933383,1.0980481
106.6100000514776,1.5983357,2.5898716,2.232765,1.026157,0.7621285,1.8040938,3.513955,1.0857551
106.71000005186175,1.6015399,2.442978,0.9454485,1.3031353,1.1541147,1.981059,3.2170553,1.0257802
106.81000005224595,1.5358515,2.256708,0.9992079,1.39427,0.842875,1.9088432,3.251513,1.3152885
106.91000005263012,1.4050792,2.2530687,2.143098,1.4310104,0.74241894,1.972396,3.2826807,0.9726035
107.0100000530143,1.5320807,3.3634439,2.3588338,1.2055887,0.67046726,1.907029,2.971966,1.0467656
107.11000005339848,1.4993305,3.2520118,1.2652546,1.0229167,0.6374081,2.0197084,3.3318584,1.0822636
107.21000005378264,1.0487038,3.1499875,2.365223,0.9035038,0.97364604,2.0584073,3.3008351,1.1534314
107.3100000541668,1.3311377,3.1143358,1.0585636,1.2804257,0.77219677,2.0343537,3.2724493,1.0471238
107.41000005455096,1.1584982,2.55748,2.4787133,1.0580658,1.0996729,1.94497,3.349642,1.098556
107.51000005493516,1.159969,2.2955146,1.000179,1.3049089,0.82372314,2.0021315,3.2959151,1.0533214
107.61000005531932,0.4046289,2.482106,2.507437,1.3247591,0.49011505,1.9860827,3.3940902,1.2427248
107.71000005570347,0.39519525,2.2148898,2.84297,1.0804229,0.4322976,2.031802,3.2231474,1.3062476
107.81000005608765,0.8663811,2.180056,2.3948462,1.1245363,0.96828765,1.9755343,3.303711,1.1317735
107.91000005647184,1.4643924,2.5640912,2.2799137,1.0735948,0.8230819,1.975719,3.2463198,1.0475663
108.010000056856,1.4861168,2.254357,2.2913713,1.065427,0.97671276,1.8301132,3.3049655,0.91021514
108.11000005724016,0.4563042,2.6311305,2.3888123,1.1367096,1.0536888,2.0358138,3.3229687,1.2733108
108.21000005762431,1.5184674,1.6228274,2.0489213,1.4312023,0.42226294,2.085428,3.2802377,1.119467
108.31000005800853,1.5890595,1.6213566,2.0617123,1.1902473,1.1745033,1.96883,3.3293173,1.1174339
108.41000005839268,0.87321687,1.2954849,2.1836207,1.045562,0.69100225,2.0253167,3.3068027,1.1388918
108.51000005877684,0.376314,1.9957125,1.0544327,1.2398983,0.36481407,1.9444324,3.3845189,1.3994519
108.61000005916102,0.28641003,1.6974593,2.2040079,1.1015166,0.8871382,1.8864903,3.3497326,1.2592762
108.7100000595452,0.7311852,1.5259193,0.9896181,1.2637447,0.26237866,2.1027813,3.0829196,1.2246962
108.81000005992937,1.1448348,1.8292806,2.6503327,1.0198828,0.53508216,1.8733696,3.3597286,1.3317984
108.91000006031354,1.6736525,2.527328,2.5642285,0.78314066,1.5515476,2.0064893,3.1736295,1.0765426
109.0100000606977,1.5009989,1.5847342,2.8972123,1.3213581,1.6025198,2.0830998,3.288112,1.4467154
109.11000006108188,1.6360716,1.828147,0.8849626,1.464384,1.3519136,1.994427,3.1472006,1.3580285
109.21000006146603,1.5143919,1.5624642,1.8718698,1.4214219,1.3922348,2.035263,3.382483,1.4947833
109.3100000618502,1.621092,1.4540801,1.1543007,1.2977184,1.4440032,1.9254221,3.3389752,1.0968935
109.4100000622344,1.4902763,1.583292,1.0002002,1.3230392,1.4605638,1.9901531,3.1359868,1.0491341
109.51000006261856,1.5226356,2.4868104,1.6827835,1.1974674,1.4809668,2.0824704,3.1099672,1.0926317
109.61000006300272,1.5303329,1.5849026,1.1123639,1.1072714,1.4748923,1.9688298,3.378566,1.051777
109.71000006338689,1.5846057,1.526173,2.1682365,0.8101726,1.4738761,1.8662225,3.367615,1.2779324
109.81000006377108,1.517644,1.4317253,2.139533,1.2302749,1.6160083,1.9623014,3.2186491,1.2970885
109.91000006415526,1.670915,1.7704324,0.9957814,1.1047446,1.5162977,2.0067627,3.4108062,1.1162463
110.0100000645394,1.6149168,1.0745611,2.1164052,1.0827719,1.5743183,1.9079859,3.1981835,1.3416849
110.11000006492355,1.5017005,1.031598,1.9922285,1.0878994,1.5298816,2.1018405,3.3723621,1.1297325
110.21000006530775,1.6163045,2.3863647,2.584376,1.0508729,1.4437847,2.1532257,3.2356894,1.0931472
110.31000006569192,0.8539921,3.085228,1.9886695,1.2928494,1.5697436,2.0206828,3.325399,1.3843658
110.4100000660761,1.0801694,2.236767,0.8256937,1.1549306,1.5195427,2.0041454,3.3746095,1.2667692
110.51000006646026,1.2577609,2.2623556,0.88693464,0.9046748,1.3236294,1.8532368,3.2784812,0.61718863
110.61000006684444,0.77995175,2.1457717,0.67651415,1.0050167,1.4042467,1.9716219,3.3641763,1.2327119
110.7100000672286,1.2445575,2.297976,1.6887707,1.1085948,1.4919765,1.8920116,3.3326206,0.8584006
110.81000006761276,1.4833305,2.219086,2.1701987,1.271597,1.3695327,1.8813837,3.3731496,1.0771028
110.91000006799696,1.6108632,2.4816341,2.7268312,1.2747247,1.667919,1.924091,3.302986,1.0980306
111.01000006838112,0.5053704,2.1205602,1.6894499,1.1132412,1.3422109,2.0833437,3.2693157,1.1209412
111.11000006876527,1.2221961,2.5572946,0.8617895,1.1626006,1.5192893,2.1717134,3.3868504,1.0731192
111.21000006914944,1.2024337,2.1668522,0.8842943,1.2101078,1.4533211,1.8227556,3.4250438,1.2863498
111.31000006953364,1.6174725,2.1838992,1.1229882,1.2476933,1.544604,1.9183369,3.27858,1.0903635
111.4100000699178,1.4765271,2.063822,1.079935,1.2442951,1.533063,1.9911333,3.2788463,1.064258
111.51000007030196,2.0410888,1.9606926,0.8235763,1.1327422,1.5677323,1.9833982,3.308429,0.895397
111.61000007068613,2.0641081,2.1745157,2.6010687,1.4907825,1.4110256,2.156864,3.4112482,1.1817027
111.71000007107033,2.170699,2.6082115,2.6714728,1.2310252,1.5658454,2.0480046,3.3085692,0.98562866
111.81000007145448,2.1458209,3.210855,2.6143987,1.1874129,1.5573996,2.0101466,3.1240897,1.3699168
111.91000007183864,1.7982078,3.170838,2.1033132,1.0438597,1.3775405,1.9527208,3.3133404,1.1741214
112.0100000722228,1.5307405,3.0140288,0.8914626,1.4463362,1.4665111,1.9712651,3.4151804,1.089852
112.110000072607,2.1759045,2.2187285,1.0302329,1.1887414,1.5946563,1.9262207,3.273337,1.0951498
112.21000007299116,1.5547653,2.414868,0.8646554,1.0232828,1.374142,2.0920527,3.3195446,1.3042662
112.31000007337532,1.5289489,2.2774575,1.0020615,1.3652354,1.4982276,2.0366225,3.3561604,1.0565624
112.4100000737595,1.5747,2.4579034,0.90875226,1.4796798,1.5112269,2.0379937,3.4045799,1.2371509
112.51000007414368,1.5418584,2.5732613,1.9573072,1.4311843,1.4765295,2.0488985,3.33548,1.2636443
112.61000007452785,1.6365336,2.397105,1.2466503,1.1170577,1.4094776,1.7644557,3.3767807,1.1118425
112.710000074912,1.8634796,2.4901915,0.7649306,1.2788056,1.3044043,2.0306153,3.2062862,1.0861858
112.8100000752962,2.122293,2.2146986,1.0588017,1.0749605,1.4412041,1.9662945,3.318795,1.1112843
112.91000007568036,2.0829844,2.5184274,1.0581776,0.8000578,1.3911229,2.0550056,3.19604,1.4243138
113.01000007606451,1.5082903,2.2441664,2.1757362,1.0292785,1.5470254,2.3386095,3.3948302,1.1020979
113.11000007644869,1.4838407,2.426646,1.9793963,1.1868832,1.4140463,2.0245974,3.3176684,1.0710007
113.21000007683288,2.1453826,1.5939094,1.8007843,1.1122586,1.3703825,1.7943729,3.2523882,1.2169608
113.31000007721704,2.1388922,1.5993562,1.2114834,1.3188375,1.4741414,2.0605114,3.2813172,1.0683532
113.4100000776012,1.4972984,1.6176192,0.7600079,1.1733582,1.5557408,1.9325664,3.1550205,1.2090106
113.51000007798535,1.4444128,1.600036,1.9167738,1.583258,1.3702545,1.921539,3.3045719,1.173704
113.61000007836957,1.6137645,1.4058131,1.039413,1.2078286,1.351889,1.8868265,3.27393,1.1379893
113.71000007875372,1.5716013,2.533533,1.0829784,1.2408466,1.5649486,2.1230547,3.3048944,1.0425844
113.8100000791379,1.4835682,2.3463533,1.0914968,1.2691236,1.5212424,1.9285492,3.3308625,1.1308036
113.91000007952204,1.3977741,1.5404894,2.7246718,1.3642519,1.5224386,2.0441837,3.2347589,1.3546896
114.01000007990623,1.4505635,2.0490847,2.0225048,1.2725055,1.6653376,1.8812258,3.3194344,1.2321763
114.1100000802904,1.8224223,2.4902532,1.9368691,1.3262029,1.5363764,1.9072183,3.3390381,1.1263475
114.21000008067458,2.0963442,2.488176,2.409475,0.9968858,1.4479061,1.976021,3.3129644,1.3294706
114.31000008105876,1.8672695,2.3712983,0.9266207,1.3395833,1.4560329,2.0319128,3.401816,1.1465404
114.41000008144292,1.7479421,2.3871436,2.3063202,1.3394046,1.4586725,2.0501318,3.334762,1.1349686
114.51000008182707,1.7103049,2.81386,1.0638044,1.1303289,1.4547566,1.9230587,3.2732785,1.2804142
114.61000008221124,2.1453025,2.2831933,2.2930737,0.66511285,1.5973487,2.03587,3.2197154,1.1306977
114.71000008259544,2.0921192,2.8742664,2.3760896,1.1846924,1.4124618,1.9312154,3.30074,1.1174432
114.8100000829796,2.015486,2.0569756,0.8915687,1.2807925,1.540882,1.8983538,3.3267074,1.0274593
114.91000008336376,1.8676604,2.54575,1.063574,1.2205799,1.7145166,2.0318289,3.3329902,1.1652737
115.01000008374793,1.4340504,2.4016514,2.1356025,1.4355248,1.6587552,1.9780167,3.2529655,1.4275771
115.11000008413212,1.4016181,2.5299816,1.117046,1.1352243,1.525685,2.061583,3.2656791,1.0954771
115.2100000845163,2.1505995,2.6188474,0.9802768,1.0781162,1.411259,2.026089,3.382266,1.4941012
115.31000008490044,1.9224627,2.6559865,2.3770258,1.344307,1.3763595,1.9724398,3.1775324,1.134245
115.4100000852846,2.0925374,2.402338,1.1903653,1.1773208,1.4493672,2.0186398,3.3711145,1.2052232
115.5100000856688,1.3938559,2.241566,2.068855,1.2837002,1.3758631,2.1901808,3.1921535,1.0207839
115.61000008605296,1.4478337,2.8957226,2.3285828,1.4387635,1.4460341,1.9613848,3.3658254,1.188682
115.71000008643712,1.481857,2.5178878,0.82389057,1.3492439,1.6092741,2.7343166,3.316736,1.2445693
115.8100000868213,1.562638,2.6219435,1.1391338,1.2091691,1.3822228,2.6907277,3.1566184,1.0545757
115.91000008720547,1.4995891,2.465874,2.442291,1.4479483,1.5336795,2.7288835,3.314498,1.3691272
116.01000008758965,2.0893486,2.6726282,2.5105515,1.2963448,1.5274711,2.8297675,3.306182,1.1776375
116.11000008797382,2.103273,2.6183717,2.213768,1.2768848,1.5154704,2.7251835,3.30236,1.123471
116.210000088358,1.5213672,2.5585425,2.0847595,1.1163698,1.5821582,3.0960608,3.165145,1.0081259
116.31000008874216,1.362644,2.3677514,2.7355533,1.1283541,1.5455755,2.7119575,3.365513,1.0428935
116.41000008912631,1.4711748,3.0759842,1.0396996,1.3107566,1.5404099,2.8739219,3.3517704,1.3367993
116.51000008951048,1.5051731,3.0954,2.2393446,1.3726499,1.5243819,2.7465389,3.2735639,1.2945871
116.61000008989468,2.123994,2.9544547,1.0542634,1.2183138,1.4993068,2.738125,3.3318336,1.1870443
116.71000009027884,1.3871385,3.1546774,2.5119476,1.3243487,1.3706058,2.782471,3.3029826,1.1381404
116.810000090663,1.5984187,3.0569432,1.9796681,1.1867936,1.4660752,2.9001615,3.1500783,1.1601956
116.91000009104717,1.5818341,2.2202108,2.1986518,1.0764493,1.5833106,2.697932,3.2846925,1.1157867
117.01000009143137,2.2455513,2.3601918,2.0917008,1.2916965,1.6013869,2.7048583,3.3868988,1.2490336
117.11000009181552,2.1303606,2.4464056,1.1630285,1.0787089,1.5503416,2.7315202,3.3674212,1.2147423
117.21000009219968,1.4734327,2.4034834,0.92552155,1.3729458,1.5171804,2.8663113,3.350063,1.217636
117.31000009258383,1.4306237,3.1857603,1.0548517,1.3120544,1.5185232,2.680108,3.2207487,1.303881
117.41000009296803,1.439889,3.0024815,2.568123,1.0088534,1.393766,2.8597908,3.1753166,1.2215732
117.5100000933522,2.1175213,2.5371237,1.8215146,1.32351,1.2815326,2.9813187,3.146344,1.390759
117.61000009373636,1.7395381,2.2374492,2.0662835,1.4611044,1.5419829,2.9250941,3.141853,1.1318372
117.71000009412056,1.8385515,2.4293668,1.3596817,1.2705537,1.5128611,2.7422664,3.2763572,1.4204412
117.81000009450472,1.7995843,1.9446602,2.2973278,1.1467539,1.4815177,2.799535,3.3606777,1.4197081
117.91000009488889,1.5084329,1.5409716,2.07216,1.2112833,1.5298159,2.756113,3.373368,1.0251638
118.01000009527304,1.5967205,1.2496725,2.857505,1.3284514,1.5506742,2.817175,3.3718464,1.1697725
118.11000009565724,1.4056895,1.6569108,2.829257,1.3036091,1.4019573,2.8738005,3.3286755,1.288224
118.2100000960414,1.5333811,1.2956996,2.9537609,1.3939244,1.4883454,1.9469789,3.3881497,1.2227196
118.31000009642555,1.4159076,1.79903,1.0575889,1.307303,1.429316,1.9228469,3.4068563,1.1706469
118.41000009680972,1.3272738,2.1987906,0.9964321,1.3019525,1.3279208,1.9287382,3.2729912,1.1114098
118.51000009719392,1.4929285,1.0755801,2.2127147,1.1631944,1.3465147,1.9980884,3.2603865,1.1963279
118.6100000975781,1.4596251,1.3834395,1.1434708,1.1324041,1.5670396,1.933271,3.3420901,1.1038927
118.71000009796224,1.8521463,1.5392299,1.002648,1.0724976,1.749303,2.0631304,3.1314127,1.2987437
118.8100000983464,2.1104789,1.8731158,2.7367113,1.216218,1.4989535,1.9748988,3.3300574,1.0988189
118.9100000987306,1.4786781,1.2861742,2.3003945,1.2311441,1.4108624,1.9775198,3.276904,1.116918
119.01000009911476,1.4555191,1.3068516,0.96565366,1.1680417,1.4671118,1.8416394,3.3146276,1.3228981
119.11000009949892,1.4188004,1.673605,1.1392409,1.6342793,1.4124391,2.1125557,3.2550495,1.0866532
119.2100000998831,1.3555739,2.486892,1.8085103,1.1160858,1.4070158,1.949486,3.1233,1.293296
119.31000010026727,1.549453,2.575062,1.1054832,0.94810593,1.4269683,1.809866,3.3489385,1.1989248
119.41000010065144,1.577283,1.5863777,2.1865413,1.4370301,1.5147065,1.9967684,3.2943282,1.0156088
119.51000010103562,1.5528215,1.2511125,1.8048803,1.206556,1.52548,2.0030682,3.3201365,1.3175098
119.6100001014198,1.3271811,2.590377,2.2210324,1.1869506,1.4494103,2.0112824,3.1603994,0.9957763
119.71000010180396,1.4426545,2.571715,0.9568291,1.1332607,1.5256356,2.029969,3.326961,1.270238
119.81000010218813,1.5152524,2.4371893,2.7369118,0.74189305,1.570467,2.1067135,3.3586848,1.115885
119.91000010257228,2.1225438,1.3316374,2.1718504,1.1606821,1.4986659,2.0008063,3.3453703,1.3482718
120.01000010295648,1.831894,1.6271529,2.2433295,1.0373017,1.5987182,1.9654293,3.3705752,1.2433715
120.11000010334064,2.124395,2.1875648,1.2463251,1.2022593,1.4096721,1.9819522,3.3292208,1.1186714
120.2100001037248,1.5630352,1.8208233,2.3915906,1.2367646,1.4428618,1.9372908,3.182014,1.2485387
120.31000010410897,1.4547273,1.9989134,2.4716291,1.2314782,1.4318591,1.9654049,3.3942757,1.2387451
120.41000010449316,1.5297174,1.6257437,2.284172,1.254414,1.5168139,1.9212787,3.3117144,1.2534231
120.51000010487734,2.1234553,2.6098588,2.17607,1.3801678,1.3846297,1.9734294,3.318807,1.2564403
120.61000010526148,2.1371818,1.8647708,1.9630884,1.2860283,1.4043516,2.051711,3.3291075,1.2386961
120.71000010564563,2.170886,1.5910257,2.445402,1.3520954,1.4398142,1.9358662,3.1445348,1.3144048
120.81000010602985,2.0924733,1.5669779,2.43662,1.2140698,1.5886265,1.92182,3.3686118,1.3983514
120.910000106414,1.5399462,1.7490457,2.3707554,0.87807953,1.3641833,2.0248616,3.3670845,1.2243022
121.01000010679816,1.3813635,1.5189962,0.9981384,1.144121,1.425898,1.8656234,3.3696294,1.2568864
121.11000010718234,1.8894345,1.6960227,1.918731,1.1347728,1.3933446,2.026496,3.2754443,1.3041977
121.21000010756651,2.0948207,1.9638412,2.0727277,0.9696193,1.4913673,2.0139956,3.3324642,1.2702228
121.31000010795069,1.5531294,1.872909,2.2757459,1.1542661,1.4652381,2.0044355,3.3408797,1.1720151
121.41000010833486,1.5615169,1.5527891,2.0525253,1.237723,1.4114321,2.0101755,3.201463,1.3084825
121.51000010871904,1.511173,1.6707743,2.320018,1.2483059,1.5532697,2.1693716,3.3056486,1.2445514
121.6100001091032,1.5289155,1.6298971,0.91752094,1.378107,1.3647012,1.8524952,3.3695726,1.092476
121.71000010948735,1.6145035,1.264445,0.9860138,1.1761789,1.4308101,2.0475073,3.3060665,1.2853401
121.81000010987152,1.619803,1.7572641,2.2983606,1.3628782,1.3783514,1.9764137,3.0561562,1.2681063
121.91000011025572,1.4507638,1.560827,2.276313,1.4238085,1.3611928,2.0718434,3.3279455,1.2733351
122.0100001106399,1.5646074,1.4692476,0.8343341,1.1540704,1.4781816,2.0424328,3.342919,1.0558515
122.11000011102404,1.7465819,1.5471797,1.9559168,1.4407206,1.5099072,1.9852455,3.1506722,1.0449328
122.2100001114082,1.5238973,1.5172949,0.67117846,1.5428009,1.5453844,2.038546,3.3482745,1.1806028
122.3100001117924,1.5832027,1.6854339,1.8701261,1.331861,1.4040209,1.9824245,3.3801982,1.2728806
122.41000011217658,1.6669159,1.6317874,0.97637546,1.4356381,1.4956297,2.0309548,3.3803964,1.0396249
122.51000011256072,1.6133846,1.6769383,2.6800349,1.3182805,1.5315142,2.0603778,3.1920543,1.2104868
122.6100001129449,1.5089251,1.6969813,2.2232337,1.2001065,1.4481751,2.0020275,3.2969282,1.1813385
122.71000011332907,2.1224315,1.518403,1.0057578,1.339527,1.5842965,1.9335128,3.3762088,1.3464612
122.81000011371324,2.1108112,1.5849136,1.2173402,1.3016496,1.490691,2.0292854,3.3187175,1.039812
122.9100001140974,1.9024426,2.2558467,1.1385199,1.0781696,1.512279,1.8262882,3.325755,1.0394698
123.01000011448158,2.085935,1.6853147,1.1721816,1.204835,1.547814,2.0083163,3.2916565,1.1610631
123.11000011486576,1.5816163,1.3102919,1.0296506,0.96214366,1.5083286,1.980087,3.3029912,1.2705698
123.21000011524993,1.6223376,1.43058,0.94000566,1.1585938,1.5585922,1.944699,3.2009811,1.1409942
123.31000011563408,1.534828,1.6222403,1.0194776,1.1692238,1.5099801,1.9996125,3.1016433,1.2527244
123.41000011601828,1.5174961,1.6277938,2.1892755,1.3106517,1.4359543,2.120916,3.4842358,1.1041118
123.51000011640244,1.3579438,2.3888142,3.039168,1.0796883,1.4033056,2.1107166,3.2936614,1.0491825
123.6100001167866,1.7196591,2.8166988,2.8442972,1.2580826,1.5642197,2.0019386,3.3410444,1.3086659
123.71000011717076,2.0870676,2.7357836,2.0472457,1.0604724,1.4001917,1.9520004,3.2990432,1.0724125
123.81000011755496,2.107088,2.44764,2.5840201,0.96955174,1.4979693,1.9139361,3.353481,1.3051995
123.91000011793912,1.7726922,2.1845815,1.2082963,1.1790445,1.5635129,2.1010957,3.1792095,1.0617913
124.01000011832328,2.1793883,2.4221997,1.0735123,1.2539052,1.320086,1.9683919,3.3541963,1.1743602
124.11000011870745,1.5978556,2.62481,1.1443884,1.2422073,1.5489585,1.7286885,3.145451,1.0806
124.21000011909165,1.4565032,2.4166946,1.9584991,1.1752809,1.3634002,2.0987089,3.2979035,1.269611
124.3100001194758,1.7261804,2.5046647,2.5742366,1.2085909,1.6975931,1.9924896,3.4313939,1.1603897
124.41000011985996,1.5178657,2.4769583,2.1241999,1.4252373,1.5737379,2.020395,3.319845,1.1172353
124.51000012024411,1.5353713,1.1906333,1.6567472,1.3794284,1.5400147,1.9663682,3.3048646,1.3457816
124.61000012062831,1.6025023,1.7364012,2.110317,1.1723489,1.4696401,2.038748,3.3661313,1.1020727
124.71000012101248,1.3988723,1.7366174,1.9910175,1.0205425,1.5050895,2.0128403,3.2569366,1.2254411
124.81000012139666,1.6680342,1.6575537,0.5673145,1.2468807,1.4549214,2.102356,3.36048,1.2907906
124.91000012178084,1.4992012,1.6809716,1.160602,1.472251,1.5656953,1.9854681,3.307257,1.1254144
125.010000122165,1.5091395,1.1435562,1.0536301,1.1702635,1.4535736,1.9871812,3.4291124,1.0969349
125.11000012254917,1.5544995,2.5768483,2.143139,1.158121,1.3900467,2.038348,3.2414806,1.1258225
125.21000012293332,1.5062449,2.4828124,2.001091,1.3293086,1.5140809,2.0140045,3.315889,1.2366583
125.31000012331752,0.72012657,2.4836133,2.7352297,1.1387364,1.5166236,1.9608634,3.310869,1.2176011
125.41000012370168,2.1918428,2.242319,2.2035294,1.2028825,1.5084411,1.9996663,3.2899084,1.1879635
125.51000012408583,1.4408567,3.2215376,2.9463706,1.3054535,1.4675521,2.0198007,3.2683527,1.2625934
125.61000012447,1.5556157,1.3720978,1.7889467,1.3300178,1.6321449,2.0226426,3.3194265,1.3502849
125.7100001248542,1.5132849,1.7601483,1.8415785,1.2976252,1.5585407,1.9607407,3.1271675,1.2293816
125.81000012523836,1.5169958,1.921379,2.0015793,0.87542135,1.5659252,1.9091853,3.2623696,1.1783075
125.91000012562252,1.4624574,1.2671673,1.725432,1.0395975,1.5719674,1.9482025,3.3121579,1.2022552
126.0100001260067,1.5105693,1.6608305,1.2984324,1.3734775,1.5375398,1.8769225,3.0300941,1.2275317
126.11000012639089,1.460023,2.6226695,0.8965927,1.1334239,1.3857889,2.0227258,3.147093,1.4255879
126.21000012677504,2.121992,2.239121,1.0229497,0.8065433,1.5236917,2.1154702,3.214729,1.2969807
126.3100001271592,1.8930055,2.3972318,0.9018213,1.4231989,1.3359895,2.0150304,3.2179153,1.285328
126.41000012754338,2.0838883,2.7238982,1.2036073,1.1582701,1.4635034,2.0998228,3.3705215,1.4128649
126.51000012792755,1.9174485,2.5516958,1.1766151,1.1944286,1.5153592,1.9050698,3.2180693,1.3120955
126.61000012831173,1.7226374,2.522772,1.0170702,1.3800635,1.5459416,2.077,3.2772882,1.1436927
126.7100001286959,1.3609637,2.5546513,2.2748897,1.4084985,1.3537728,1.9842819,3.317178,1.2153218
126.81000012908008,1.7631952,2.2297542,2.1406078,1.1087364,1.5058767,2.0155315,3.2541285,1.3337568
126.91000012946424,1.6716831,2.9008658,2.730784,1.3209783,1.5198025,2.086117,3.4401934,1.2160307
127.0100001298484,1.5470827,2.8953505,1.822148,1.4163254,1.5446634,1.9981396,3.361254,1.285743
127.11000013023256,2.0194788,2.3056455,0.9391428,1.2698475,1.507938,1.9307556,3.310724,1.2649115
127.21000013061676,1.7372146,2.5599346,1.0944575,1.0010777,1.4168743,1.8902179,3.4131737,1.1419144
127.31000013100092,1.511142,2.5197606,1.9007053,1.0289134,1.5635138,1.8630189,3.099298,1.2200136
127.41000013138508,1.9975948,2.492259,1.0787066,1.2019677,1.5230428,2.0127602,3.3453865,1.3111733
127.51000013176925,1.771893,2.4219282,2.3532743,1.4234338,1.4237239,1.9103088,3.3993833,1.2382025
127.61000013215344,1.7029622,2.4292285,2.4001057,1.0452058,1.4218755,1.9969918,3.2828295,1.0459903
127.71000013253762,2.110426,2.1601667,1.991451,1.3080034,1.4376543,1.8791261,3.4056797,1.1773621
127.81000013292176,1.4733933,3.083387,2.2485616,1.1163173,1.524024,1.9825306,3.2867994,1.0988758
127.91000013330591,1.523231,3.2675917,1.0520424,1.2094537,1.5051796,1.9409052,3.3576417,1.09898
128.0100001336901,1.4519969,3.0409896,2.2871752,1.191597,1.4385068,2.0143137,3.1289842,1.4022056
128.11000013407428,1.5911127,2.886415,2.6867945,1.1571437,1.4114134,1.728967,3.190335,1.152507
128.21000013445845,1.5164825,2.8694663,2.2852967,1.072607,1.5201734,1.7295352,3.302421,1.0088972
128.31000013484262,1.4860258,2.8584747,2.113973,1.1519843,1.6034862,1.884507,3.304718,1.2336408
128.4100001352268,1.5436567,2.9065874,2.2044384,1.0207572,1.5044682,2.0543437,3.3750377,1.3638515
128.51000013561097,1.9287894,3.1711056,2.688903,0.9527084,1.516423,1.9907326,3.3311164,1.161448
128.6100001359951,1.9326203,3.0810914,2.6477423,1.180107,1.366366,2.0161412,3.241804,1.2363192
128.7100001363793,2.1808326,3.1967492,2.1382713,1.1054834,1.4411415,1.8532233,3.2282398,1.1668333
128.81000013676348,2.1317945,2.3366804,2.2305136,1.5792425,1.488488,1.9843603,3.3116987,1.1410313
128.91000013714765,1.5024792,1.4145952,0.8807076,1.2878413,1.6850644,1.9005967,3.3609848,0.96606153
129.0100001375318,1.3764448,1.6208622,1.2170278,1.3471022,1.5172539,1.9989653,3.279177,1.1535046
129.110000137916,1.5352483,1.6086102,1.0223478,1.3792473,1.4831113,2.0087557,3.409018,1.252099
129.21000013830016,2.1231947,1.5854514,1.2689167,1.0952027,1.534207,2.3217523,3.3529203,1.6091428
129.31000013868433,1.5036911,1.5218014,2.2763429,1.2456528,1.4789027,2.0070243,3.3648362,1.2386374
129.41000013906847,1.4264402,1.3514134,1.0094104,1.0757052,1.4372172,1.888197,3.3575954,1.4433378
129.51000013945267,1.513778,1.5010116,1.1645715,1.0884905,1.348482,2.1000006,3.2443526,1.2520418
129.61000013983684,1.413,1.6340638,1.0246923,1.3529042,1.440719,1.9526477,3.3441281,1.1750141
129.710000140221,1.5454029,1.7805111,2.18335,1.342991,1.4831694,1.956791,3.3839447,1.147366
129.81000014060515,1.5814507,2.0453827,2.6232982,1.1394913,1.4011079,2.1562762,3.1079645,1.1268449
129.91000014098935,2.0697594,1.7296613,0.98542476,1.0066522,1.4790486,2.048229,3.3339608,1.1745473
130.01000014137352,1.6804603,1.6474621,0.8706752,1.1859215,1.5904413,2.0050232,3.329138,1.0895549
130.1100001417577,1.6971533,2.2855105,1.0909407,1.3286176,1.5430751,2.081184,3.3686512,1.0667015
130.2100001421419,1.8359811,1.907011,0.90533715,1.1696566,1.5385517,2.0178802,3.3802722,1.1083103
130.31000014252604,2.1246226,1.5329232,2.1646512,1.2408738,1.4445391,2.0251582,2.1210923,1.52674
130.4100001429102,2.0839074,1.6236861,2.1635273,1.1740553,1.5724307,2.00043,2.2730937,1.1864734
130.51000014329435,1.7071222,1.4164947,2.3897727,1.250825,1.3902125,2.0244215,2.1935017,1.1597515
130.61000014367855,1.9626796,1.5539244,2.4107363,1.1137807,1.3674157,1.9278482,2.0551379,1.3366759
130.71000014406272,1.5142782,1.3159814,2.16777,1.1713165,1.4026133,2.0270388,2.2127419,1.0111294
130.8100001444469,1.5145882,2.7255385,0.66730696,1.1908212,1.3578482,1.8673736,2.4080107,1.1194712
130.91000014483103,1.5460058,3.293253,1.2684505,1.1610906,1.5271485,2.0367575,2.1512277,1.3609327
131.01000014521523,1.5566689,2.8663054,1.2229367,1.1914035,1.5349013,1.9676101,2.532854,1.127181
131.11000014504643,1.6158465,3.0622091,1.0192809,1.3514615,1.4532987,2.2576804,2.43482,1.3063793
131.2100001439754,1.8319879,3.1361763,0.739837,1.2539074,1.5116444,1.9628603,2.3046844,1.1726878
131.3100001429044,2.0831165,2.2982745,0.90909654,1.2040774,1.5070947,2.0436168,2.400572,1.3325137
131.41000014183336,2.1281166,2.8160675,1.1117072,1.3558099,1.5062251,1.8869553,2.248614,1.2761098
131.51000014076232,1.512374,2.8199377,1.0346458,1.3309269,1.3614011,1.9069049,2.059445,1.3875191
131.61000013969132,1.5281702,2.917137,2.2748494,1.3323386,1.3490555,1.9488599,2.2737024,1.1758288
131.7100001386203,1.5511287,2.859414,2.1717424,1.091703,1.5688243,1.9933975,2.447543,1.2413003
131.81000013754928,1.4883243,3.1392078,2.6266801,1.1803403,1.4009923,1.8263264,2.3931177,1.1332221
131.91000013647826,1.4126279,1.9418454,1.1250728,1.5581611,1.4144675,1.9998336,2.2180057,1.2804705
132.01000013540724,1.4245133,2.3167672,2.3804533,1.5334843,1.5043114,2.0396488,2.1697628,1.3026019
132.11000013433622,1.6103785,2.353062,0.9553083,1.3930604,1.5503793,1.8408146,2.4194136,1.2265863
132.2100001332652,2.1085422,2.0738442,2.22877,1.1637563,1.5620807,1.9829289,2.2247417,1.1945683
132.31000013219418,1.8280082,2.3035865,1.0629714,1.2721688,1.5112511,1.9638274,1.9750488,1.3413038
132.41000013112316,1.784697,2.247971,1.2952644,1.2682477,1.5031642,1.9022402,2.4843805,1.0748281
132.51000013005213,1.3958511,2.3115807,1.0497546,1.1617962,1.5664296,1.8708344,2.3540874,1.1640618
132.6100001289811,1.4378778,2.3359237,1.9365528,1.0109018,1.5508951,1.935528,2.5217066,1.2713677
132.7100001279101,1.5113099,2.4960067,2.1705756,1.3104416,1.5516633,1.9663674,2.4540656,1.1153678
132.81000012683907,1.3979405,2.6746497,2.7362795,1.1991391,1.5205766,2.034907,2.2638829,1.0063335
132.91000012576805,1.2977675,2.2964478,2.336971,1.1471068,1.516121,2.0664976,2.6773202,0.86020756
133.01000012469703,1.725379,2.4326084,2.1953342,0.67753136,1.5194943,1.9702461,2.4281163,1.1922542
133.110000123626,2.086241,2.4856124,2.2452438,1.253814,1.576964,1.7452676,2.2665195,1.267923
133.210000122555,2.1020951,2.5454037,2.1140473,1.1532698,1.3597553,2.0031803,2.2861493,1.1458064
133.31000012148397,1.9348245,2.3990972,1.112278,1.2323983,1.5201159,1.9989711,2.0786695,1.2871983
133.41000012041297,2.1065476,2.5508404,0.98141146,1.373808,1.3766221,2.0154204,2.3443744,1.1831031
133.51000011934192,2.049861,2.6199934,1.341259,1.0207849,1.4512815,1.8629035,2.4435477,1.0447835
133.6100001182709,1.5279595,2.2990746,2.3516686,1.689584,1.7221433,1.9457909,2.4148688,0.9328802
133.71000011719988,1.8825185,2.4571857,1.0803308,1.3079199,1.4203753,1.9651171,2.005985,0.9054842
133.81000011612886,1.7220705,2.5253363,1.9246603,1.2594771,1.6197071,2.2072306,2.3078477,1.0771749
133.91000011505784,1.7489374,2.5655046,1.9323734,1.33095,1.5181077,2.0328078,2.2323568,1.3849338
134.01000011398682,1.7845453,2.3004866,0.8746206,1.2845289,1.5984162,2.014794,2.2296107,1.1520672
134.1100001129158,1.7770243,2.2601562,0.8798657,0.9427578,1.5403218,1.9868394,2.4068756,1.4165978
134.21000011184478,1.5535338,2.3679283,2.3072011,1.2024728,1.481887,2.0155137,2.4324155,0.877852
134.31000011077376,1.53475,2.2974865,2.0359232,1.3059325,1.5151814,1.9607506,2.1648552,1.1853055
134.41000010970274,1.6010762,2.3138132,1.1174529,1.1520302,1.4609576,1.9786066,2.0556495,1.2242076
134.51000010863171,2.1416745,2.9150946,0.93048406,1.3738021,1.4310005,2.0477154,2.392339,1.1249734
134.6100001075607,1.81917,2.7966964,0.87686455,1.1085227,1.5227094,1.8785124,2.546478,1.101139
134.71000010648967,1.625514,2.8563802,2.3399951,1.2599571,1.6957017,1.9691489,2.450061,1.1303511
134.81000010541865,1.4885654,1.8638735,1.0636226,1.2576278,1.5261915,1.9632517,2.329385,1.5342761
134.91000010434763,2.1290026,1.3668587,1.9609729,1.2492534,1.4061491,1.8581908,2.5903947,1.195672
135.0100001032766,1.8256999,1.7386518,1.9589458,1.3835856,1.6684647,2.0320673,2.361339,1.094348
135.1100001022056,2.0216086,1.8690467,2.179314,1.2550564,1.3788801,2.121632,2.1765954,1.3044133
135.21000010113457,2.1294746,1.4379807,2.0152516,1.2433071,1.4886496,1.9389361,2.4715729,1.2443714
135.31000010006355,1.7023215,1.1298699,1.8905603,1.2041622,1.5425379,2.0092242,2.2912574,1.0746858
135.41000009899253,1.828587,1.6342813,0.88442194,1.3249898,1.2718507,1.873076,2.3977022,1.0258563
135.5100000979215,1.5087622,1.6123993,2.2992024,1.2784432,1.3620447,1.9981891,2.3256545,1.1260442
135.61000009685048,1.5265169,2.3283463,0.90903085,1.4640913,1.5877297,2.048469,2.132057,1.0343732
135.71000009577944,1.4005237,1.3163505,2.1262026,1.3692343,1.3817859,2.0414784,2.4057715,1.157886
135.81000009470844,1.5347606,1.6222048,2.0957785,1.4974356,1.7134546,2.0736685,2.0661783,1.3277259
135.91000009363742,1.5622559,1.953503,1.0034359,1.1104832,1.5179532,2.1296568,2.1757,1.1406894
136.0100000925664,1.5275786,1.8248104,1.3760805,0.9135994,1.4243598,1.8725475,2.1941946,1.2323794
136.11000009149538,1.439648,1.8399447,2.1373265,1.0659755,1.351834,1.9752797,2.0999172,1.2345229
136.21000009042436,1.5078276,1.6609651,2.2633317,1.1969068,1.5041552,1.9714152,2.3745198,1.2908632
136.31000008935334,1.2757032,1.3478308,1.8760011,1.2498934,1.5377966,1.9743625,2.1175668,1.0915473
136.41000008828232,1.5448867,1.7603222,0.85092336,1.034096,1.5838225,1.9997193,2.5060458,1.2461606
136.5100000872113,1.5262656,0.92743367,1.051161,1.0763787,1.5213815,2.010376,1.9673522,1.0832841
136.61000008614027,1.4476231,0.90061295,1.0563501,1.1659148,1.3412331,1.9353391,2.2480502,1.3538868
136.71000008506925,1.7738143,1.2408649,2.2960296,1.3479446,1.5565937,1.970358,2.4256623,1.3404301
136.81000008399823,2.1056454,1.5804031,0.80547845,1.035551,1.3785528,2.0009804,2.295723,1.116402
136.9100000829272,1.8063049,1.8566569,1.186889,1.026627,1.5258179,1.7904359,2.332704,1.1171198
137.0100000818562,2.1091752,2.1647356,2.4127996,1.2404944,1.6124485,1.9684038,2.3446364,1.3167684
137.11000008078517,1.7752894,2.4259799,1.4467032,0.9755797,1.5218848,1.8633243,2.2878482,1.122246
137.21000007971415,1.7458031,2.6939495,2.0448086,1.5438924,1.5064334,1.9966308,2.392926,1.1929212
137.31000007864313,1.8957313,2.4978113,1.6813779,1.2538723,1.4846851,1.9796449,2.2943525,1.1446617
137.4100000775721,2.059331,2.219581,0.96209717,1.3119051,1.560944,1.939801,2.2932103,1.0792565
137.5100000765011,1.6083093,1.826833,2.482467,1.2191198,1.4566749,1.9288684,2.0916517,1.2204622
137.6100000754301,2.1015534,0.8066888,2.369191,1.2983203,1.420029,2.0083518,2.496619,1.2311035
137.71000007435904,1.4094328,1.3829342,1.016905,1.3432665,1.5713873,1.9030976,2.349655,1.0688177
137.81000007328802,1.4127983,1.1090331,1.0851629,1.3181908,1.7337328,1.9863026,2.236508,1.1678789
137.910000072217,1.7494339,1.9710878,0.8984757,1.2103354,1.4902326,1.9277229,2.388778,1.1992347
138.01000007114598,2.1098795,2.0277696,1.4877359,1.1221997,1.3873181,1.8908364,3.6139226,1.2040318
138.11000007007496,2.1017342,1.9035441,2.062709,1.2975256,1.5577699,1.8880293,3.5848923,1.2433704
138.21000006900394,1.8447229,1.3991308,2.1854358,1.2868791,1.5429422,1.9045002,3.4538803,1.2177696
138.31000006793292,1.8592973,1.6401228,0.9015796,1.3582878,1.5135692,2.1333337,2.1914368,1.2584698
138.4100000668619,2.1094115,0.909775,2.561225,1.2806112,1.3693508,1.9575864,2.5184777,1.3749216
138.51000006579088,2.1507642,2.1061823,1.9516611,1.4063424,1.508519,1.9410812,2.3709304,1.0874727
138.61000006471986,1.9295894,2.5569708,2.2725565,1.1986011,1.4713191,1.8923253,2.2153354,1.3880701
138.71000006364883,2.0888634,2.2604473,2.1432972,1.1700938,1.4314468,2.0827556,2.485454,1.0463204
138.8100000625778,1.660483,2.518161,0.9075713,1.330724,1.55635,2.1196337,2.1675887,1.2825882
138.9100000615068,1.4654304,2.524671,1.9826275,1.339363,1.5236659,1.916128,2.2941005,1.1587774
139.01000006043577,1.4348948,2.3790538,2.5543122,1.2239217,1.5520606,1.9395927,2.1746519,1.1339818
139.11000005936475,1.6129375,1.9127177,1.0201967,1.5958618,1.450237,2.0581841,2.067416,1.1157475
139.21000005829373,1.5367835,1.239411,0.946928,1.4185438,1.5790008,1.7571272,2.136198,1.1912336
139.3100000572227,1.9208667,2.3471658,2.1414664,1.2702646,1.5828013,1.9369301,2.266847,1.1155404
139.4100000561517,1.6796781,2.0914726,2.806817,1.2078241,1.532175,1.9803579,2.459054,1.0742359
139.51000005508067,1.5692469,2.766508,1.5438288,1.1573081,1.5505183,1.8601935,2.1920173,1.3168485
139.61000005400965,1.5838348,2.5171738,0.8967994,1.1794457,1.4234877,2.0241036,2.0600915,1.2381872
139.71000005293865,2.1404417,2.2140455,2.2136452,1.3451658,1.5025831,2.0184164,2.2741854,1.2233272
139.8100000518676,1.8246217,2.7065647,2.2948072,1.4876926,1.5582063,1.9258413,2.3764157,1.1630843
139.91000005079658,1.3916074,2.4604504,2.3430388,1.342357,1.3630806,2.0839279,2.4014254,1.1946198
140.01000004972556,1.5732293,2.785614,1.5691603,1.3176993,1.390175,1.9986552,2.3195646,1.0051421
140.11000004865454,1.4523394,2.5651252,1.7652233,1.2691466,1.5210674,1.9543356,2.192049,1.1682537
140.21000004758352,1.4911431,2.5921154,0.7578115,1.2954375,1.4217888,2.0550203,2.2825203,1.1886327
140.3100000465125,1.6356808,2.5839696,0.9363332,1.2840519,1.4939224,2.0209613,2.1969044,1.0696156
140.41000004544148,1.5279934,2.8664675,1.0472597,1.3846111,1.3298789,1.894244,2.5288272,1.2495123
140.51000004437046,2.1211379,2.937206,2.2582436,1.4562067,1.491881,1.9815837,2.3035784,1.2280688
140.61000004329944,1.9479886,2.2238562,1.092073,1.4619145,1.5440238,2.051925,2.1217246,1.3422642
140.71000004222842,1.8817836,2.2272103,0.84556,1.0770056,1.584332,1.9909086,2.2312577,1.1663446
140.8100000411574,1.5845007,2.3187602,1.0082501,1.2925287,1.3812641,1.8548696,2.2221646,1.3110988
140.91000004008637,1.7444224,2.1978822,0.9145984,1.4006771,1.291252,2.0779681,2.2095914,1.3390163
141.01000003901535,1.8835964,2.572455,2.3306336,1.2940238,1.4378682,1.99875,1.932154,1.1704311
141.11000003794433,2.0918124,2.38932,1.9476242,1.1478145,1.4071583,1.9750491,2.363842,1.2784505
141.2100000368733,1.7112917,2.3323703,2.3002272,1.0577139,1.4223791,1.9118694,2.2303088,1.1789616
141.3100000358023,2.0984688,2.3104055,1.1102153,0.9472055,1.5390358,1.9724442,2.1869397,1.2053521
141.41000003473127,1.7393736,2.0256627,1.0243053,1.4035593,1.4791918,1.9585371,1.8481997,1.146872
141.51000003366025,2.046558,2.3479247,0.96073747,1.223712,1.5445716,1.8216164,2.3271542,1.0843583
141.61000003258923,1.9618032,2.4300723,1.0668561,1.511473,1.5718193,1.8954011,2.2501168,1.1028446
141.7100000315182,1.5253254,2.3953226,0.89138645,1.2018752,1.5611559,1.9530427,2.4691713,1.1806479
141.81000003044718,1.4930481,2.4613419,2.3822005,1.2964816,1.5407325,2.0035324,2.2844195,1.2002875
141.91000002937616,1.8454254,2.4065223,2.1921563,1.3338262,1.5851593,1.9044344,2.345896,1.4386423
142.01000002830514,1.497483,2.432423,1.9895574,1.1351943,1.5495073,1.9939177,2.2439122,1.2104157
142.11000002723412,1.5412706,2.4643247,1.1848233,0.96855384,1.5229385,1.9589787,2.3461995,1.0753951
142.2100000261631,1.5706599,2.5598502,0.92800486,1.2923977,1.4450221,1.697191,2.3311028,1.1830746
142.31000002509208,1.5640506,2.5557027,0.95700693,1.2424405,1.5174322,1.9910797,2.2952526,1.2553626
142.41000002402106,1.6774807,1.4828072,2.2808325,1.337087,1.4548206,2.0898683,2.3169062,1.1147346
142.51000002295004,1.5433133,1.464154,2.1433346,1.4033754,1.5529895,1.8360417,2.3312018,0.9450198
142.61000002187902,1.5561855,1.382427,2.1094341,1.1433817,1.4498198,1.7817599,2.420377,1.1707703
142.710000020808,2.078327,0.91777545,1.6415113,1.5016174,1.6127405,1.8797494,2.2431111,1.1896716
142.81000001973698,1.637012,2.0074306,2.5989811,1.3026487,1.6415783,2.0094998,2.432918,1.2570621
142.91000001866598,1.8162479,2.473821,0.9435275,1.2660538,1.5326381,1.939037,2.1644354,0.95895475
143.01000001759493,2.142912,2.3785822,1.156781,1.145918,1.5012583,2.0481553,2.4116743,1.3376607
143.1100000165239,1.7646097,2.0741801,2.3838239,1.1360097,1.297101,2.0170105,2.4249759,1.1444002
143.2100000154529,1.7611195,2.4853773,1.8948662,1.103093,1.4440206,1.8021597,2.2071464,1.2570878
143.31000001438187,1.5755006,2.1774242,2.04481,1.2210076,1.5540005,2.0274036,2.2188306,0.92263263
143.41000001331085,1.4673573,2.4032886,2.635113,1.095149,1.3945736,1.7780453,2.2537756,1.3201773
143.51000001223983,1.4372848,2.3991518,1.3592647,1.0737311,1.3440807,1.9006451,2.3373208,1.2618265
143.6100000111688,1.565058,2.3710918,0.6338377,1.1632802,1.5216217,1.9681339,2.441804,1.0833019
143.7100000100978,1.5951811,2.2276082,1.924223,1.3402733,1.428773,1.8503051,2.2017944,1.2982479
143.81000000902677,1.3991884,2.3089824,0.6525435,1.2400639,1.5467931,2.0861006,1.9824176,1.4229493
143.91000000795574,1.6894838,2.3522906,1.9221972,0.91295916,1.5454844,2.0176058,2.4455068,1.4552381
144.01000000688472,1.5083989,2.3451536,1.8363723,0.93329483,1.3750715,2.0116613,2.5012066,1.178828
144.1100000058137,1.5200298,2.4985192,2.5434606,1.0693185,1.5081979,1.9371623,2.2203062,1.156626
144.21000000474268,1.5671331,2.5068867,1.9509053,1.0694923,1.4092606,2.0479114,2.2995412,0.99350125
144.31000000367166,1.5464118,3.0599678,1.9546733,1.1300927,1.3637335,2.0236044,2.2025044,1.2713934
144.41000000260064,1.4136916,2.437533,1.1038551,1.1053418,1.3198082,2.1046634,2.4505367,1.2108393
144.51000000152962,1.4814979,2.1359932,0.87589663,1.3105412,1.3527337,1.8417987,2.3247771,1.1276222
144.6100000004586,1.4188293,2.3045928,1.0691336,1.0658401,1.5700984,1.9855001,2.5340707,1.1511558
144.70999999938758,1.5074571,2.3263488,2.253624,1.303156,1.5592337,2.0209894,2.3234756,1.1082646
144.80999999831656,1.5183969,2.5542066,0.93233526,1.2072971,1.405855,2.0158029,2.457201,1.3976636
144.90999999724554,1.8260552,2.3488698,0.6512906,1.2535937,1.3489846,1.8779236,2.4380744,1.1330686
145.0099999961745,1.5452472,1.7133598,1.8890344,1.2856938,1.4979069,1.8769171,2.1959667,1.199853
145.1099999951035,2.1360352,1.332801,1.0070153,1.3423469,1.4463701,1.9538136,1.9225798,1.1406554
145.20999999403247,2.1093183,1.7420536,0.9910255,0.9714309,1.5188363,1.9559337,2.3703194,1.3243935
145.30999999296145,1.4668481,1.2788678,1.2249599,1.1960232,1.5579776,1.9593563,2.3220658,1.1575654
145.40999999189043,1.431278,1.7033702,0.9886343,1.0459892,1.487545,1.9851671,2.3375828,1.232008
145.5099999908194,1.4353883,2.4340966,0.978099,1.2109262,1.5529408,1.9935262,1.9621216,1.2031827
145.6099999897484,1.4185355,2.2997642,0.709393,1.338183,1.5378306,2.0185947,2.2626889,1.11907
145.70999998867737,1.7242459,2.202842,1.7655369,1.0960896,1.5191189,1.7878093,2.006892,1.1733502
145.80999998760635,1.5343636,2.49222,2.4381828,1.5704857,1.5290817,2.0241687,2.0740328,1.1208436
145.90999998653533,1.4399674,2.2282143,1.1026723,1.2175071,1.4714402,2.131402,2.2998166,1.2037048
146.0099999854643,1.480698,2.1059995,1.0252835,1.3308406,1.499925,1.8507383,2.1686156,1.2219757
146.10999998439328,2.1018424,2.4188566,1.0018101,1.1781092,1.3775576,1.9330177,2.2575324,1.3669748
146.20999998332226,2.087937,2.4975247,2.722009,1.2082219,1.4699196,1.8933774,2.2165456,1.186525
146.30999998225124,1.8903594,2.1438081,1.1028969,1.0163728,1.401299,1.9740233,2.3713002,0.9974542
146.40999998118022,1.725386,1.3042697,1.9313394,1.1748464,1.5779966,2.0025425,2.3243623,1.1366342
146.5099999801092,1.7277144,0.74926454,2.89383,1.1350379,1.4557668,1.9191241,2.2785623,1.2407075
146.60999997903818,2.0854993,1.5371228,2.550012,0.97829425,1.4132292,1.9878063,2.145823,1.1390195
146.70999997796716,1.5352777,1.7145875,2.1220849,1.2991917,1.4407326,1.8349375,2.2841702,1.2562095
146.80999997689614,1.42302,1.6108762,2.028671,1.4769382,1.501072,2.0358276,2.2545252,1.2077248
146.90999997582512,1.4605494,1.7131908,2.7015934,0.95992917,1.5450846,2.0197875,2.1776369,1.0733593
147.0099999747541,1.399008,1.4771804,2.1801724,1.1575149,1.4431008,1.9502437,2.2546587,1.1490568
147.1099999736831,1.3736284,1.7556924,2.1458533,1.1220773,1.4205818,1.9467927,2.4181569,1.5130016
147.20999997261205,1.483353,1.4340693,2.1781878,1.2799827,1.6273906,2.0142617,2.386703,1.2012622
147.30999997154103,1.4412271,2.3190193,1.001404,1.1591724,1.4279139,1.905916,2.401649,1.33557
147.40999997047,2.1559598,2.467161,1.9033792,1.2655154,1.5503933,1.8550112,2.1808503,1.0224657
147.509999969399,1.8589387,2.3829508,1.9561714,1.1429195,1.3493668,1.9477041,2.276786,1.2185827
147.60999996832797,2.1443481,2.4520772,0.89758795,1.3029761,1.4331019,2.2302842,2.1802003,1.1445026
147.70999996725695,1.9478918,2.3605323,1.9516827,1.3268247,1.5595376,1.9894236,2.2577927,1.1019806
147.80999996618593,1.9268157,2.490338,2.2366245,1.1558788,1.4996065,1.9555305,2.1686509,1.0077493
147.9099999651149,1.4722035,2.4881797,2.0893204,1.2959496,1.3282332,2.031247,2.0293412,1.2546626
148.00999996404389,1.6072149,2.3350077,2.357847,1.1861032,1.349104,2.0462,2.3397024,1.1607357
148.10999996297286,2.1418488,2.630657,2.3191414,1.3101628,1.4743829,2.0343974,2.0961232,1.3045306
148.20999996190184,2.1507976,2.5336688,2.2846231,1.3380705,1.5297866,1.917373,2.1813166,1.1341704
148.30999996083082,2.1217918,2.493994,1.0573174,1.0571892,1.5471905,1.925674,2.2621286,1.1771806
148.4099999597598,1.7398292,2.6244144,1.7542834,1.2211121,1.5488386,1.8537581,2.1671922,1.1924351
148.50999995868878,1.9921148,2.1477857,2.0198944,1.2719941,1.5891873,2.016,2.5158627,1.244554
148.60999995761776,2.0768883,2.35432,1.0222567,1.1618401,1.5656676,2.0634196,2.4916728,1.259104
148.70999995654674,1.7799907,2.8502572,0.940039,1.343565,1.5203719,2.0030384,2.2365482,1.1530454
148.80999995547572,1.5177039,2.4706964,1.3962578,1.4468479,1.6505313,2.0138361,2.282595,1.0499425
148.9099999544047,1.5559752,2.374834,1.7509749,1.0430844,1.5982065,2.0009573,2.1273565,1.1444701
149.00999995333368,1.4193106,2.524878,2.2695537,1.2635952,1.4471081,1.917718,2.3692312,1.2639707
149.10999995226263,1.6571081,2.600685,2.3119793,1.1509432,1.4684432,2.008038,1.9749328,1.2229847
149.20999995119163,1.5187397,2.349737,1.0887818,1.2598366,1.4032016,1.9742197,2.3373702,1.2209808
149.3099999501206,1.5009537,2.557275,0.7642037,1.060202,1.4546272,1.9571589,1.9997718,0.8547575
149.4099999490496,1.5007412,2.534824,2.1763234,1.0118585,1.4942728,2.0070632,2.3163934,1.2806216
149.50999994797857,1.5091752,2.5421424,2.4236617,1.2299573,1.4544314,1.9718999,2.1071455,1.1687521
149.60999994690755,1.56942,2.382303,1.0506829,1.2557782,1.5133973,2.0278618,2.2712421,1.1394267
149.70999994583653,1.4772589,2.1974595,1.7780964,0.5608488,1.3872054,1.8429577,2.3985224,1.1469263
149.8099999447655,1.5407745,2.7464194,2.1818266,0.95698977,1.4111259,1.8703532,2.0329924,1.112411
149.9099999436945,1.4043559,2.447824,1.7261752,1.1403756,1.5910157,1.9638914,2.116286,1.1352856
150.00999994262347,1.4137776,2.390859,1.138793,0.91438586,1.593019,1.9320179,2.3588846,1.3519745
150.10999994155245,1.5653378,2.4571893,2.2214613,1.4179453,1.3493544,1.9507899,2.409998,1.1767806
150.20999994048142,1.9623741,2.3750906,2.0732849,1.2049216,1.5010988,1.8483348,2.2044785,1.0877143
150.3099999394104,2.0537744,2.4293928,1.0799817,1.3669031,1.3737582,1.8851079,2.337103,1.3219141
150.40999993833938,1.4309523,2.3855798,2.2157817,1.0938919,1.433195,2.028536,2.350192,1.2210974
150.50999993726836,1.5028571,2.2359705,0.9876552,1.1800593,1.3257734,2.0064065,2.2013693,1.2766604
150.60999993619734,1.390833,2.3915584,2.4827998,1.4876376,1.5158118,1.9876468,2.4446974,1.364134
150.70999993512632,1.5115405,2.2637625,2.3308024,1.1132679,1.4324911,2.018186,2.1328611,1.133248
150.8099999340553,2.1269317,1.3723255,2.5437903,1.3019336,1.4127724,1.9336994,2.4759667,1.410738
150.90999993298428,2.121351,2.9382145,2.2176719,1.1608652,1.5036874,1.944051,2.199964,1.1294944
151.00999993191326,1.7954159,2.3805282,2.961105,1.2034677,1.6263478,1.9844824,2.415251,1.3047479
151.10999993084224,1.7827907,2.778929,2.8842864,1.2553784,1.4752661,1.9983137,2.283371,1.2800237
151.2099999297712,1.5112337,2.36062,2.4528682,1.011684,1.5683576,2.0661993,2.284667,1.1542394
151.3099999287002,1.7858346,2.4593115,2.9958806,1.1354563,1.5258979,2.098439,2.1184413,1.2343543
151.40999992762917,1.785966,2.5827756,2.4435906,1.0949408,1.4633144,2.0737405,2.2164438,1.2318597
151.50999992655815,1.912972,2.4978182,0.89010185,1.2701844,1.524836,1.8720543,2.2043822,1.1271536
151.60999992548713,1.7257316,2.0567944,0.8945209,1.2691448,1.4806455,1.8143643,2.4766805,0.95595264
151.7099999244161,1.8691661,2.9133613,1.7456254,1.6057456,1.4455539,1.9962361,2.266263,1.205977
151.8099999233451,1.8639812,2.9479814,2.3251295,1.4407032,1.4971527,1.9938424,2.2010555,0.9375469
151.90999992227407,1.906678,2.1162727,2.4428875,1.5337093,1.4940437,1.9961648,2.3353226,1.1194853
152.00999992120305,2.1602387,2.327219,2.2022767,1.5298513,1.4925282,1.9488571,1.997191,1.199772
152.10999992013203,2.1673057,2.5407257,1.2140604,1.1865326,1.5341859,2.015553,2.2272973,1.1198392
152.209999919061,1.8720313,2.2733603,1.4359678,1.2779968,1.5225999,1.9145514,2.1644845,1.1600873
152.30999991798998,1.8737397,2.466025,2.1727433,1.2128742,1.514524,1.9460183,2.3170204,1.0322022
152.40999991691896,1.5452753,2.156275,0.83356977,1.2458005,1.5482038,2.2821548,2.3622625,1.2829641
152.50999991584794,1.3928304,2.4944801,1.7214954,0.95854324,1.481555,1.974984,2.288759,1.3128262
152.60999991477692,1.5795244,2.356866,2.3077729,1.2881225,1.5424397,1.9663554,2.3598518,1.2155505
152.7099999137059,1.4977481,2.3759658,2.2828376,0.92697644,1.3642927,1.8604631,2.2664907,1.075383
152.80999991263488,1.4344063,2.2797182,2.2252438,1.1807607,1.5789088,2.0082014,2.4707677,1.3451909
152.90999991156386,1.5603796,2.677888,1.9923776,0.9479798,1.6125002,1.9410537,2.414804,1.1197447
153.00999991049284,1.6422694,2.4536452,2.098292,1.2256075,1.5580374,1.904161,2.3383257,1.1856391
153.10999990942182,1.4397466,2.51003,1.990867,1.2200943,1.3886719,2.033421,2.445401,1.1191064
153.2099999083508,1.4491662,2.205598,2.0432558,1.2646,1.5133727,1.9238571,2.196147,1.1605918
153.30999990727975,1.5705119,1.8210741,1.9208572,1.138625,1.5470692,1.740069,2.4543123,1.4096084
153.40999990620875,1.5288184,1.4696167,2.4551237,1.2225379,1.5806533,1.9925468,2.3351207,1.1976355
153.50999990513773,1.4941419,1.5426322,0.6623237,1.1896182,1.5717479,1.8430647,2.0420823,1.2692161
153.6099999040667,1.5283831,1.3459293,1.7170892,1.0864742,1.4708726,1.9634565,2.220795,1.4663326
153.7099999029957,1.3972958,1.6297368,2.1771913,1.3462594,1.5000058,1.8693844,2.1944525,1.0722326
153.80999990192467,1.4914719,1.6443726,2.7713513,1.1491097,1.5670155,2.0406332,2.1455579,1.2594812
153.90999990085365,1.3301991,2.0181599,1.7001768,1.0935744,1.3203238,1.9825867,2.3472152,1.3371222
154.00999989978263,1.455736,2.0025532,1.0461355,1.0664533,1.5017465,2.097443,2.6657047,1.2704312
154.1099998987116,1.6484219,0.99437916,0.74840933,1.5674003,1.4419329,1.817096,2.2139683,1.1979834
154.2099998976406,1.8984534,1.5704857,0.997624,1.2044941,1.4238429,2.0478163,2.1382062,1.2643216
154.30999989656956,1.9636208,1.4376154,0.84559643,1.1912714,1.5761619,1.9675611,2.3212721,1.4074923
154.40999989549852,1.7845992,1.704649,2.0411413,1.2585512,1.5603262,2.0022721,2.4352508,1.3004665
154.50999989442752,2.1226704,1.1413633,1.5253053,1.2105258,1.4626797,1.8896539,2.252882,1.230019
154.6099998933565,1.7939978,1.5608124,1.1787156,1.1297106,1.4480634,1.9327064,2.0699794,1.1180893
154.70999989228548,2.1083875,1.5037767,2.1621594,1.3793932,1.6411291,2.0544758,2.4197311,1.2705728
154.80999989121446,2.129985,1.3427025,1.0611972,1.3352592,1.3160574,1.9526557,2.6736357,1.2879564
154.90999989014344,2.1520247,1.0885204,1.0090325,1.2815319,1.5460559,1.8818028,2.206897,1.2375368
155.00999988907242,1.8318896,1.5632157,1.2076684,1.1801935,1.5653577,1.9883363,2.0641794,1.5704156
155.1099998880014,1.8549227,1.4330065,0.9536548,1.0835415,1.4945468,2.0479603,2.2429686,1.2472988
155.20999988693038,1.5641124,1.2771297,1.0350816,1.2818547,1.5718211,1.9557056,2.4379144,1.2755449
155.30999988585936,1.4477695,1.7332801,2.301878,1.3584684,1.5398148,1.9427803,2.1916816,1.1200199
155.40999988478833,1.6175599,2.385473,0.82851017,1.1444987,1.5473098,1.8993337,2.151112,1.1185431
155.5099998837173,1.5324059,1.6213981,1.1264166,0.9524836,1.5509818,2.1515863,2.307054,1.2042125
155.6099998826463,1.5933015,1.2997588,2.2401497,1.2909038,1.4815769,1.7548075,2.0622015,1.1452591
155.70999988157527,1.6211773,2.0972567,1.1088965,1.3198297,1.604606,2.033858,2.2122877,1.1562676
155.80999988050425,1.5515518,1.8255781,2.0090854,1.236579,1.4445635,2.0651486,2.2648466,1.3158643
155.90999987943323,1.8882978,2.430378,2.026368,1.2682626,1.5186113,1.9118898,2.1474266,1.2912682
156.0099998783622,1.891937,2.193222,0.9298484,1.1281445,1.4619906,2.0842566,2.3868382,1.0987912
156.1099998772912,1.9603653,2.383589,1.2047986,1.3549032,1.4007101,2.0699995,2.3680859,1.2063437
156.20999987622017,2.1423428,2.474073,1.0864989,1.4723444,1.3327633,1.9341389,2.4344487,1.286658
156.30999987514917,1.9137431,1.7649559,1.9926722,1.4108257,1.3985597,2.2149353,2.3145902,1.4553634
156.40999987407812,2.0932283,1.7347395,1.0533782,0.9518977,1.5384866,1.8924298,2.2686281,1.1403556
156.5099998730071,1.7887233,1.3330405,1.7740258,1.4253051,1.5383614,1.9681652,2.308348,1.3113085
156.60999987193608,2.179234,1.6891491,1.1764561,0.86131495,1.5100095,1.980139,2.3984668,1.0954087
156.70999987086506,2.1562545,1.531137,0.78320897,1.1516324,1.5373926,1.9247507,2.3610733,1.2300487
156.80999986979404,2.1404705,1.6681119,2.158129,1.0289406,1.5954664,2.0308404,2.155209,1.1665871
156.90999986872302,1.7012624,1.4716656,1.0101329,1.2369857,1.3479383,1.9717706,2.1320076,0.9050449
157.009999867652,1.7582515,1.5877205,2.249793,1.3255793,1.7470602,2.0101037,2.592631,1.1284418
157.10999986658098,1.9142829,1.8744308,2.2134478,1.340123,1.421913,1.9519578,2.1069977,1.2320749
157.20999986550996,1.4761794,1.9044667,0.9603729,1.1534745,1.5151284,2.200371,2.385517,0.9646287
157.30999986443894,1.455073,1.7971342,2.3490038,0.97820216,1.637653,2.1071565,2.3756464,1.3079965
157.40999986336791,1.5298877,1.7791305,2.3876524,1.2985618,1.4994098,2.034691,2.126759,1.153239
157.5099998622969,1.7120268,1.5781828,2.7712383,1.2346253,1.5028646,1.9487051,2.6007156,1.0058353
157.60999986122587,2.1395848,1.6391883,2.937143,1.1454318,1.3724902,1.9745632,2.312117,1.0310881
157.70999986015485,1.7115556,1.4643903,1.0587099,1.4143078,1.3441474,2.2369723,2.3919,1.3281728
157.80999985908383,2.1074529,1.6299945,2.7124557,1.2343308,1.6231945,1.9844365,2.4306097,0.9927938
157.9099998580128,1.8225752,2.6322284,1.1454777,1.1446934,1.5205451,1.9639308,2.4269142,1.2421436
158.0099998569418,1.6358238,1.5153275,2.1956344,1.2953478,1.3472186,2.0197842,2.3427851,1.2374119
158.10999985587077,1.434327,1.1023501,2.1161025,1.306862,1.3239375,1.9493859,2.1887825,1.2032561
158.20999985479975,1.5593193,1.2899232,2.078692,1.1503142,1.4546096,1.8512077,2.2701132,1.3281515
158.30999985372873,1.5622953,1.1329339,0.8925542,0.9422433,1.5016102,1.9878119,2.3279824,1.2994847
158.4099998526577,1.5050068,1.240049,1.1063755,1.2939627,1.3561147,2.0325193,1.9999979,1.1872145
158.50999985158668,1.5154229,0.87517905,1.0625657,1.4405606,1.5329224,2.149372,2.3101068,1.2908669
158.60999985051566,1.5708702,1.5978578,1.1771243,1.3347433,1.5329375,1.9479547,2.2879627,1.430624
158.70999984944464,1.7639335,1.3359171,0.826919,1.332796,1.4911348,1.9303892,2.1637285,1.4937365
158.80999984837362,2.1515784,1.5542359,0.7322942,1.4098817,1.5040284,1.9282686,2.214162,1.1768361
158.9099998473026,1.9078547,0.77639735,2.1654923,1.0073775,1.3092599,2.1528943,1.9855273,1.0626192
159.00999984623158,1.4799597,2.4639268,2.5153546,1.4421817,1.5155419,1.9542354,2.5447385,1.0546427
159.10999984516056,1.531586,2.5242505,2.0888648,1.2758127,1.4388442,1.9969692,2.2728174,1.0477262
159.20999984408954,2.0461643,2.4729967,2.163216,1.2981669,1.6019502,2.1083422,2.4124732,1.2560356
159.30999984301852,1.8709137,2.265468,2.7631962,1.295421,1.4923345,2.0185485,2.2495716,1.3345081
159.4099998419475,2.135257,2.2920175,2.6403484,1.3798406,1.4729214,1.8093566,2.3183153,1.1650535
159.50999984087647,1.9374604,2.643477,1.9964134,1.4760804,1.4884723,2.0618198,2.3907213,1.206598
159.60999983980545,2.1435351,2.4454381,0.9190657,1.2860308,1.4761215,2.006214,2.3068075,1.0400317
159.70999983873443,2.1845038,2.630285,1.8016026,1.4240443,1.5100107,2.1368132,2.1672335,1.2100718
159.8099998376634,1.8938913,1.5739652,2.1170096,1.1807985,1.4527498,1.8377104,2.3129823,1.1223472
159.9099998365924,1.5228176,1.0771502,0.879994,1.1353132,1.5321168,2.211072,2.0618706,1.1421666
160.00999983552137,1.5092688,1.5631645,0.8828879,1.3090665,1.536439,2.3811953,2.1415186,1.160419
160.10999983445035,1.4721109,1.503261,0.73641753,1.2022221,1.3947185,2.0790157,2.391645,1.1196702
160.20999983337933,1.7875552,2.3216636,0.90075177,1.3667902,1.6223522,2.1518705,2.384101,1.1344299
160.3099998323083,1.6083833,2.297627,2.589775,1.1243705,1.5174711,2.045978,2.4445596,1.1437029
160.4099998312373,1.4001132,2.0863717,2.0837436,1.2193054,1.3758717,2.0008283,2.1604483,1.376668
160.5099998301663,1.5524561,1.7676055,1.9895909,1.4039482,1.2994606,2.0599935,2.555537,1.2114384
160.60999982909524,1.498266,1.085114,2.6297631,1.2128799,1.4500848,2.0366497,2.413965,1.055855
160.70999982802422,1.5918578,1.3330574,2.0292773,0.8175474,1.3074216,2.1961772,2.4042742,1.1743168
160.8099998269532,1.7848697,1.3258365,2.2529533,1.3943417,1.5140156,2.095658,2.4262989,1.0756142
160.90999982588218,2.102374,1.5092609,1.8978419,1.1709429,1.5841247,2.1187353,2.558155,1.0164564
161.00999982481116,1.9785779,1.3375187,1.033897,1.2866708,1.4584827,2.0460963,2.4904983,1.2043813
161.10999982374014,1.4910423,1.9278275,1.2533735,1.1503553,1.4096045,2.1524675,2.6068254,1.125643
161.20999982266912,1.7631402,1.049911,0.9065887,1.0737284,1.5225312,2.1419432,2.2303133,1.0863286
161.3099998215981,1.9999892,1.74888,2.1598437,1.3251942,1.5559524,2.144685,2.2569141,1.1952045
161.40999982052708,1.5865953,1.2467595,1.8196518,1.2400827,1.5219227,2.0162039,2.1822512,1.0783491
161.50999981945606,1.5189648,2.1488032,2.1607883,1.0856768,1.3475574,2.111153,2.2918606,1.2350378
161.60999981838503,1.6632931,1.5319762,2.3086662,1.1298594,1.544959,2.1002245,2.1413713,1.1393559
161.709999817314,0.41596487,1.9189886,1.6442394,1.2206728,1.4573153,2.1259313,2.0828955,1.0960965
161.809999816243,0.39367446,1.6950983,2.2296944,1.4079657,1.3832145,1.8997144,2.3146687,1.321017
161.90999981517197,1.2472125,1.6226428,2.1624098,1.0796747,1.4382207,2.1189997,2.2701044,1.2693948
162.00999981410095,1.5045756,1.4483024,2.2025073,1.3805704,1.5013734,2.0532315,2.1686268,1.2753675
162.10999981302993,1.5261623,0.7048597,0.8905508,1.3379163,1.4442939,2.0735133,2.313364,1.2247171
162.2099998119589,1.0583823,1.7531679,1.0459371,1.2729936,1.6164294,2.0485425,2.1637547,1.2646664
162.3099998108879,0.394642,1.428669,0.6859364,1.3699931,1.514192,2.01305,2.2800605,1.2789335
162.40999980981687,0.7645692,1.5780263,1.935057,1.3099353,1.478325,2.0874853,2.0460894,1.2350918
162.50999980874585,0.4395624,0.9932299,0.5694095,1.3150992,1.5356932,2.0633337,2.457292,1.149419
162.60999980767482,1.1491855,0.9498262,0.9849703,1.0261571,1.5083785,2.027819,1.9787569,1.1925006
162.7099998066038,0.41246918,2.5845318,1.1093957,1.1178921,1.4100497,2.094289,2.151317,1.1716965
162.80999980553278,1.5803534,1.5989373,2.0604389,1.1629708,1.4433908,2.1288645,2.5392206,1.0522397
162.90999980446176,1.4762638,1.5002913,2.1539383,0.96637833,1.4224082,2.019281,2.1656516,1.2916349
163.00999980339074,1.5890745,1.8354778,2.9004295,0.96731955,1.4229617,1.914648,2.238135,1.0814694
163.10999980231972,1.8409431,2.2840097,1.9948237,1.4490893,1.5455524,2.0457962,2.3757625,1.0945201
163.2099998012487,1.5497265,2.4624918,2.9202383,1.1892983,1.3632407,2.066718,2.0685387,1.1637436
163.30999980017768,1.5278809,1.1064063,2.8629875,1.1699948,1.4095769,1.9763038,2.454365,1.3552109
163.40999979910666,1.2689673,1.4107612,2.7891254,1.1264263,1.5660291,1.9444777,2.1071985,1.1205243
163.50999979803564,1.0619569,1.4722985,2.7823358,1.0168759,1.4010234,2.07497,2.3155518,1.3476572
163.60999979696462,0.9889453,2.4537184,2.2399492,1.1480929,1.5534942,2.154218,2.2185059,1.2070792
163.7099997958936,1.1477599,2.488898,2.2774687,1.129089,1.4960771,2.0228386,2.2704368,1.0725571
163.80999979482257,0.30323744,1.3894013,1.0083619,1.4122456,1.4231769,2.0435574,2.2726402,1.2639761
163.90999979375155,0.586182,0.88609207,1.2412028,1.4355838,1.5802194,2.0120645,2.275232,1.2378069
164.00999979268053,0.89747214,1.3886302,1.8931944,1.1272962,1.4131732,2.0301805,2.1362154,1.339856
164.1099997916095,0.81325245,1.4038937,2.3507786,1.1147466,1.5107448,2.050821,2.1860495,1.1215492
164.2099997905385,0.58302575,2.3690088,1.7018881,1.2091537,1.5165356,2.0061598,2.2229762,0.7787321
164.30999978946747,0.35525742,2.5853488,1.0793945,1.1514825,1.4142699,2.010623,2.4381814,1.5975178
164.40999978839645,0.4617042,2.3082473,1.8886517,1.3412335,1.5122453,2.2325888,2.286425,1.2477511
164.50999978732543,0.37345427,2.359928,0.7776652,1.5203001,1.531288,2.1157653,2.4770277,1.1994987
164.6099997862544,1.4945971,2.6206462,1.0217569,1.2440586,1.4244267,2.0227003,2.3429139,1.0704564
164.70999978518338,1.4989488,2.5608947,1.9632783,1.1079125,1.3645518,2.1625998,2.3025663,1.2614528
164.80999978411236,0.2973858,2.291918,1.084219,1.154295,1.5486162,1.828217,2.223449,1.0518469
164.90999978304134,0.32359773,2.5996556,0.8668472,1.2743297,1.5671943,2.0715928,2.1384182,1.4665786
165.00999978197032,1.0915092,2.367418,2.4906175,1.147123,1.5133319,1.9176463,2.531393,1.0439645
165.1099997808993,1.1997538,2.2342215,2.3352659,1.041328,1.6107666,1.9637926,2.3891847,1.2772477
165.20999977982828,1.5298048,2.4041991,0.90109473,1.3634466,1.3564538,2.067534,2.4316177,1.4858975
165.30999977875726,1.5304936,2.7189703,1.1511772,1.3667867,1.4689207,2.1170468,2.0430307,1.1128579
165.40999977768624,1.6224605,2.668562,1.2213349,1.1378546,1.413496,2.0898666,2.3338583,1.0669621
165.50999977661522,1.559173,2.1314173,1.0394024,1.2024825,1.3815862,1.9697175,2.255859,1.1657166
165.6099997755442,1.5632366,2.040456,1.009877,1.3551358,1.3454432,1.9717325,2.321751,1.2529169
165.70999977447318,1.5219252,2.2166393,2.092448,0.8546325,1.5118673,1.9361401,2.2010257,1.1919551
165.80999977340218,1.456608,2.7384622,1.6710348,1.2524143,1.5273255,2.2081952,2.3119428,0.992871
165.90999977233113,1.5325834,2.1714005,2.3623073,1.2180963,1.4222658,2.066991,2.3323092,1.1541923
166.0099997712601,1.592401,2.5427637,2.318292,1.1724005,1.4697324,2.0279958,2.0856805,1.5278254
166.1099997701891,1.6140924,2.5486166,2.8882067,1.2226053,1.5335937,1.4569184,2.4276724,1.0403
166.20999976911807,1.5669315,3.0369973,0.95947546,1.4414678,1.4080194,2.0020523,2.21009,1.147685
166.30999976804705,1.5707775,2.486525,1.0696691,1.4822038,1.3985193,2.0361075,2.2488987,1.235692
166.40999976697603,1.0718331,3.136906,1.0357769,1.2486945,1.5360382,2.033196,2.234016,1.0884538
166.509999765905,1.1401591,2.5346348,1.014669,1.0395981,1.3917999,2.1055095,2.2812352,1.4637941
166.609999764834,1.2319627,2.4840899,1.1054236,1.0808443,1.437966,2.0637403,2.186084,1.1898893
166.70999976376297,1.060946,2.2977293,2.2935972,1.3686177,1.4189959,2.1765926,2.1343727,1.0431764
166.80999976269194,0.35182256,3.0544477,2.628158,1.3029714,1.4980676,2.1023855,2.2632563,1.2765402
166.90999976162092,0.985488,2.9823875,1.1728452,0.91740435,1.5706431,2.0005038,2.5135136,0.83873785
167.0099997605499,1.1625599,2.9205036,0.92806435,1.431257,1.5085257,2.2230425,2.3824346,1.1747886
167.10999975947888,0.33174956,2.7478395,1.3710002,1.1656648,1.4703532,2.0835235,2.1297116,1.3198811
167.20999975840786,1.5737464,3.0675213,2.1014602,1.1877613,1.5724794,2.0011442,2.237073,1.1249943
167.30999975733684,1.2790735,2.981022,2.1263776,1.1619453,1.5352795,1.9807506,2.3247302,1.4787872
167.40999975626582,1.216332,3.1230311,0.9965969,1.2886841,1.4704423,2.0239675,2.4129052,1.2865065
167.5099997551948,1.5221621,2.5596845,0.9755127,1.0093045,1.6128588,1.9722854,2.2295592,1.0912691
167.60999975412378,1.5271138,2.4931939,2.2107368,1.3160121,1.4912907,1.9720397,2.3055882,1.3011894
167.70999975305276,1.5028929,2.6419504,1.2072394,1.1260422,1.3982505,2.1007864,2.521677,1.1318351
167.80999975198174,1.4931592,2.31171,0.651975,1.2897162,1.4487561,2.0120473,2.3167737,1.1043007
167.9099997509107,1.5079598,2.5035145,1.133765,1.2415228,1.4910752,2.0800722,2.4911873,1.0556041
168.0099997498397,1.5609933,2.2454457,2.111705,1.3884013,1.476298,2.0654907,2.1880522,1.2603072
168.10999974876867,1.564856,2.0083456,2.1909606,1.0209394,1.5767382,2.0423384,2.0404081,1.1557748
168.20999974769765,1.4912853,2.426145,2.032568,1.1504369,1.5136864,2.0258546,2.2931023,1.2492509
168.30999974662663,1.466633,2.3791714,0.89377093,1.0940152,1.6209155,2.0583382,2.3403018,1.0323242
168.4099997455556,1.4983519,2.2349265,2.1210568,1.036445,1.41225,2.0884938,2.3924751,1.3907446
168.5099997444846,1.4049053,2.3703384,2.363406,1.2121735,1.5571434,2.019987,2.3709445,1.4326257
168.60999974341357,1.435869,3.0751197,0.924968,1.2864097,1.3655891,2.0537355,2.1965475,1.2752502
168.70999974234255,1.606634,3.0996315,2.3086493,1.1382102,1.4523897,2.0706868,2.115005,1.1068423
168.80999974127153,1.4134114,2.9678612,0.91348976,1.2607644,1.4714278,2.0962894,1.9842275,1.1976858
168.9099997402005,1.5142162,3.0563457,0.9861091,1.3835461,1.3160306,2.094642,2.4053066,0.9894264
169.00999973912948,1.5292423,3.3197923,2.1053224,1.3692298,1.4701911,2.0395975,1.9724731,1.2534093
169.10999973805846,1.5553937,2.258784,2.04509,1.2560372,1.4923798,2.1074219,2.1389763,1.3451772
169.20999973698744,1.4918449,1.973616,2.2502503,1.2399173,1.4417075,2.1353436,2.3744853,1.1141436
169.30999973591642,1.5243257,2.4993274,2.2673118,1.4742424,1.4932086,2.0908837,2.3150833,1.3242561
169.4099997348454,1.5095035,2.272678,2.4906821,1.2213913,1.5525448,2.0683293,2.1491416,0.9666432
169.50999973377438,1.5177282,2.3564582,2.2674587,1.1789589,1.48568,2.0644727,2.305812,1.3498079
169.60999973270336,1.5750706,2.4750626,2.3038158,1.089024,1.3908865,1.992198,2.1533377,1.4104774
169.70999973163234,2.1073465,2.5827656,0.9780947,1.4838786,1.5266566,1.9545457,2.428491,1.3121694
169.80999973056132,2.0420187,2.6402228,2.4723687,0.8999877,1.5816323,2.0185423,2.1065361,1.0473398
169.9099997294903,1.7049925,2.5103247,2.3362935,1.3917115,1.5245428,1.9972228,2.4158504,1.6295278
170.0099997284193,1.8617741,2.2747204,2.312402,1.00714,1.391326,2.0930746,2.1606348,1.1336013
170.10999972734825,2.006726,2.588299,2.3194242,1.2792449,1.5934036,2.0787313,2.3791866,1.2719593
170.20999972627723,2.0267947,2.4694734,0.9040213,1.280403,1.4946381,2.0811822,2.5287132,0.99568367
170.3099997252062,1.9795326,2.2313128,0.953984,1.1972923,1.3535163,2.0899196,2.3427114,1.2247528
170.4099997241352,1.9444622,2.4180555,2.9131866,1.0627481,1.3678004,2.0702455,2.232571,1.1068943
170.50999972306417,1.9334306,2.481341,0.9318799,1.0981419,1.5517083,2.1434052,2.3902266,1.2049112
170.60999972199315,1.9860723,2.4899108,0.84887093,1.1564019,1.3281965,2.2084937,2.269114,1.559993
170.70999972092213,1.7083113,2.4168534,1.0153499,1.2474742,1.612194,2.1050663,2.4744904,1.0967062
170.8099997198511,1.9399688,2.5302598,0.8483391,0.8304689,1.5393332,2.0981555,2.334181,1.2431555
170.90999971878009,1.9161868,2.2516413,0.9410057,0.7743818,1.4455378,1.9288449,2.1737812,1.2556337
171.00999971770906,1.975867,2.508208,1.11562,0.9336152,1.3977703,2.0931284,2.3402677,1.1020391
171.10999971663804,1.5291513,3.2301292,2.4233246,1.3289657,1.3291028,2.2859669,2.0684805,1.0842805
171.20999971556702,1.6221973,2.7449505,1.9879053,0.9930465,1.479535,2.0516539,2.630102,1.2447042
171.309999714496,1.4494941,2.3685646,1.9172283,0.9345073,1.4293848,1.952271,2.486736,1.2255454
171.40999971342498,1.515353,2.1747785,2.1573563,1.0207529,1.5156839,2.0256963,2.3656957,0.962875
171.50999971235396,1.5481806,2.3518353,0.78251874,1.3596144,1.4753268,2.1580782,2.088984,1.1950004
171.60999971128294,1.599183,2.3231037,2.326688,1.3121047,1.5576808,2.0818086,2.4569283,1.338193
171.70999971021192,1.3704981,2.3212407,2.37154,1.2099808,1.4056004,2.0658333,2.186903,1.2721095
171.8099997091409,1.449325,2.2544398,2.4725144,1.0526611,1.3392613,2.0732102,2.446211,1.1232518
171.90999970806988,1.5206642,2.4247165,1.1336432,1.2616054,1.5519737,2.085813,2.0000422,1.2733933
172.00999970699883,1.7526865,2.5270612,0.86168,1.2121419,1.4607933,2.0654318,2.0531669,1.1288733
172.10999970592783,2.1490905,2.4609866,0.9845654,1.3188306,1.4386376,2.0146961,2.1632879,1.287794
172.2099997048568,1.7747173,2.5302136,0.9371665,1.4242413,1.5272183,2.0148082,2.3356607,1.1234982
172.3099997037858,1.959742,1.5341394,2.4658697,1.0393246,1.49789,2.2052224,2.2067454,1.0094438
172.40999970271477,1.6049162,1.9972937,2.051406,1.3708221,1.5105696,2.127345,2.1748946,1.2732989
172.50999970164375,1.7752573,2.346832,2.004923,1.3105137,1.4525675,2.029193,2.3520691,0.9404267
172.60999970057273,1.5060318,1.7911586,0.76512945,1.3379697,1.5148826,2.014012,2.05547,1.2982832
172.7099996995017,1.8314385,2.15068,2.241022,1.0999182,1.5466905,1.99605,2.0694072,1.0968727
172.8099996984307,1.3666357,2.023194,2.111026,1.6997329,1.5386807,2.177977,2.3454874,1.1305633
172.90999969735967,1.3892775,1.7690403,2.9271188,0.924606,1.495172,2.1845312,2.3199275,1.1666993
173.00999969628865,2.116733,1.3611023,2.3831155,1.2296752,1.3509252,2.0909345,2.3075893,1.4766066
173.10999969521762,2.1314454,1.583599,2.5478978,1.0228444,1.4191386,2.0274007,2.1059935,0.9279769
173.2099996941466,2.0810714,2.4083784,2.2568254,1.2346956,1.5531849,2.0420551,2.3915732,1.2715653
173.30999969307558,1.8280956,1.7757318,1.8747673,1.4510678,1.3922725,2.0937881,2.1552372,1.1232586
173.40999969200456,1.5224289,1.5266788,2.2815118,1.2166195,1.4271832,2.1254067,2.5038345,0.8958503
173.50999969093354,1.6024581,1.764626,2.3465443,1.1097531,1.4802904,1.9220986,2.19297,1.0161932
173.60999968986252,1.6098512,1.9370598,2.6111698,1.2193041,1.3588749,2.1007009,2.1206212,1.0852988
173.7099996887915,1.822334,1.5158095,0.864226,1.2196199,1.5270079,2.072106,2.1688986,1.2457908
173.80999968772048,1.3764664,1.7508458,1.3722055,1.255328,1.4823672,2.0327468,2.145005,1.2189714
173.90999968664946,1.9864304,1.5497718,0.9837168,1.3048766,1.6754116,2.151239,2.1534674,1.0854578
174.00999968557844,2.0448482,1.3116237,0.8709637,1.1274426,1.5246986,2.223306,2.2755227,1.3778586
174.1099996845074,1.4689864,1.8985559,1.0632967,1.2954837,1.4279363,1.9548366,2.3567793,0.95704955
174.2099996834364,1.879958,1.7667898,1.1126925,1.1786785,1.5596484,2.0739017,2.4111812,1.228627
174.30999968236537,2.2019951,2.4649677,2.4355953,1.186345,1.4531027,2.034014,2.3675287,1.0726348
174.40999968129435,1.6090136,2.7356553,2.2189457,1.1869255,1.5298482,1.9974363,2.251341,1.1778663
174.50999968022333,1.9369857,2.1812465,2.0721467,1.2865206,1.3815317,2.0165188,2.281287,1.0918732
174.6099996791523,1.583247,2.3640697,2.20282,1.1686202,1.4649851,2.196652,1.9029284,1.1555414
174.7099996780813,1.5074295,2.3302221,2.0527205,1.3471352,1.4265386,2.0236378,2.2685475,1.3570156
174.80999967701027,1.5949012,2.1811378,1.7429802,1.2411904,1.3308709,2.0845551,2.1124763,0.90043336
174.90999967593925,2.1356337,1.7862219,0.9864215,1.1087323,1.5227623,2.0372744,2.1530395,1.1207329
175.00999967486823,1.5430664,1.6407064,0.80885464,0.81978446,1.3462076,1.9347568,2.0480635,1.0568646
175.1099996737972,1.5732337,1.7660204,0.9522098,1.1559764,1.5903962,1.958008,2.6656423,1.2436231
175.20999967272618,1.3582844,1.4110067,0.55643344,1.1639141,1.4914868,2.0195303,2.1557128,0.9118442
175.30999967165516,1.5797744,1.5825886,0.97259325,1.3507936,1.3204625,2.1078036,2.7235036,1.1671762
175.40999967058414,1.8695407,1.5284079,0.8276727,1.1981893,1.5144958,1.931296,2.4711623,1.2464019
175.50999966951312,1.3598437,1.5883442,2.3035717,1.3967088,1.5619562,2.0634785,2.3464377,1.2352905
175.6099996684421,1.5189191,1.7518744,2.2902822,1.1326041,1.5355453,2.0981991,2.2634113,1.2244352
175.70999966737108,2.1416333,1.3124566,0.98313886,1.3202593,1.5241213,2.087397,2.2086563,1.1583337
175.80999966630006,2.1237998,1.2208425,1.9429382,1.2483832,1.4945008,2.0446281,2.5228918,0.99269307
175.90999966522904,1.5206639,2.578042,0.75017023,1.033065,1.4184194,2.0341747,2.0304873,1.1609339
176.00999966415802,1.866445,2.3458765,1.022149,1.2923939,1.5081265,2.0787668,2.3820868,1.2258874
176.109999663087,1.3996692,2.465807,1.0581021,1.4169521,1.5128741,2.10401,2.1324594,1.2087407
176.20999966201595,1.6038771,2.2006788,2.2642255,1.1332184,1.5478016,2.0394874,2.236606,1.1541651
176.30999966094495,1.5001757,1.6598498,1.1758529,1.2906512,1.5432049,2.074143,2.168089,1.2765491
176.40999965987393,2.1062949,1.4582965,1.0254977,1.2366158,1.4690533,2.0494251,2.5892327,1.2861061
176.5099996588029,2.0367372,1.381321,2.0781827,1.1530122,1.5601258,2.0184076,2.267505,1.0270898
176.6099996577319,2.124303,1.3572571,2.8697934,1.124348,1.4934978,1.9972484,2.4315248,1.3314354
176.70999965666087,2.115163,1.263478,2.2575445,1.1640027,1.5312608,2.1210938,2.1441953,1.0747892
176.80999965558985,1.7525008,1.1846119,2.0450816,1.3073004,1.3399547,2.062266,2.516906,1.2360485
176.90999965451883,2.0930667,1.8403684,1.0655187,1.1505915,1.5937577,2.0769725,2.338637,1.2067025
177.0099996534478,2.0757847,1.6233764,2.1805658,1.2308401,1.5528198,2.0785816,2.1724756,1.3162763
177.1099996523768,1.7891648,1.6655414,2.8392038,1.186264,1.3084884,2.082697,2.2411077,1.0252743
177.20999965130576,2.1001625,1.367187,0.8151298,1.3462101,1.4646648,2.075405,2.2555826,1.4106288
177.30999965023472,2.1097429,2.4559398,1.3328686,1.1692935,1.5151526,1.9402813,2.3985956,1.1020536
177.40999964916372,2.060183,2.525712,0.9536265,0.91705424,1.4132712,2.1380844,2.3572054,1.206095
177.5099996480927,1.8533169,2.4882855,0.9725038,1.212351,1.5172106,1.8419937,2.1409006,1.2202901
177.60999964702168,1.8700628,1.9858804,1.2576805,1.0907146,1.5365837,2.0956762,2.2318993,1.112746
177.70999964595066,1.9064355,1.6957469,2.0284228,1.0189497,1.3678786,2.097432,2.2022715,1.2200897
177.80999964487964,1.8631654,1.4796696,2.116194,1.1565291,1.6026084,1.989853,2.2248948,1.6197621
177.90999964380862,1.8100932,1.3670892,1.8511115,1.15583,1.52088,1.948267,2.2046278,1.0860339
178.0099996427376,1.7550519,1.6070154,2.2346244,1.3703018,1.6297954,1.9969108,2.3942597,0.9366052
178.10999964166658,1.8589025,1.3021235,2.9245698,1.3133339,1.5710782,2.0908854,2.0874295,1.2550819
178.20999964059556,1.8083332,1.6326964,1.8756787,1.2172245,1.5224239,2.0533023,2.668477,1.2924917
178.30999963952453,1.9146999,1.6744093,2.3002512,0.9207794,1.4226162,2.0477598,2.352969,1.1455278
178.4099996384535,1.7663791,1.6838584,1.0114458,1.3598487,1.4814868,2.1115117,2.3327036,1.2514607
178.5099996373825,2.1333375,1.3173414,1.1816685,1.3040636,1.4147382,2.0627053,2.255203,1.1118261
178.60999963631147,1.6686041,1.5672348,1.1129625,1.2841625,1.4020694,2.008131,2.145331,1.2470747
178.70999963524045,1.5275896,1.5074214,2.2262323,1.3556714,1.4034564,2.0386918,2.2891226,1.2481077
178.80999963416943,1.4625391,1.520526,2.325466,1.2668476,1.3626926,2.2203867,2.1976738,1.187213
178.9099996330984,1.5853137,3.2028778,2.4049642,1.2240757,1.5574836,2.008036,2.2236454,1.0565393
179.0099996320274,1.4579742,2.8946288,1.6477183,1.1655828,1.6481466,2.0660706,2.3236854,1.1276045
179.10999963095637,1.579622,2.0806258,1.8920337,1.3331757,1.4424618,2.1434023,2.487861,1.2565477
179.20999962988537,1.6931305,2.4733648,1.8031192,1.1383958,1.4074287,2.0757618,2.268574,1.2332026
179.30999962881432,2.120281,2.445707,0.61020005,1.3705128,1.5287126,2.0351431,2.2547522,1.2869804
179.4099996277433,1.9412152,2.1620574,0.98101366,1.2753805,1.5326655,2.116067,2.4115818,1.2442174
179.50999962667228,1.7551662,2.454069,1.0787306,1.2634906,1.5184932,2.1204498,2.2830403,1.2292598
179.60999962560126,2.109628,2.0619211,2.4056752,1.1085949,1.642821,1.8871199,2.3148458,1.3774298
179.70999962453024,1.5291848,2.2120707,1.0508575,1.1426739,1.5305657,2.106556,2.4802177,1.0856316
179.80999962345922,1.5712105,2.362212,2.5001,1.1096934,1.4496586,1.9981663,2.2716079,1.2588165
179.9099996223882,1.5489713,2.5276144,0.9382363,1.084472,1.4271642,2.2012634,2.244111,1.2395334
180.00999962131718,1.4979734,3.0239067,2.0550146,1.0156045,1.4413157,1.9945762,2.259353,0.9653031
180.10999962024616,1.6881319,2.120399,2.428145,1.2905272,1.5206305,2.0586677,2.2460926,1.2165668
180.2099996191752,2.139812,2.3320954,0.97213024,1.4848453,1.5566905,2.0060315,2.1292381,1.1417928
180.3099996181041,1.3679799,2.5941815,2.3297234,1.5344205,1.3732072,1.9951794,2.160534,1.3583804
180.4099996170331,1.5034429,2.3249168,2.1559057,1.2608407,1.4288936,1.9297909,2.2159028,1.2236326
180.5099996159621,1.677252,3.0155115,0.9939491,1.1307687,1.6082275,1.9740574,2.0187275,1.2789841
180.60999961489105,1.781705,3.0351548,2.3357863,1.5189427,1.4965086,1.9342169,2.56158,1.1402096
180.70999961382,1.538873,2.678919,1.2834743,1.1560644,1.5907931,2.0862343,2.196224,1.2058835
180.809999612749,1.0402825,2.2759469,2.329158,0.9913681,1.4951562,2.0793233,2.221807,1.4516329
180.909999611678,1.0281905,2.4578834,2.8069043,1.169732,1.3599927,1.9957916,1.9083449,1.2742467
181.00999961060697,0.9621537,2.4837377,2.5134714,1.0732571,1.5020674,2.1397038,2.2645025,1.220613
181.109999609536,1.0658773,2.5796125,2.030523,1.3549852,1.4850277,2.1266737,2.5994115,1.1389468
181.2099996084649,1.5606704,2.9068058,1.1888936,1.4191173,1.5605123,2.0253975,3.396796,1.2713623
181.3099996073939,1.5317204,3.0818748,1.0551395,1.3087827,1.5153601,1.9295415,3.2851722,1.0571392
181.40999960632288,1.33995,3.0847898,0.9117765,1.1815231,1.3075078,2.1303253,3.1726782,1.12346
181.50999960525183,1.013746,2.9943528,1.9654347,1.4566305,1.4241645,2.0245187,3.3063328,1.3071588
181.60999960418084,1.0921277,3.1461148,2.4500208,1.2832837,1.5133195,2.1116638,3.3998704,1.00755
181.70999960310985,0.7613605,2.1945934,2.0407968,1.2577494,1.5642114,2.0703464,3.0940182,1.0154865
181.8099996020388,1.5862076,2.3014112,0.81512415,1.2046064,1.3855314,2.0084064,3.270481,1.1050752
181.90999960096775,1.5338827,2.4178946,1.1612006,1.0483406,1.6034532,1.9393512,3.3630946,1.3226587
182.0099995998968,1.4747161,1.994127,1.7003242,1.1338028,1.5445918,2.1120083,3.3875656,1.2299045
182.1099995988257,1.6126264,2.441486,1.4954506,1.2607262,1.5306643,2.0267928,3.4160812,1.2903882
182.20999959775472,0.8355001,2.062571,1.0245496,0.9590877,1.3925598,2.153117,3.1148095,1.0741187
182.3099995966837,0.6947185,2.5190609,0.90790695,1.0711502,1.6773686,2.0194912,3.2233384,1.0945774
182.40999959561267,0.4272181,2.3428125,1.1105707,1.018385,1.5222764,2.0847886,3.208416,1.3229387
182.50999959454165,0.43303818,2.7146509,0.7960574,1.1861863,1.5516975,1.973221,3.329573,1.1159629
182.60999959347063,1.0182459,2.3910022,1.029707,1.1470901,1.5135654,2.1170652,3.2685058,1.2864895
182.7099995923996,1.5864013,2.3532202,1.6920283,1.4070848,1.3988853,2.1160924,3.1351511,1.3086635
182.80999959132856,1.089462,2.867042,2.0282433,1.3005912,1.4992694,2.0664525,3.3091912,1.1297932
182.9099995902576,1.1078209,2.8350515,1.8572876,0.9855713,1.6595502,1.8901165,3.3085377,1.1524975
183.0099995891865,1.0321743,2.298238,2.2032723,1.3127106,1.4808618,1.9580199,3.1521797,1.0264075
183.10999958811556,1.5523,2.3256364,2.1373634,0.9923872,1.4354775,2.0955973,3.1560616,1.0923723
183.2099995870445,1.4981683,2.6157227,2.4938512,1.5550914,1.5413835,2.0570192,3.3110862,1.4321889
183.3099995859735,1.5495259,1.5886667,2.1953516,1.3979626,1.336039,2.0465662,3.2294497,1.1221412
183.4099995849025,1.6197195,1.7498002,0.9967745,1.05531,1.5299506,2.0932298,3.3200727,1.2644993
183.50999958383144,1.6543267,2.3249767,2.765844,1.1067677,1.6570858,2.057012,3.3453364,1.0669758
183.6099995827604,1.531212,2.501625,2.3087296,1.268855,1.3942176,1.9873563,3.278907,1.12452
183.7099995816894,0.524539,2.354788,1.924234,1.0743326,1.3512942,2.0459733,3.3108861,1.2385174
183.8099995806184,1.5503815,1.5960627,2.4211147,1.3302935,1.522795,2.010404,3.3681827,0.87450457
183.90999957954733,1.5605456,1.5287249,0.8262197,1.0965832,1.520933,2.0433865,3.215849,1.1652963
184.0099995784764,1.5423971,1.2899159,1.1557876,1.2076057,1.5405478,2.0777245,3.331824,1.1122941
184.1099995774053,2.1244566,1.4959773,2.223716,1.1952695,1.2931453,2.0244043,3.3200274,1.2722431
184.2099995763343,2.1250036,1.5276845,2.228333,1.1214955,1.3264208,2.0065086,3.1566436,0.9938223
184.30999957526328,2.0902436,1.7992433,2.7783818,1.5958136,1.4965477,2.0915828,3.1627538,1.308376
184.40999957419223,1.9717578,1.6091497,2.5210922,0.8340852,1.5127945,2.0242374,3.2726388,1.1682644
184.50999957312123,2.075458,1.1854873,2.7199852,1.4256182,1.5478127,2.0784502,3.3653474,1.193645
184.6099995720502,2.04201,1.3888558,1.0684599,1.1807271,1.4879943,1.8832775,3.308197,1.1055363
184.7099995709792,1.5904409,1.5461822,2.0998406,1.1844275,1.4240322,1.9399943,3.3452423,1.1065608
184.80999956990817,1.4951876,1.658193,1.0805235,1.1642257,1.3718898,2.0907817,3.3514757,1.2166821
184.9099995688372,1.559584,2.1023576,1.229469,1.1805611,1.5473326,2.1045144,3.1656773,1.1853931
185.0099995677661,1.5992242,2.3089333,1.2510328,1.1860609,1.553241,1.8401448,3.27274,1.3888875
185.1099995666951,1.9492166,2.516179,1.6636683,1.5071098,1.4401907,2.0227404,3.3461642,0.98829263
185.2099995656241,1.6054435,1.6463457,2.526615,1.1502638,1.5045875,2.1310625,3.2917056,1.1846033
185.30999956455304,1.5700188,1.562319,2.4314423,1.0486034,1.5735828,1.9945343,3.190883,1.3362737
185.40999956348205,1.636199,1.484955,2.4316797,1.0983714,1.4515024,1.9150324,3.2621143,1.3934925
185.50999956241105,1.7929647,2.1042945,2.2663937,1.3005401,1.5585251,2.094727,3.3793473,1.0421325
185.60999956134,1.6543332,1.6843797,1.0241766,1.347755,1.5990912,2.1004715,3.3411942,1.1024655
185.70999956026895,2.1891823,1.7624199,1.0824453,1.2079754,1.4878175,2.0704513,3.4185781,1.2906405
185.809999559198,1.0812417,1.6435777,2.612059,1.1137971,1.5397879,2.0506709,3.3762753,1.2631148
185.9099995581269,0.91376644,1.512993,1.0239731,1.087269,1.3434997,2.0585752,3.3000333,1.2668931
186.00999955705592,1.1099709,1.5957681,2.1224506,1.4506925,1.5238539,2.2002857,3.3036408,1.0155247
186.1099995559849,0.29449713,1.4707816,2.139072,0.86925876,1.523583,2.031469,3.3724484,1.1435356
186.20999955491388,1.4830508,1.5945072,1.3174298,1.2570807,1.3252401,1.7888857,3.1967716,1.1456801
186.30999955384289,0.4945228,1.6180983,2.4181035,1.362151,1.5527977,2.1656442,3.1531813,1.2158823
186.40999955277184,0.9837195,2.348933,0.7005729,1.1136721,1.3971938,2.093361,3.3460088,1.1836659
186.5099995517008,1.6597229,2.3223245,1.1526612,1.1965936,1.4376832,1.9571483,3.2990875,1.1227589
186.6099995506298,1.5242345,2.7730973,1.9568132,1.3285408,1.4984674,2.0283625,3.4079297,0.9536542
186.7099995495588,0.5453849,2.5721228,2.272578,1.2559355,1.5408971,1.9845376,3.3760164,1.0167181
186.80999954848767,1.5953914,2.4193742,2.0757797,1.235911,1.604166,2.1274323,3.3508403,1.4126004
186.90999954741676,1.6352249,2.5560076,2.8587823,1.1525347,1.4963471,2.0874279,3.3853624,1.290859
187.0099995463457,0.4379059,2.4639704,2.3620691,1.1456586,1.4938842,2.0854008,3.384425,1.1046598
187.1099995452747,0.3792021,2.792151,2.9053462,1.3561335,1.3880577,2.078141,3.4423122,1.1400028
187.2099995442037,1.1210568,2.5238054,1.8205272,1.2927904,1.5269487,2.092875,3.2648036,1.08472
187.30999954313265,0.9993478,2.5655897,2.2440722,0.80395216,1.4232744,2.0161169,3.1158013,1.3229468
187.4099995420616,0.5405263,2.2693686,1.0637939,0.9367606,1.5274458,2.0849535,3.29539,1.0135496
187.5099995409906,1.1921885,1.613549,1.0360048,1.2421454,1.4889781,2.04897,3.3280172,1.0888759
187.6099995399196,1.5087651,2.2947958,0.94771636,0.9755473,1.5129737,2.0997822,3.203762,1.2872285
187.7099995388485,1.6061579,2.5667264,1.9716289,1.5148544,1.607732,1.9125972,3.3435724,1.3110099
187.8099995377776,1.5983989,1.5713246,2.0436819,1.4114476,1.3663208,2.0115645,3.3268173,1.2057003
187.9099995367065,1.4930116,2.398705,2.0720694,1.0294031,1.5248822,1.9431156,3.345258,1.1563184
188.0099995356355,1.5107809,1.5807327,1.1235652,1.221881,1.3902694,2.062116,3.3848999,1.1297063
188.10999953456448,1.5820299,1.8019686,0.92626727,1.2668126,1.5026964,2.2025514,3.325102,1.0769734
188.20999953349343,1.4441622,1.715961,2.7302084,1.3022741,1.5318718,2.0864837,3.3340313,0.9968634
188.30999953242244,1.2011231,1.45455,2.7185075,1.1196091,1.3699973,1.9232849,3.3024485,1.1187578
188.40999953135145,0.4288253,1.606884,2.0331073,1.2392646,1.5674816,2.0713854,3.2609143,1.1105727
188.5099995302804,1.3088793,1.2755369,2.858436,1.1279235,1.6287552,2.0292685,3.3699887,1.4527601
188.60999952920935,0.44279233,1.7320433,2.7128675,1.151446,1.4008871,2.016594,3.3228648,1.0391012
188.7099995281384,1.2224956,1.6737299,2.5861547,1.2050712,1.4857359,1.9130844,3.3094296,1.1021305
188.80999952706728,1.2775073,1.6523502,2.8095465,1.2398224,1.5237339,1.8665698,3.2892194,1.4496484
188.9099995259963,1.1330026,1.7537935,0.9468431,1.3390204,1.4184138,2.0585313,3.3589048,1.2818881
189.0099995249253,1.1643584,1.8172308,1.2757295,1.429302,1.54072,2.074858,3.3999696,1.3272762
189.10999952385424,1.5400895,1.1363193,2.2309048,1.1613529,1.5580312,2.081509,3.3362439,1.1705519
189.20999952278325,1.4706285,1.7155762,1.0213985,1.0579039,1.4324459,2.0147007,3.2080054,1.3105137
189.30999952171223,1.510814,1.3605242,0.90162563,1.1466619,1.5244505,1.9841479,3.3629944,1.2769614
189.4099995206412,1.5710957,2.5404747,2.1468375,1.2817906,1.4664361,1.9656007,3.289087,1.0530223
189.50999951957016,1.3887023,2.5015147,1.4306186,1.0570896,1.4288092,1.9936556,3.3001785,1.4567561
189.6099995184992,1.5486344,1.938091,2.20596,1.225653,1.3443079,1.9905982,3.2723935,1.0725484
189.7099995174281,1.0539209,0.9001347,2.2689984,1.1830992,1.5898508,2.3571622,3.2522442,1.0304201
189.80999951635712,1.1230354,1.7761772,2.2058978,1.1105516,1.4966911,1.9829929,3.0816503,1.0717249
189.9099995152861,1.4990243,1.5765485,0.96745694,1.2700089,1.6224965,2.0448272,3.210042,1.1637503
190.00999951421508,0.7149564,0.9244974,0.8556692,1.3332953,1.6961436,2.150312,3.3453004,1.1014189
190.1099995131441,0.6208266,0.8123538,1.155913,1.4084511,1.4383749,2.0931554,3.3732095,1.1443809
190.20999951207304,1.0176785,2.10416,2.8116965,1.1170381,1.5071076,1.9879738,3.0789719,1.2643303
190.309999511002,1.5051383,2.4975197,2.08708,1.2435148,1.4482169,1.7482625,3.4037118,1.059043
190.409999509931,1.6218123,2.6868584,2.0865164,1.3001249,1.4991657,2.0072079,3.3483834,1.1387135
190.50999950886,1.119699,1.1464978,1.6504939,1.3020389,1.4943175,2.733122,3.2285085,1.1623694
190.60999950778893,0.37594768,1.1898785,2.353587,1.0302103,1.3300006,2.7300231,3.4094272,1.2359278
190.709999506718,1.5649654,0.85317487,1.0650578,1.251222,1.6219466,2.8090682,3.361699,1.4032881
190.8099995056469,1.5054852,1.5280324,2.1932912,1.2942508,1.5592471,2.774482,3.3285375,1.1614338
190.9099995045759,1.5686556,1.7980872,1.7666614,1.2314147,1.4686944,2.8243167,3.1925113,1.2195632
191.0099995035049,1.5258547,1.5457348,1.2786726,1.1978116,1.4437498,2.7035115,3.404183,1.0953466
191.10999950243385,1.5572654,1.5027431,1.9983499,0.890206,1.5798124,2.8895395,3.0287693,1.0222346
191.2099995013628,1.5469656,1.8275471,1.966263,1.324587,1.5759807,2.706219,3.3409345,1.2028983
191.3099995002918,1.5056412,1.66681,0.83816576,1.2253416,1.2813699,2.7739182,3.3091908,1.1487598
191.4099994992208,1.1259173,1.4098852,1.0504222,1.0629472,1.590145,2.7809525,3.2374356,1.0129745
191.50999949814977,1.510988,1.3000835,2.9810586,1.3085206,1.5534106,2.5493367,3.394474,1.3662387
191.6099994970788,1.5034888,1.4489272,2.252198,1.3408333,1.3919712,2.6866422,3.3825758,1.2034098
191.7099994960077,1.5895929,1.3417406,2.3147612,1.4939165,1.4749327,2.839284,3.0861032,1.083293
191.8099994949367,1.5606726,1.4301561,0.93241704,1.3824548,1.3578422,2.7923546,3.3375664,1.294908
191.90999949386568,1.5318346,1.0702609,0.92600757,1.204436,1.5236245,2.7932196,3.4213495,1.2568913
192.00999949279463,1.5560392,1.1795717,2.347233,1.2627954,1.3789886,2.7211988,3.076833,1.2061614
192.10999949172364,1.564752,1.505981,1.0616068,1.1484603,1.5341806,2.8301287,3.340465,1.1224351
192.20999949065265,0.33934572,1.4438988,2.2970238,1.2282692,1.4844205,2.8104706,3.3535547,1.3910054
192.3099994895816,1.5309325,2.6670823,0.9574527,1.3056552,1.3953502,2.7936537,3.3677952,1.1001369
192.40999948851055,0.63871497,1.7194488,1.0632709,1.041002,1.4315912,2.7944677,3.3337755,1.3148956
192.5099994874396,0.37676832,1.4603359,0.90636444,1.1126574,1.3284498,2.0133228,3.3079,1.2456087
192.6099994863685,0.4719412,1.4361192,0.9912402,0.8122086,1.3633096,2.3128712,3.2428885,1.2649229
192.70999948529752,0.917253,1.7768468,1.3566481,1.2594637,1.4097843,2.181332,3.399605,1.2488282
192.8099994842265,0.6426398,2.674075,2.5243216,1.1841389,1.563335,2.1265492,3.2811303,1.3428072
192.90999948315545,1.1350392,1.3161669,2.463384,1.2431229,1.419402,2.0857027,3.401256,1.2904121
193.00999948208445,1.1743722,1.6185628,0.88001156,1.2055365,1.472932,2.0395825,3.364241,1.2122505
193.10999948101343,0.9391936,1.3110139,1.740935,1.3034692,1.5733955,2.0660543,3.13271,0.84718055
193.2099994799424,1.3619844,1.4760293,2.4118476,1.0925766,1.3749855,1.8099312,3.3745747,1.4127191
193.30999947887136,1.2233573,2.1975877,1.2332196,1.1686978,1.535268,1.8948665,3.550868,1.2059716
193.4099994778004,1.157874,2.395988,0.8677461,1.4656473,1.4772176,2.0419383,3.1945357,1.1543245
193.5099994767293,1.1074342,2.358567,1.3074433,1.6325206,1.3952957,2.0450015,3.1834626,1.303251
193.60999947565836,0.3447913,2.2908878,1.0465184,1.1932695,1.5060745,2.0693047,3.3613284,1.284394
193.7099994745873,0.99627256,2.3310351,2.3663402,1.3159885,1.4664189,1.947293,3.2707257,1.1999948
193.80999947351629,1.2926267,2.3757596,0.96536636,1.185971,1.5339475,2.0140152,3.1980653,1.1491543
193.9099994724453,1.1234709,2.461381,2.247997,1.2497425,1.5287104,1.9945848,3.1676235,1.2026904
194.00999947137424,0.42531884,2.455766,0.8519909,1.4008466,1.5027019,2.0588624,3.4496055,1.1480877
194.1099994703032,1.0119632,2.0415268,1.0507743,1.2576969,1.4367144,2.120556,3.3614933,1.1141795
194.2099994692322,1.1012233,2.1361868,1.873906,0.7356743,1.5785425,2.0151618,3.2968297,1.1211144
194.3099994681612,1.453093,2.979344,1.1850814,1.2855613,1.4086988,2.078363,3.414449,1.3378891
194.40999946709013,1.5240384,2.2732708,0.8192242,1.1434008,1.3851652,2.1339514,3.1138089,1.278213
194.5099994660192,1.4927475,2.3725667,2.2048206,1.2921628,1.3769634,2.0181139,3.3527153,1.2508307
194.6099994649481,1.5957497,1.8290495,2.1513002,1.1101431,1.4290992,1.9555068,3.2669973,1.3964857
194.7099994638771,1.1611094,2.2005515,1.5956355,1.1748694,1.5206641,1.9067668,3.3626313,1.0268395
194.80999946280608,1.5078577,2.732236,1.0129069,1.2385732,1.5039634,2.0414088,3.2832131,1.290596
194.90999946173503,0.9408562,2.459255,1.6963732,0.8642356,1.5114658,2.0331044,3.3770175,1.1337802
195.009999460664,0.9689251,2.9124901,2.1793563,1.0852089,1.5062481,2.11016,3.2182794,1.0317297
195.109999459593,1.3250031,3.1819732,2.3321722,1.2404608,1.5499319,2.0526211,3.4214246,1.1059135
195.209999458522,1.1818538,2.2935443,1.2326341,1.3389776,1.3748019,1.8366795,3.2764935,1.2830949
195.30999945745097,0.37930748,2.1488595,1.6666929,1.1403604,1.372849,2.0800292,3.3075018,1.281578
195.40999945638,0.54237145,2.040907,1.8346643,1.0754571,1.5524768,2.3142514,3.2564719,1.0908623
195.5099994553089,1.306618,2.2907174,2.9539926,1.5677286,1.5139403,2.0272164,3.3174424,1.1623538
195.6099994542379,1.5639833,2.2722952,1.8661717,1.3782289,1.447423,2.0082688,3.4342487,1.0315595
195.7099994531669,1.4839785,2.7368343,2.7952747,1.308097,1.5197945,2.1345036,3.2761593,1.2123986
195.80999945209584,1.2540267,2.529464,1.5093313,1.2529215,1.424257,2.061718,3.2316806,1.2495719
195.90999945102485,1.4421092,2.2778301,2.2311418,1.2231344,1.31839,1.8944453,3.1774058,1.0303012
196.00999944995385,0.36859125,2.1020794,2.1458035,1.5511605,1.420271,1.9537158,3.3053129,1.3597603
196.1099994488828,0.51037586,2.324659,1.0383546,1.199113,1.4193627,1.9984113,3.328437,1.430123
196.20999944781175,2.0609312,2.1759768,1.1524862,1.3233805,1.5461128,2.0042627,3.3535035,1.2216908
196.3099994467408,1.7928616,2.3914397,2.2391262,1.0643106,1.5289437,2.0061364,3.4314635,1.2471021
196.4099994456697,1.8064371,2.2955678,2.3691342,1.0479852,1.5354352,1.9976971,3.3968594,1.2549865
196.50999944459872,1.5610081,2.4362202,0.9845906,1.2353789,1.5211213,2.0602975,3.2871213,1.0394622
196.6099994435277,1.5010903,2.223559,0.8084701,1.2694544,1.2712398,2.1123216,3.1885505,0.99110967
196.70999944245668,1.5500885,3.1865506,0.70823336,1.1617755,1.5287366,1.9426222,3.2331843,1.1765462
196.80999944138568,1.5333318,3.086217,2.0860286,1.2668343,1.3864542,2.0773804,3.4161882,1.12382
196.90999944031464,1.5453972,2.2449417,2.5310965,1.3537824,1.5027989,2.0901413,3.1603286,1.5097725
197.0099994392436,2.1062737,2.228927,2.7822464,1.1329665,1.4703118,2.0245807,3.3609552,1.1960294
197.10999943817257,1.9337125,2.1373768,0.97752947,1.1444149,1.3643608,2.0192952,3.2863579,1.182765
197.2099994371016,1.9167912,2.0681224,0.87452686,1.2801244,1.4811882,2.1598096,3.323827,1.2526572
197.30999943603047,2.1210198,2.6887267,1.0583371,1.351998,1.5186026,1.911564,3.2116385,1.217817
197.40999943495956,2.154824,2.095514,1.3845,1.1786397,1.5168625,1.9713099,3.3650472,1.1980472
197.5099994338885,1.5687171,2.6789956,1.8724041,1.2979141,1.5081533,1.9582549,3.110033,1.2648047
197.6099994328175,1.3608432,2.4991581,2.1516168,1.1939578,1.3404663,2.0253341,3.3692262,1.3794364
197.7099994317465,1.5123149,2.3507516,2.0820057,1.1944039,1.4447638,1.993533,3.3801463,1.1903088
197.80999943067545,1.6209877,2.2583106,1.2322415,1.4016777,1.4137155,2.0174518,3.0502746,1.3322172
197.9099994296044,1.5290843,2.273832,2.766596,1.4311025,1.4181471,2.0419412,3.3940277,1.2446083
198.0099994285334,1.5766908,3.1364424,1.9767433,1.1747553,1.6187403,2.087912,3.2975066,1.2104783
198.1099994274624,1.596826,3.1133327,1.9742606,1.0182348,1.2542827,2.0896263,3.3073826,1.210923
198.2099994263913,1.4209751,2.252763,2.254443,0.87925404,1.541808,2.0865636,3.302462,1.187589
198.3099994253204,1.4429119,2.5607023,2.1786754,1.0560367,1.4001586,2.008897,3.304103,1.0379293
198.4099994242493,1.8284906,2.6792843,2.104283,1.4489838,1.3720366,1.8211632,3.4090123,1.3226781
198.5099994231783,1.473729,2.4729602,2.1688473,1.1977293,1.470909,1.9871775,3.2409399,1.0926399
198.60999942210728,2.1130052,2.3267126,2.1859188,1.1343272,1.361763,2.0569272,3.3487651,1.1388068
198.70999942103623,1.3810153,2.5172248,2.733636,1.3697702,1.3824619,2.130354,3.362979,1.1501651
198.80999941996524,1.6582389,2.248997,2.124339,1.1930431,1.3826371,2.1109426,3.3132486,1.3809596
198.90999941889424,1.4719344,2.644441,1.0054964,1.4700607,1.4779534,1.9153451,3.3419356,1.2786707
199.0099994178232,1.5263518,2.1924074,2.288202,1.2374504,1.4582864,2.0365303,3.3459182,1.1362561
199.10999941675215,1.5694978,2.3715863,1.2169102,1.0354568,1.5729477,2.0814147,3.3361907,1.2420386
199.2099994156812,1.5368211,2.9004395,0.9588516,1.3219929,1.308709,1.8887564,3.2816162,1.2187549
199.3099994146101,1.5016302,2.790968,1.0147418,1.3158597,1.4064959,2.0685372,3.314365,1.254988
199.4099994135391,1.9871901,2.7948873,0.94947773,1.0443432,1.3578168,1.9776602,3.3654351,1.2466098
199.5099994124681,1.571143,2.5158775,0.97423035,1.2484018,1.6282895,2.0211632,3.388763,1.1426728
199.60999941139704,1.5292917,2.0473783,1.2109503,1.192277,1.6032467,2.1033595,3.3507383,1.2161714
199.70999941032605,2.100896,1.2843212,1.0655766,1.1841341,1.512836,2.101987,3.32313,1.2103093
199.80999940925503,2.1272194,1.4336774,1.9817748,1.4596282,1.442108,1.8416426,3.2159941,1.2484511
199.909999408184,1.692906,2.3865862,2.4900687,1.3587703,1.5788536,1.8595031,3.3621807,1.1950878


==> fixed_et_md17.csv <==
val_neg_dy_mse_loss,train_y_mse_loss,val_y_l1_loss,val_neg_dy_l1_loss,train_total_mse_loss,train_neg_dy_mse_loss,lr,val_total_l1_loss,val_y_mse_loss,step,val_total_mse_loss,epoch,test_total_l1_loss,test_y_l1_loss,test_neg_dy_l1_loss
175.59051513671875,94.25074005126953,9.22890567779541,9.685482025146484,468.036376953125,561.4827880859375,0.00011899999663000926,9.59416675567627,117.76961517333984,118,164.02633666992188,0.0,,,
32.35143280029297,50.15441131591797,8.87045955657959,4.197228908538818,70.83393096923828,76.00381469726562,0.00023799999326001853,5.131875038146973,112.17684173583984,237,48.3165168762207,1.0,,,
18.42688751220703,30.71034812927246,8.553092002868652,3.2425785064697266,25.93271255493164,24.738304138183594,0.00035700001171790063,4.304681301116943,107.04967498779297,356,36.15144348144531,2.0,,,
13.285782814025879,50.87643051147461,8.222125053405762,2.7677299976348877,23.36965560913086,16.49295997619629,0.00047599998652003706,3.858609199523926,101.97584533691406,475,31.02379608154297,3.0,,,
10.718756675720215,62.324974060058594,8.190768241882324,2.460878849029541,22.509197235107422,12.555251121520996,0.0005949999904260039,3.6068568229675293,99.9928207397461,594,28.573570251464844,4.0,,,
9.944802284240723,58.99627685546875,7.976729393005371,2.3828296661376953,20.94071388244629,11.4268217086792,0.0007140000234358013,3.5016095638275146,95.9082260131836,713,27.137489318847656,5.0,,,
7.821682929992676,54.53757858276367,7.809736728668213,2.087125301361084,18.913522720336914,10.0075044631958,0.0008329999982379377,3.231647491455078,92.3406982421875,832,24.725486755371094,6.0,,,
11.539267539978027,60.07677459716797,7.544031143188477,2.589214324951172,19.779644012451172,9.705361366271973,0.0009519999730400741,3.5801777839660645,88.11502075195312,951,26.854419708251953,7.0,,,
7.676171779632568,33.877906799316406,7.260704517364502,2.0533621311187744,13.322430610656738,8.183562278747559,0.0010000000474974513,3.0948305130004883,83.96324920654297,1070,22.9335880279541,8.0,,,
6.892581462860107,19.129690170288086,7.1511383056640625,1.919986605644226,9.671026229858398,7.306358814239502,0.0010000000474974513,2.966217041015625,81.13052368164062,1189,21.740169525146484,9.0,,,
6.354158878326416,17.658405303955078,7.187175273895264,1.8847378492355347,8.513689994812012,6.227510452270508,0.0010000000474974513,2.945225238800049,80.223388671875,1308,21.128005981445312,10.0,,,
4.312614440917969,15.263368606567383,6.925660133361816,1.548904299736023,7.723443508148193,5.838461875915527,0.0010000000474974513,2.624255657196045,76.45069885253906,1427,18.740232467651367,11.0,,,
4.508057594299316,18.581361770629883,6.652095794677734,1.5591957569122314,7.530768394470215,4.768119812011719,0.0010000000474974513,2.5777759552001953,72.77677917480469,1546,18.161802291870117,12.0,,,
3.9539377689361572,15.064811706542969,6.654459476470947,1.450543999671936,6.405475616455078,4.240642547607422,0.0010000000474974513,2.4913272857666016,71.43218994140625,1665,17.449588775634766,13.0,,,
3.8650453090667725,11.850966453552246,6.3994550704956055,1.4913088083267212,5.717246055603027,4.1838154792785645,0.0010000000474974513,2.472938060760498,68.02123260498047,1784,16.6962833404541,14.0,,,
3.3488521575927734,10.83763313293457,6.285513401031494,1.3425819873809814,5.031696319580078,3.580212354660034,0.0010000000474974513,2.3311681747436523,65.49913787841797,1903,15.778909683227539,15.0,,,
3.506415367126465,18.345212936401367,6.021049976348877,1.369417428970337,6.3701677322387695,3.3764071464538574,0.0010000000474974513,2.299744129180908,62.295677185058594,2022,15.26426887512207,16.0,,,
2.870293140411377,13.405438423156738,5.771716117858887,1.2391107082366943,5.2325568199157715,3.1893365383148193,0.0010000000474974513,2.145631790161133,59.250484466552734,2141,14.146331787109375,17.0,,,
2.6221110820770264,7.8666486740112305,5.705193042755127,1.1848560571670532,3.682175874710083,2.6360576152801514,0.0010000000474974513,2.088923454284668,57.30544662475586,2260,13.558777809143066,18.0,,,
3.26249361038208,16.335763931274414,5.728714466094971,1.282983422279358,5.404529094696045,2.671720027923584,0.0010000000474974513,2.1721296310424805,56.37776565551758,2379,13.88554859161377,19.0,,,
2.787808656692505,15.914506912231445,5.475841522216797,1.214927077293396,5.612916946411133,3.0375185012817383,0.0010000000474974513,2.067110061645508,53.606563568115234,2498,12.951559066772461,20.0,,,
2.8200953006744385,7.887434005737305,5.242986679077148,1.24443519115448,3.649613857269287,2.590158700942993,0.0010000000474974513,2.0441455841064453,50.98833465576172,2617,12.453742980957031,21.0,,,
2.419346570968628,12.448760032653809,5.099462509155273,1.1156599521636963,4.609371662139893,2.649523973464966,0.0010000000474974513,1.9124205112457275,48.73762512207031,2736,11.683002471923828,22.0,,,
2.818692207336426,13.561975479125977,5.087770462036133,1.1900231838226318,4.574136257171631,2.327177047729492,0.0010000000474974513,1.9695727825164795,47.52452087402344,2855,11.759859085083008,23.0,,,
2.719529390335083,12.538668632507324,4.970100402832031,1.2210806608200073,4.175189971923828,2.084320068359375,0.0010000000474974513,1.9708845615386963,45.55503463745117,2974,11.286630630493164,24.0,,,
2.383295774459839,11.41968822479248,4.809751510620117,1.0995241403579712,3.9050745964050293,2.026421308517456,0.0010000000474974513,1.8415696620941162,43.44715881347656,3093,10.596068382263184,25.0,,,
1.9820916652679443,13.160643577575684,4.635732650756836,1.033044457435608,4.340588092803955,2.1355743408203125,0.0010000000474974513,1.7535821199417114,41.39875030517578,3212,9.865423202514648,26.0,,,
2.5060057640075684,6.472188949584961,4.65641450881958,1.1484509706497192,2.7131426334381104,1.7733808755874634,0.0010000000474974513,1.850043773651123,40.637943267822266,3331,10.132393836975098,27.0,,,
2.270669460296631,14.40481948852539,4.554718494415283,1.082814335823059,4.33373498916626,1.815963864326477,0.0010000000474974513,1.7771952152252197,38.967769622802734,3450,9.610089302062988,28.0,,,
2.0780322551727295,8.386337280273438,4.376232624053955,1.03805410861969,3.0011701583862305,1.6548783779144287,0.0010000000474974513,1.7056899070739746,37.08774185180664,3569,9.079974174499512,29.0,,,
2.517214775085449,12.595746994018555,4.207546234130859,1.137422800064087,3.949831247329712,1.788352370262146,0.0010000000474974513,1.7514475584030151,35.31707763671875,3688,9.077187538146973,30.0,,,
2.6740949153900146,11.10999584197998,4.150981426239014,1.1730695962905884,3.713653087615967,1.8645671606063843,0.0010000000474974513,1.7686519622802734,34.04978561401367,3807,8.949233055114746,31.0,,,
1.9529027938842773,9.458367347717285,4.040744781494141,1.0024734735488892,3.5897719860076904,2.1226229667663574,0.0010000000474974513,1.6101276874542236,32.55172348022461,3926,8.072667121887207,32.0,,,
2.021160125732422,9.62919807434082,3.8945512771606445,1.064700961112976,3.2945404052734375,1.7108759880065918,0.0010000000474974513,1.6306710243225098,31.023317337036133,4045,7.821591854095459,33.0,,,
1.2250244617462158,12.512685775756836,3.7251672744750977,0.808371901512146,3.8881688117980957,1.7320398092269897,0.0010000000474974513,1.3917310237884521,29.505178451538086,4164,6.8810553550720215,34.0,,,
1.885766625404358,7.059344291687012,3.5912840366363525,0.9997657537460327,2.5261805057525635,1.3928900957107544,0.0010000000474974513,1.5180695056915283,28.118467330932617,4283,7.132307052612305,35.0,,,
2.3581807613372803,5.104794025421143,3.4376261234283447,1.150719165802002,2.254215717315674,1.5415711402893066,0.0010000000474974513,1.6081005334854126,26.739395141601562,4402,7.234423637390137,36.0,,,
1.8044791221618652,7.155654430389404,3.494213342666626,0.962522566318512,2.7688660621643066,1.6721689701080322,0.0010000000474974513,1.4688607454299927,26.47916030883789,4521,6.739415645599365,37.0,,,
1.7776520252227783,9.167271614074707,3.4863462448120117,0.9577868580818176,3.27944278717041,1.8074853420257568,0.0010000000474974513,1.463498830795288,25.731929779052734,4640,6.568507671356201,38.0,,,
1.5214780569076538,7.2903032302856445,3.5229039192199707,0.9401437044143677,2.8655779361724854,1.7593967914581299,0.0010000000474974513,1.456695795059204,25.370065689086914,4759,6.291195869445801,39.0,,,
2.6339683532714844,7.834558010101318,3.642258644104004,1.1526374816894531,2.824878692626953,1.5724585056304932,0.0010000000474974513,1.650561809539795,25.876440048217773,4878,7.282463073730469,40.0,,,
1.598406434059143,10.186836242675781,3.7665207386016846,0.9387651681900024,3.250096321105957,1.51591157913208,0.0010000000474974513,1.5043163299560547,26.479841232299805,4997,6.57469367980957,41.0,,,
1.7919096946716309,11.797517776489258,3.7148821353912354,0.9659380912780762,3.513463258743286,1.4424498081207275,0.0010000000474974513,1.515726923942566,25.544694900512695,5116,6.54246711730957,42.0,,,
1.627992868423462,8.22677230834961,3.568856954574585,0.9357970356941223,2.7796990871429443,1.4179306030273438,0.0010000000474974513,1.4624090194702148,24.319232940673828,5235,6.16624116897583,43.0,,,
1.429537057876587,4.879855155944824,3.4171013832092285,0.8660788536071777,2.115257740020752,1.4241083860397339,0.0010000000474974513,1.3762834072113037,23.13142204284668,5354,5.769914150238037,44.0,,,
1.6899363994598389,8.068649291992188,3.332371234893799,0.9435644149780273,2.631274461746216,1.2719309329986572,0.0010000000474974513,1.4213258028030396,22.14783477783203,5473,5.781516075134277,45.0,,,
1.7179782390594482,4.000070095062256,3.3011276721954346,0.9299874305725098,1.8303707838058472,1.2879459857940674,0.0010000000474974513,1.4042155742645264,21.42328643798828,5592,5.6590399742126465,46.0,,,
2.0560994148254395,10.784191131591797,3.231821298599243,1.0278486013412476,3.2758030891418457,1.3987059593200684,0.0010000000474974513,1.4686431884765625,20.561378479003906,5711,5.757155418395996,47.0,,,
1.5926028490066528,6.391211986541748,3.225480318069458,0.9041153192520142,2.4019150733947754,1.4045908451080322,0.0010000000474974513,1.3683884143829346,20.041126251220703,5830,5.2823076248168945,48.0,,,
1.5196415185928345,4.818049907684326,3.1542062759399414,0.8608415126800537,1.9263830184936523,1.2034661769866943,0.0010000000474974513,1.319514513015747,19.209434509277344,5949,5.057600021362305,49.0,,,
1.6803843975067139,5.208470821380615,3.1204960346221924,0.9353018403053284,1.9277324676513672,1.1075478792190552,0.0010000000474974513,1.3723406791687012,18.58781623840332,6068,5.06187105178833,50.0,,,
1.0561596155166626,10.338565826416016,3.110158681869507,0.7563206553459167,3.0022025108337402,1.1681116819381714,0.0010000000474974513,1.227088212966919,18.106096267700195,6187,4.466146945953369,51.0,,,
1.232277512550354,10.851731300354004,3.0159006118774414,0.7930848002433777,3.161940097808838,1.2394922971725464,0.0010000000474974513,1.2376480102539062,17.294475555419922,6306,4.4447174072265625,52.0,,,
1.5057945251464844,8.061738967895508,3.003793239593506,0.8804223537445068,2.9529855251312256,1.6757972240447998,0.0010000000474974513,1.3050966262817383,16.83989143371582,6425,4.572613716125488,53.0,,,
1.3226019144058228,6.567706108093262,3.1235098838806152,0.8439056873321533,2.1856515407562256,1.0901381969451904,0.0010000000474974513,1.2998266220092773,17.474231719970703,6544,4.5529279708862305,54.0,,,
1.8445175886154175,8.564510345458984,3.0058655738830566,1.0143049955368042,2.6734368801116943,1.2006688117980957,0.0010000000474974513,1.4126170873641968,16.660295486450195,6663,4.807673454284668,55.0,,,
2.008441686630249,4.717069149017334,2.9332597255706787,1.047187328338623,2.0394256114959717,1.3700146675109863,0.0010000000474974513,1.424401879310608,15.967727661132812,6782,4.800298690795898,56.0,,,
1.1423704624176025,5.973891735076904,2.8749406337738037,0.7710597515106201,1.9423531293869019,0.9344685077667236,0.0010000000474974513,1.191835880279541,15.342974662780762,6901,3.9824912548065186,57.0,,,
1.243623971939087,5.922311305999756,2.959881067276001,0.8101823925971985,2.0724222660064697,1.109950065612793,0.0010000000474974513,1.2401220798492432,15.64162826538086,7020,4.12322473526001,58.0,,,
1.5045191049575806,5.308443069458008,2.955636978149414,0.9253708124160767,1.9259331226348877,1.080305814743042,0.0010000000474974513,1.3314239978790283,15.293604850769043,7139,4.262336254119873,59.0,,,
1.3720792531967163,5.249306678771973,2.909667730331421,0.8309304714202881,1.7710202932357788,0.901448667049408,0.0010000000474974513,1.2466778755187988,14.746947288513184,7258,4.04705286026001,60.0,,,
1.9258686304092407,9.764311790466309,2.842402935028076,0.9898084402084351,3.0918877124786377,1.4237817525863647,0.0010000000474974513,1.3603273630142212,14.154266357421875,7377,4.371548175811768,61.0,,,
1.6572329998016357,7.492068290710449,2.7262203693389893,0.9125046133995056,2.533874273300171,1.2943259477615356,0.0010000000474974513,1.2752478122711182,13.472908973693848,7496,4.0203680992126465,62.0,,,
1.8950693607330322,4.86107873916626,2.793565511703491,1.01401686668396,1.8446340560913086,1.0905228853225708,0.0010000000474974513,1.3699266910552979,13.644691467285156,7615,4.244993686676025,63.0,,,
1.4755067825317383,6.179327964782715,2.7395434379577637,0.8776624798774719,2.1400086879730225,1.1301789283752441,0.0010000000474974513,1.250038743019104,13.125184059143066,7734,3.8054423332214355,64.0,,,
1.0130679607391357,3.6831557750701904,2.7351598739624023,0.7445139288902283,1.4378979206085205,0.8765835165977478,0.0010000000474974513,1.1426432132720947,12.834964752197266,7853,3.3774473667144775,65.0,,,
1.0972756147384644,7.489416122436523,2.6923391819000244,0.7655223608016968,2.2760398387908936,0.9726956486701965,0.0010000000474974513,1.1508857011795044,12.38216781616211,7972,3.3542540073394775,66.0,,,
1.06997811794281,4.47001314163208,2.7277846336364746,0.7569351196289062,1.7691503763198853,1.0939346551895142,0.0010000000474974513,1.1511050462722778,12.357955932617188,8091,3.327573776245117,67.0,,,
0.9602140188217163,5.789451599121094,2.7074265480041504,0.6958802938461304,1.8801052570343018,0.9027684926986694,0.0010000000474974513,1.0981895923614502,12.019184112548828,8210,3.1720082759857178,68.0,,,
1.3632920980453491,3.8580851554870605,2.6224613189697266,0.858692467212677,1.5479729175567627,0.9704447984695435,0.0010000000474974513,1.2114462852478027,11.480244636535645,8329,3.3866825103759766,69.0,,,
1.6195063591003418,4.74329137802124,2.605713367462158,0.8848076462745667,1.9406177997589111,1.239949345588684,0.0010000000474974513,1.228988766670227,11.18732738494873,8448,3.5330705642700195,70.0,,,
1.1047390699386597,6.09986686706543,2.6210527420043945,0.7569205164909363,2.0684773921966553,1.0606300830841064,0.0010000000474974513,1.129746913909912,11.066910743713379,8567,3.0971734523773193,71.0,,,
1.8094217777252197,5.4316020011901855,2.6835625171661377,0.9845542311668396,1.9446724653244019,1.0729401111602783,0.0010000000474974513,1.3243558406829834,11.276500701904297,8686,3.7028377056121826,72.0,,,
0.9570855498313904,6.721188545227051,2.6916344165802,0.7117376923561096,2.0724520683288574,0.9102680087089539,0.0010000000474974513,1.1077170372009277,11.132862091064453,8805,2.9922409057617188,73.0,,,
0.9306991100311279,2.1753058433532715,2.6208651065826416,0.7060392498970032,1.0424646139144897,0.7592541575431824,0.0010000000474974513,1.0890045166015625,10.663345336914062,8924,2.8772284984588623,74.0,,,
1.258162498474121,2.5602684020996094,2.5517282485961914,0.8067049980163574,1.163002848625183,0.8136864900588989,0.0010000000474974513,1.1557096242904663,10.220495223999023,9043,3.050629138946533,75.0,,,
1.2811139822006226,6.4512152671813965,2.501610517501831,0.8223317861557007,2.212871789932251,1.1532858610153198,0.0010000000474974513,1.1581876277923584,9.844924926757812,9162,2.9938762187957764,76.0,,,
1.086152195930481,6.334099769592285,2.4145925045013428,0.7569305896759033,1.9931328296661377,0.907891035079956,0.0010000000474974513,1.0884630680084229,9.39377212524414,9281,2.747676372528076,77.0,,,
1.1399202346801758,4.411123752593994,2.3107690811157227,0.7838146090507507,1.603770136833191,0.9019315242767334,0.0010000000474974513,1.0892055034637451,8.935248374938965,9400,2.6989858150482178,78.0,,,
1.0402886867523193,5.891117572784424,2.284761667251587,0.7407524585723877,1.8659225702285767,0.8596235513687134,0.0010000000474974513,1.0495543479919434,8.65530014038086,9519,2.563291072845459,79.0,,,
1.8616008758544922,5.5697126388549805,2.317711114883423,0.9738913774490356,1.8612688779830933,0.9341577291488647,0.0010000000474974513,1.2426552772521973,8.673954963684082,9638,3.224071741104126,80.0,,,
1.196041464805603,5.959425926208496,2.2630131244659424,0.807998776435852,1.8866406679153442,0.8684442639350891,0.0010000000474974513,1.0990016460418701,8.332540512084961,9757,2.6233413219451904,81.0,,,
1.200334906578064,4.7490153312683105,2.2960500717163086,0.7671381831169128,1.6724541187286377,0.9033135771751404,0.0010000000474974513,1.072920560836792,8.356128692626953,9876,2.6314938068389893,82.0,,,
0.8699502348899841,3.8164756298065186,2.2028725147247314,0.6574573516845703,1.3242347240447998,0.7011743187904358,0.0010000000474974513,0.9665403366088867,7.953866958618164,9995,2.286733627319336,83.0,,,
1.1910895109176636,3.2011547088623047,2.1712288856506348,0.7813406586647034,1.2809247970581055,0.8008671998977661,0.0010000000474974513,1.0593183040618896,7.696163654327393,10114,2.4921042919158936,84.0,,,
1.2177735567092896,7.888910293579102,2.1345112323760986,0.7786404490470886,2.3141398429870605,0.9204469919204712,0.0010000000474974513,1.0498145818710327,7.429786205291748,10233,2.4601759910583496,85.0,,,
1.0648512840270996,4.3782124519348145,2.05309796333313,0.7579759955406189,1.4346575736999512,0.6987688541412354,0.0010000000474974513,1.017000436782837,7.07717752456665,10352,2.2673165798187256,86.0,,,
1.962445855140686,2.644873857498169,1.988255500793457,1.0188748836517334,1.2545967102050781,0.9070274829864502,0.0010000000474974513,1.212751030921936,6.762887001037598,10471,2.9225339889526367,87.0,,,
1.5943412780761719,3.8317477703094482,2.1150927543640137,0.8849270343780518,1.6105417013168335,1.0552401542663574,0.0010000000474974513,1.13096022605896,7.4681291580200195,10590,2.7690987586975098,88.0,,,
1.4967643022537231,6.736385822296143,2.1406192779541016,0.8845642805099487,2.141674518585205,0.9929966330528259,0.0010000000474974513,1.1357753276824951,7.453883647918701,10709,2.688188076019287,89.0,,,
0.8075218200683594,8.683976173400879,2.093463182449341,0.639744222164154,2.528578519821167,0.9897290468215942,0.0010000000474974513,0.9304880499839783,7.170581817626953,10828,2.0801339149475098,90.0,,,
1.395322322845459,5.566230773925781,2.068633794784546,0.8540685176849365,1.7642033100128174,0.8136965036392212,0.0010000000474974513,1.0969816446304321,6.952223777770996,10947,2.5067026615142822,91.0,,,
0.6822701692581177,3.001539468765259,1.986983299255371,0.5924028754234314,1.07491934299469,0.5932643413543701,0.0010000000474974513,0.8713189363479614,6.620761871337891,11066,1.8699684143066406,92.0,,,
1.0549932718276978,3.526531457901001,2.077227830886841,0.7183360457420349,1.2626272439956665,0.6966512203216553,0.0010000000474974513,0.9901143908500671,7.017261981964111,11185,2.2474470138549805,93.0,,,
0.7290135622024536,3.147845983505249,2.025116443634033,0.6131058931350708,1.143604040145874,0.6425434350967407,0.0010000000474974513,0.8955080509185791,6.726344108581543,11304,1.9284796714782715,94.0,,,
0.7825456261634827,2.974457263946533,1.985485553741455,0.6413876414299011,1.1825766563415527,0.7346065044403076,0.0010000000474974513,0.910207211971283,6.4738922119140625,11423,1.9208149909973145,95.0,,,
0.9718366861343384,3.1778621673583984,1.989305019378662,0.7295400500297546,1.0892393589019775,0.5670836567878723,0.0010000000474974513,0.9814930558204651,6.376376152038574,11542,2.0527446269989014,96.0,,,
0.7232522964477539,3.035377025604248,1.9969960451126099,0.6130984425544739,1.170802354812622,0.7046586871147156,0.0010000000474974513,0.88987797498703,6.300112724304199,11661,1.838624358177185,97.0,,,
1.0150851011276245,2.768923759460449,1.9403024911880493,0.724175214767456,1.0501104593276978,0.620406985282898,0.0010000000474974513,0.9674006700515747,6.0299224853515625,11780,2.018052577972412,98.0,,,
0.9250149726867676,5.265185356140137,1.9754748344421387,0.6815826296806335,1.7262920141220093,0.841568648815155,0.0010000000474974513,0.9403610229492188,6.0902485847473145,11899,1.958061695098877,99.0,,,
0.7715864777565002,5.230349063873291,1.999388575553894,0.6384748816490173,1.6092809438705444,0.7040138840675354,0.0010000000474974513,0.9106576442718506,6.0970916748046875,12018,1.8366875648498535,100.0,,,
0.8604429960250854,4.539052486419678,1.9429190158843994,0.6635278463363647,1.5850213766098022,0.8465136885643005,0.0010000000474974513,0.9194060564041138,5.84273099899292,12137,1.856900691986084,101.0,,,
0.8477369546890259,4.196720123291016,1.904991865158081,0.6702866554260254,1.4251314401626587,0.7322343587875366,0.0010000000474974513,0.9172276854515076,5.6256303787231445,12256,1.8033156394958496,102.0,,,
1.0006701946258545,5.095902442932129,1.9282734394073486,0.7064730525016785,1.659764051437378,0.800729513168335,0.0010000000474974513,0.9508331418037415,5.636072635650635,12375,1.9277507066726685,103.0,,,
1.125544548034668,2.9345953464508057,1.915140986442566,0.746021032333374,1.0588876008987427,0.5899606347084045,0.0010000000474974513,0.9798450469970703,5.501285552978516,12494,2.000692844390869,104.0,,,
0.935203492641449,3.4260239601135254,1.8402900695800781,0.6819055080413818,1.19906747341156,0.6423283815383911,0.0010000000474974513,0.913582444190979,5.243548393249512,12613,1.796872615814209,105.0,,,
0.8028647303581238,2.518324613571167,1.9688692092895508,0.6391229033470154,1.0414400100708008,0.6722187995910645,0.0010000000474974513,0.9050722122192383,5.96489143371582,12732,1.8352700471878052,106.0,,,
0.9451041221618652,3.321237325668335,1.9437694549560547,0.6823824644088745,1.177661657333374,0.6417677998542786,0.0010000000474974513,0.9346598982810974,5.784191131591797,12851,1.912921667098999,107.0,,,
0.8821407556533813,3.943310499191284,1.9654247760772705,0.6581519246101379,1.3750954866409302,0.7330418229103088,0.0010000000474974513,0.9196065664291382,5.78591775894165,12970,1.862896203994751,108.0,,,
1.2401704788208008,6.521647930145264,1.964247226715088,0.8035370111465454,2.025057554244995,0.9009098410606384,0.0010000000474974513,1.0356791019439697,5.698409557342529,13089,2.1318182945251465,109.0,,,
0.7062922120094299,3.9024062156677246,1.9816598892211914,0.5909340977668762,1.2979226112365723,0.6468017101287842,0.0010000000474974513,0.8690792918205261,5.694074630737305,13208,1.7038487195968628,110.0,,,
0.7104735374450684,4.235638618469238,1.9578893184661865,0.6056684255599976,1.3529105186462402,0.6322284936904907,0.0010000000474974513,0.8761125802993774,5.529855251312256,13327,1.6743500232696533,111.0,,,
0.7180669903755188,3.8835537433624268,1.899057388305664,0.6292681694030762,1.228492021560669,0.5647264719009399,0.0010000000474974513,0.8832260370254517,5.286772727966309,13446,1.6318081617355347,112.0,,,
0.8176897764205933,2.172478437423706,1.8895732164382935,0.646172285079956,0.8849049210548401,0.5630115866661072,0.0010000000474974513,0.8948525190353394,5.1754350662231445,13565,1.6892387866973877,113.0,,,
0.8147262334823608,2.076388359069824,1.8616257905960083,0.6420465111732483,0.8352627158164978,0.5249813199043274,0.0010000000474974513,0.8859623670578003,5.0138421058654785,13684,1.6545493602752686,114.0,,,
0.7165600061416626,2.351398468017578,1.8205757141113281,0.5999436974525452,0.9230368733406067,0.5659465193748474,0.0010000000474974513,0.8440700769424438,4.824756145477295,13803,1.5381991863250732,115.0,,,
1.0151734352111816,2.3699276447296143,1.8285468816757202,0.7110989093780518,0.8858326077461243,0.5148088932037354,0.0010000000474974513,0.9345885515213013,4.787850379943848,13922,1.7697088718414307,116.0,,,
1.1424510478973389,3.7570042610168457,1.757088303565979,0.7965424656867981,1.2374513149261475,0.6075630784034729,0.0010000000474974513,0.9886516332626343,4.564033031463623,14041,1.8267674446105957,117.0,,,
1.0418113470077515,3.097475290298462,1.8022964000701904,0.7555506229400635,1.2605327367782593,0.801297128200531,0.0010000000474974513,0.9648997783660889,4.70279598236084,14160,1.7740082740783691,118.0,,,
1.10426664352417,5.108417987823486,1.89602530002594,0.7569445967674255,1.6739721298217773,0.8153606057167053,0.0010000000474974513,0.9847607612609863,5.151569366455078,14279,1.9137271642684937,119.0,,,
0.8731701374053955,5.384978771209717,1.8752864599227905,0.6616401076316833,1.6354122161865234,0.6980203986167908,0.0010000000474974513,0.9043693542480469,5.007022380828857,14398,1.6999406814575195,120.0,,,
0.6735830307006836,5.595895290374756,1.8512721061706543,0.5821064114570618,1.6395100355148315,0.6504136323928833,0.0010000000474974513,0.8359395265579224,4.858917713165283,14517,1.5106500387191772,121.0,,,
0.9116167426109314,3.3305768966674805,1.797958493232727,0.6742569804191589,1.1441577672958374,0.5975529551506042,0.0010000000474974513,0.8989973068237305,4.650825023651123,14636,1.6594583988189697,122.0,,,
0.5879189968109131,2.476033926010132,1.7245292663574219,0.5411880612373352,0.8821784853935242,0.48371461033821106,0.0010000000474974513,0.7778563499450684,4.428126811981201,14755,1.3559606075286865,123.0,,,
0.593480110168457,3.0412466526031494,1.6979278326034546,0.5433652997016907,1.0612125396728516,0.5662040710449219,0.0010000000474974513,0.7742778062820435,4.281220436096191,14874,1.3310282230377197,124.0,,,
0.6857345700263977,2.008847713470459,1.6268126964569092,0.5815889835357666,0.7443479895591736,0.4282230734825134,0.0010000000474974513,0.7906337380409241,4.076890468597412,14993,1.3639657497406006,125.0,,,
0.7417067885398865,2.633079767227173,1.5710970163345337,0.6051865816116333,1.0308473110198975,0.6302892565727234,0.0010000000474974513,0.7983686923980713,3.8927645683288574,15112,1.3719184398651123,126.0,,,
1.3383527994155884,5.951866626739502,1.5709483623504639,0.8224923610687256,1.8757647275924683,0.8567389845848083,0.0010000000474974513,0.9721835851669312,3.8306350708007812,15231,1.8368093967437744,127.0,,,
0.6544907689094543,5.673866271972656,1.5459946393966675,0.5620452761650085,1.7161414623260498,0.7267100811004639,0.0010000000474974513,0.7588351964950562,3.701557159423828,15350,1.263904094696045,128.0,,,
1.223132610321045,2.9035942554473877,1.4938199520111084,0.795426070690155,0.9613910913467407,0.47584018111228943,0.0010000000474974513,0.9351048469543457,3.537276029586792,15469,1.6859612464904785,129.0,,,
0.874762773513794,3.4854588508605957,1.5160351991653442,0.6645781397819519,1.2287168502807617,0.6645311713218689,0.0010000000474974513,0.8348695635795593,3.5592782497406006,15588,1.411665916442871,130.0,,,
0.5528473258018494,2.1335432529449463,1.5006084442138672,0.5246078968048096,0.8050260543823242,0.4728967547416687,0.0010000000474974513,0.7198079824447632,3.457099437713623,15707,1.133697748184204,131.0,,,
0.5608808994293213,2.148711919784546,1.4500467777252197,0.527359127998352,0.7224445343017578,0.365877628326416,0.0010000000474974513,0.7118966579437256,3.301530599594116,15826,1.109010934829712,132.0,,,
1.2468671798706055,2.927460193634033,1.398388147354126,0.8234845995903015,1.0568236112594604,0.5891644358634949,0.0010000000474974513,0.9384652972221375,3.1540117263793945,15945,1.628296136856079,133.0,,,
1.0148643255233765,4.409228324890137,1.3468437194824219,0.7052291035652161,1.5209044218063354,0.7988234162330627,0.0010000000474974513,0.8335520029067993,3.007551431655884,16064,1.4134018421173096,134.0,,,
0.7168887853622437,3.729325532913208,1.3368452787399292,0.6016954779624939,1.2159594297409058,0.5876176357269287,0.0010000000474974513,0.748725414276123,2.933807611465454,16183,1.1602725982666016,135.0,,,
0.5216165781021118,2.523676872253418,1.3496592044830322,0.5072436928749084,0.7940257787704468,0.36161285638809204,0.0010000000474974513,0.6757267713546753,2.923776388168335,16302,1.0020486116409302,136.0,,,
1.0452150106430054,2.360165596008301,1.3275200128555298,0.7219128012657166,0.9320124983787537,0.5749742984771729,0.0010000000474974513,0.8430342674255371,2.825524091720581,16421,1.4012768268585205,137.0,,,
0.7132468223571777,3.62214732170105,1.330581545829773,0.5986693501472473,1.223473310470581,0.6238049268722534,0.0010000000474974513,0.7450518012046814,2.7891836166381836,16540,1.128434181213379,138.0,,,
0.5574979782104492,2.3533804416656494,1.2953649759292603,0.5391699075698853,0.8344869613647461,0.45476362109184265,0.0010000000474974513,0.6904089450836182,2.6731600761413574,16659,0.9806303977966309,139.0,,,
0.8148058652877808,2.267738103866577,1.31419038772583,0.670649528503418,0.8024892210960388,0.4361770451068878,0.0010000000474974513,0.7993577718734741,2.6844582557678223,16778,1.1887363195419312,140.0,,,
0.7195340991020203,1.5389823913574219,1.4196057319641113,0.6100385785102844,0.6758776903152466,0.4601014256477356,0.0010000000474974513,0.7719520330429077,3.142131805419922,16897,1.2040536403656006,141.0,,,
0.5564236640930176,3.930077075958252,1.3649379014968872,0.5289555788040161,1.2180677652359009,0.5400655269622803,0.0010000000474974513,0.6961520314216614,2.9950387477874756,17016,1.0441467761993408,142.0,,,
0.5629168152809143,3.6404082775115967,1.3566908836364746,0.5464143753051758,1.1883702278137207,0.5753605961799622,0.0010000000474974513,0.7084696888923645,2.925790786743164,17135,1.0354915857315063,143.0,,,
0.5417366027832031,3.3776588439941406,1.428168773651123,0.5140705108642578,1.0207433700561523,0.43151453137397766,0.0010000000474974513,0.6968901753425598,3.173253059387207,17254,1.068039894104004,144.0,,,
0.6638439297676086,2.2274601459503174,1.44097900390625,0.5797169804573059,0.7531442046165466,0.384565144777298,0.0010000000474974513,0.7519693970680237,3.1642279624938965,17373,1.1639207601547241,145.0,,,
0.9547772407531738,3.272183656692505,1.4282112121582031,0.6906692981719971,1.169724702835083,0.6441100835800171,0.0010000000474974513,0.8381776809692383,3.082911968231201,17492,1.3804042339324951,146.0,,,
0.6052087545394897,4.40808629989624,1.5131757259368896,0.5473071932792664,1.395395040512085,0.6422222256660461,0.0010000000474974513,0.740480899810791,3.4252448081970215,17611,1.1692160367965698,147.0,,,
0.5667424201965332,3.6563098430633545,1.505298137664795,0.5261902809143066,1.1824970245361328,0.5640438199043274,0.0010000000474974513,0.7220118641853333,3.3502159118652344,17730,1.1234371662139893,148.0,,,
0.5200530886650085,1.6199994087219238,1.484439492225647,0.5052225589752197,0.6621546745300293,0.4226933717727661,0.0010000000474974513,0.7010659575462341,3.2449190616607666,17849,1.0650262832641602,149.0,,,
0.6539477109909058,2.308363676071167,1.4245612621307373,0.5512727499008179,0.8106378316879272,0.43620628118515015,0.0010000000474974513,0.7259304523468018,3.0910861492156982,17968,1.1413754224777222,150.0,,,
0.7557238936424255,1.708094835281372,1.4025832414627075,0.639049768447876,0.6732475757598877,0.4145357608795166,0.0010000000474974513,0.7917565107345581,2.9930474758148193,18087,1.2031886577606201,151.0,,,
0.6973382830619812,2.557687759399414,1.348922848701477,0.5969834923744202,0.9420331716537476,0.5381194353103638,0.0010000000474974513,0.7473713755607605,2.853708505630493,18206,1.1286122798919678,152.0,,,
0.5695627927780151,1.3884011507034302,1.4624767303466797,0.5331065058708191,0.5796228647232056,0.3774283528327942,0.0010000000474974513,0.7189805507659912,3.3716461658477783,18325,1.1299794912338257,153.0,,,
0.5897303223609924,3.149536371231079,1.4579154253005981,0.5542359352111816,0.9808424115180969,0.4386688470840454,0.0010000000474974513,0.7349718809127808,3.3036086559295654,18444,1.132506012916565,154.0,,,
0.7135842442512512,2.6736133098602295,1.4569571018218994,0.6062386631965637,0.8451253771781921,0.3880033791065216,0.0010000000474974513,0.776382327079773,3.2497212886810303,18563,1.2208116054534912,155.0,,,
0.9379541277885437,2.811540365219116,1.44460928440094,0.6941959261894226,0.9631578922271729,0.5010622143745422,0.0010000000474974513,0.8442785739898682,3.1647214889526367,18682,1.3833075761795044,156.0,,,
0.7440317273139954,2.578885316848755,1.4607537984848022,0.6150903701782227,1.1753509044647217,0.8244673013687134,0.0010000000474974513,0.7842230796813965,3.1710498332977295,18801,1.2294354438781738,157.0,,,
0.7715449333190918,2.703549861907959,1.4049659967422485,0.6325573921203613,1.02839195728302,0.6096025705337524,0.0010000000474974513,0.7870391607284546,3.024221897125244,18920,1.2220803499221802,158.0,,,
0.4760313630104065,1.7290621995925903,1.3786238431930542,0.4906098544597626,0.647000789642334,0.3764853775501251,0.0010000000474974513,0.6682126522064209,2.918269634246826,19039,0.9644790291786194,159.0,,,
1.256644606590271,1.8029004335403442,1.3803801536560059,0.8019763231277466,0.7698731422424316,0.5116163492202759,0.0010000000474974513,0.9176571369171143,2.8807291984558105,19158,1.5814614295959473,160.0,,,
0.5840239524841309,4.473702907562256,1.3450485467910767,0.5497071743011475,1.403315544128418,0.6357187628746033,0.0010000000474974513,0.7087754607200623,2.7621829509735107,19277,1.019655704498291,161.0,,,
0.5390084385871887,1.5387576818466187,1.447202444076538,0.5045484304428101,0.5597876906394958,0.3150450885295868,0.0010000000474974513,0.6930792331695557,3.2043344974517822,19396,1.0720736980438232,162.0,,,
0.6665306091308594,2.8483452796936035,1.4840610027313232,0.5917277932167053,0.8864625096321106,0.39599189162254333,0.0010000000474974513,0.770194411277771,3.2890522480010986,19515,1.1910350322723389,163.0,,,
0.5618278980255127,3.542410135269165,1.4361392259597778,0.5419517755508423,1.1319539546966553,0.5293399095535278,0.0010000000474974513,0.7207892537117004,3.142909288406372,19634,1.0780441761016846,164.0,,,
0.5518245697021484,4.108420372009277,1.3800196647644043,0.5423177480697632,1.197727084159851,0.47005385160446167,0.0010000000474974513,0.7098581194877625,2.994363307952881,19753,1.040332317352295,165.0,,,
0.6125981211662292,2.5688400268554688,1.3776437044143677,0.5542238354682922,0.7881050109863281,0.3429212272167206,0.0010000000474974513,0.7189078330993652,2.9472055435180664,19872,1.0795196294784546,166.0,,,
0.5754876732826233,1.9660429954528809,1.3386365175247192,0.5385162830352783,0.6767063140869141,0.3543721139431,0.0010000000474974513,0.6985403299331665,2.8216304779052734,19991,1.0247162580490112,167.0,,,
0.5027715563774109,1.2303324937820435,1.2843296527862549,0.5108187198638916,0.4974302053451538,0.3142046332359314,0.0010000000474974513,0.6655209064483643,2.6877031326293945,20110,0.9397578239440918,168.0,,,
1.1727999448776245,2.4690215587615967,1.233925700187683,0.7428763508796692,0.895026445388794,0.501527726650238,0.0010000000474974513,0.8410862684249878,2.5600054264068604,20229,1.4502410888671875,169.0,,,
0.7524420022964478,4.526893615722656,1.2859169244766235,0.6262876987457275,1.5520870685577393,0.8083853721618652,0.0010000000474974513,0.7582135200500488,2.6984622478485107,20348,1.141646146774292,170.0,,,
0.5542673468589783,2.1199958324432373,1.2815897464752197,0.5390982031822205,0.7072452306747437,0.35405755043029785,0.0010000000474974513,0.6875964999198914,2.64046573638916,20467,0.9715070724487305,171.0,,,
0.5549343824386597,1.644067406654358,1.244760274887085,0.5157282948493958,0.6178678870201111,0.36131808161735535,0.0010000000474974513,0.6615346670150757,2.5319032669067383,20586,0.9503282308578491,172.0,,,
0.5436808466911316,1.4610669612884521,1.2835222482681274,0.5380929112434387,0.6305407881736755,0.4229091703891754,0.0010000000474974513,0.6871787905693054,2.6166791915893555,20705,0.9582805633544922,173.0,,,
0.6000093817710876,1.7923794984817505,1.2564399242401123,0.5471652150154114,0.6775787472724915,0.3988784849643707,0.0010000000474974513,0.6890201568603516,2.522078514099121,20824,0.9844231605529785,174.0,,,
0.5418521165847778,1.3815985918045044,1.2058054208755493,0.5114916563034058,0.5419614315032959,0.3320521414279938,0.0010000000474974513,0.6503544449806213,2.4034628868103027,20943,0.9141743183135986,175.0,,,
0.4029878079891205,0.9772824048995972,1.1801087856292725,0.44443589448928833,0.43564000725746155,0.3002294600009918,0.0010000000474974513,0.5915704965591431,2.312007427215576,21062,0.7847917079925537,176.0,,,
1.6769179105758667,1.7280189990997314,1.2803220748901367,0.9145521521568298,0.6282734274864197,0.35333698987960815,0.0010000000474974513,0.9877061247825623,2.712736129760742,21181,1.8840816020965576,177.0,,,
0.9913153648376465,2.1963794231414795,1.2862434387207031,0.7035061120986938,0.9050928354263306,0.5822710394859314,0.0010000000474974513,0.8200535774230957,2.6791226863861084,21300,1.3288768529891968,178.0,,,
0.559867262840271,3.739546537399292,1.310556173324585,0.5309723615646362,1.1536508798599243,0.5071770548820496,0.0010000000474974513,0.6868891716003418,2.7066352367401123,21419,0.9892208576202393,179.0,,,
0.8443162441253662,1.2343368530273438,1.3724658489227295,0.6440232992172241,0.6154133081436157,0.46068233251571655,0.0010000000474974513,0.7897118330001831,2.9061880111694336,21538,1.2566906213760376,180.0,,,
0.49340197443962097,3.0807158946990967,1.3654050827026367,0.4898529648780823,0.9815219044685364,0.4567233622074127,0.0010000000474974513,0.66496342420578,2.840040683746338,21657,0.9627296924591064,181.0,,,
0.5464820861816406,1.2006431818008423,1.3327285051345825,0.5190860629081726,0.457991361618042,0.2723284363746643,0.0010000000474974513,0.6818145513534546,2.7259554862976074,21776,0.9823768138885498,182.0,,,
0.5797359347343445,1.455737829208374,1.3205608129501343,0.5506760478019714,0.566294252872467,0.3439333736896515,0.0010000000474974513,0.7046530246734619,2.657348155975342,21895,0.9952583909034729,183.0,,,
0.4618789851665497,2.7870213985443115,1.2715015411376953,0.4670732915401459,0.8850259780883789,0.40952712297439575,0.0010000000474974513,0.6279589533805847,2.5366225242614746,22014,0.8768277168273926,184.0,,,
0.5179685950279236,1.0851168632507324,1.2528951168060303,0.5216379761695862,0.48094460368156433,0.3299015164375305,0.0010000000474974513,0.667889416217804,2.4537436962127686,22133,0.9051235914230347,185.0,,,
0.597912073135376,1.2415331602096558,1.2450003623962402,0.5696958303451538,0.602959394454956,0.44331595301628113,0.0010000000474974513,0.7047567367553711,2.394263744354248,22252,0.9571824073791504,186.0,,,
0.5068008303642273,1.2756294012069702,1.1937503814697266,0.5054389834403992,0.5785953402519226,0.4043368697166443,0.0010000000474974513,0.6431012749671936,2.2807066440582275,22371,0.8615819811820984,187.0,,,
0.589281439781189,1.2352501153945923,1.1524066925048828,0.5470149517059326,0.5318299531936646,0.355974942445755,0.0010000000474974513,0.6680933237075806,2.1800217628479004,22490,0.9074295163154602,188.0,,,
0.767340898513794,3.0737037658691406,1.1205050945281982,0.6094220280647278,0.9919055104255676,0.4714559018611908,0.0010000000474974513,0.7116386294364929,2.090505838394165,22609,1.0319738388061523,189.0,,,
0.6295524835586548,4.815029144287109,1.1037298440933228,0.5697975158691406,1.3865289688110352,0.529403805732727,0.0010000000474974513,0.676584005355835,2.021287202835083,22728,0.9078994989395142,190.0,,,
0.4607725441455841,2.328322172164917,1.0806058645248413,0.4677760899066925,0.7164472341537476,0.3134784698486328,0.0010000000474974513,0.5903420448303223,1.9458400011062622,22847,0.7577860355377197,191.0,,,
0.45960307121276855,0.9826246500015259,1.0384505987167358,0.4665777385234833,0.44312524795532227,0.30825045704841614,0.0010000000474974513,0.5809522867202759,1.8544307947158813,22966,0.7385686635971069,192.0,,,
0.5796621441841125,1.933281660079956,1.0005593299865723,0.5396136045455933,0.7229836583137512,0.42040911316871643,0.0010000000474974513,0.6318027973175049,1.7681750059127808,23085,0.8173646926879883,193.0,,,
0.7104231715202332,1.7101010084152222,0.9876875877380371,0.5907378196716309,0.782345712184906,0.5504068732261658,0.0010000000474974513,0.670127809047699,1.71499764919281,23204,0.9113380908966064,194.0,,,
0.5753617286682129,1.2737085819244385,1.1454594135284424,0.5379330515861511,0.5584809184074402,0.37967395782470703,0.0010000000474974513,0.6594383716583252,2.4982428550720215,23323,0.9599379301071167,195.0,,,
0.43654048442840576,2.6528072357177734,1.1037801504135132,0.4710681438446045,0.7883862853050232,0.32228103280067444,0.0010000000474974513,0.5976105332374573,2.38539981842041,23442,0.8263123631477356,196.0,,,
0.5561938881874084,2.9103012084960938,1.0620911121368408,0.5379343032836914,0.9573119282722473,0.4690645635128021,0.0010000000474974513,0.6427656412124634,2.275707960128784,23561,0.9000967144966125,197.0,,,
0.5984411835670471,1.3084996938705444,1.0594240427017212,0.5360884070396423,0.5419304370880127,0.3502880930900574,0.0010000000474974513,0.6407555341720581,2.216430187225342,23680,0.9220389723777771,198.0,,,
0.6337909698486328,2.335150718688965,1.0400465726852417,0.5711530447006226,0.7797428965568542,0.390890896320343,0.0010000000474974513,0.6649317741394043,2.1324729919433594,23799,0.933527410030365,199.0,,,
0.4741668403148651,1.5604968070983887,1.065606713294983,0.481414794921875,0.5619180202484131,0.3122733533382416,0.0010000000474974513,0.5982531905174255,2.1533102989196777,23918,0.8099955320358276,200.0,,,
0.45740681886672974,2.024122476577759,1.0813263654708862,0.4669250547885895,0.6365405917167664,0.28964510560035706,0.0010000000474974513,0.5898053050041199,2.1486446857452393,24037,0.7956544160842896,201.0,,,
0.3733670711517334,0.8769423961639404,1.041791319847107,0.4444083571434021,0.35695794224739075,0.22696183621883392,0.0010000000474974513,0.563884973526001,2.0510101318359375,24156,0.7088956832885742,202.0,,,
0.811190128326416,2.5696895122528076,1.0141079425811768,0.6104329824447632,0.8234471082687378,0.38688650727272034,0.0010000000474974513,0.6911680102348328,1.9675503969192505,24275,1.0424622297286987,203.0,,,
0.6636594533920288,2.2898383140563965,0.9946212768554688,0.6029585599899292,0.8560651540756226,0.4976218640804291,0.0010000000474974513,0.6812911033630371,1.892339825630188,24394,0.9093955755233765,204.0,,,
0.6762276291847229,2.729309320449829,1.0294839143753052,0.5886678695678711,0.9635218381881714,0.5220750570297241,0.0010000000474974513,0.676831066608429,1.952620267868042,24513,0.9315061569213867,205.0,,,
0.37659668922424316,2.2473268508911133,0.9912596940994263,0.432777464389801,0.6943187117576599,0.30606675148010254,0.0010000000474974513,0.5444739460945129,1.8638389110565186,24632,0.6740451455116272,206.0,,,
0.47647562623023987,0.869339108467102,0.9540717005729675,0.5005456805229187,0.397003173828125,0.27891913056373596,0.0010000000474974513,0.5912508964538574,1.7785472869873047,24751,0.7368899583816528,207.0,,,
0.426191121339798,0.8157832622528076,0.9427118301391602,0.4645195007324219,0.3628997206687927,0.2496788054704666,0.0010000000474974513,0.5601580142974854,1.718765377998352,24870,0.6847059726715088,208.0,,,
0.5183011889457703,2.5517609119415283,0.9266700148582458,0.5199677348136902,0.8161339163780212,0.38222718238830566,0.0010000000474974513,0.6013082265853882,1.655476450920105,24989,0.7457362413406372,209.0,,,
0.571638286113739,2.826111078262329,0.892930269241333,0.5468299984931946,0.8656824231147766,0.3755752742290497,0.0010000000474974513,0.6160500645637512,1.5791645050048828,25108,0.7731435298919678,210.0,,,
0.5250725746154785,2.4265429973602295,0.887315034866333,0.5171719789505005,0.7776455879211426,0.3654211759567261,0.0010000000474974513,0.591200590133667,1.5336525440216064,25227,0.7267885804176331,211.0,,,
0.6026118993759155,1.527321457862854,0.9148242473602295,0.5141226649284363,0.5368261337280273,0.2892022728919983,0.0010000000474974513,0.594262957572937,1.5687627792358398,25346,0.7958420515060425,212.0,,,
0.517739474773407,2.3161442279815674,0.9489892721176147,0.520058274269104,0.8112710118293762,0.4350526034832001,0.0010000000474974513,0.6058444976806641,1.6254545450210571,25465,0.739282488822937,213.0,,,
0.49001869559288025,2.3300459384918213,0.9588522911071777,0.4829985201358795,0.8163299560546875,0.43790096044540405,0.0010000000474974513,0.5781692862510681,1.6192795038223267,25584,0.7158708572387695,214.0,,,
0.5084283947944641,1.9859405755996704,0.9299408793449402,0.5044405460357666,0.8470144271850586,0.5622827410697937,0.0010000000474974513,0.5895406007766724,1.5525567531585693,25703,0.7172540426254272,215.0,,,
0.40499022603034973,1.1651891469955444,0.894787609577179,0.43754059076309204,0.4810606837272644,0.3100285828113556,0.0010000000474974513,0.5289900302886963,1.4815294742584229,25822,0.6202980875968933,216.0,,,
0.5386055707931519,1.744395136833191,0.8632670044898987,0.5129262804985046,0.5734962821006775,0.2807715833187103,0.0010000000474974513,0.5829944610595703,1.4153718948364258,25941,0.7139588594436646,217.0,,,
0.8125537633895874,1.6659979820251465,0.8744161128997803,0.6345672011375427,0.5559040904045105,0.2783806025981903,0.0010000000474974513,0.6825370192527771,1.4073083400726318,26060,0.9315047264099121,218.0,,,
0.56093430519104,1.5039981603622437,0.8984452486038208,0.5240736603736877,0.5695321559906006,0.3359156548976898,0.0010000000474974513,0.5989480018615723,1.433136224746704,26179,0.7353746891021729,219.0,,,
0.6198621988296509,1.9149473905563354,0.8666479587554932,0.5624728202819824,0.6959661841392517,0.3912208080291748,0.0010000000474974513,0.6233078241348267,1.3677254915237427,26298,0.7694348692893982,220.0,,,
0.3739466965198517,0.7643126845359802,0.8378155827522278,0.4329916834831238,0.3735608160495758,0.2758728265762329,0.0010000000474974513,0.5139564871788025,1.309253215789795,26417,0.5610079765319824,221.0,,,
0.5718573927879333,1.8268193006515503,0.889831006526947,0.5418089628219604,0.6234511137008667,0.32260915637016296,0.0010000000474974513,0.6114133596420288,1.4251704216003418,26536,0.7425199747085571,222.0,,,
0.42474445700645447,1.399568796157837,0.8802143931388855,0.463802695274353,0.5168927907943726,0.2962237596511841,0.0010000000474974513,0.5470850467681885,1.381759524345398,26655,0.6161474585533142,223.0,,,
0.4652392268180847,1.0794403553009033,0.9208911061286926,0.4868305027484894,0.4142092168331146,0.24790145456790924,0.0010000000474974513,0.5736426115036011,1.4602028131484985,26774,0.6642319560050964,224.0,,,
0.47378578782081604,1.4552284479141235,0.8997215032577515,0.4943999648094177,0.546667218208313,0.31952694058418274,0.0010000000474974513,0.5754642486572266,1.4071438312530518,26893,0.66045743227005,225.0,,,
0.5249120593070984,1.356393814086914,0.9269541501998901,0.5227879881858826,0.5051670670509338,0.2923603355884552,0.0010000000474974513,0.603621244430542,1.4496684074401855,27012,0.7098633050918579,226.0,,,
0.4853115379810333,2.767989158630371,0.9036064147949219,0.5070270299911499,0.8422227501869202,0.360781192779541,0.0010000000474974513,0.5863429307937622,1.3903939723968506,27131,0.6663280725479126,227.0,,,
0.44131895899772644,1.7358629703521729,0.896332323551178,0.4757145345211029,0.6565796732902527,0.38675883412361145,0.0010000000474974513,0.5598381161689758,1.3554338216781616,27250,0.6241419315338135,228.0,,,
0.42002493143081665,1.584688425064087,0.9392969608306885,0.4467175602912903,0.5632266998291016,0.30786120891571045,0.0010000000474974513,0.545233428478241,1.4459404945373535,27369,0.6252080798149109,229.0,,,
0.42221692204475403,1.5581949949264526,0.964582085609436,0.4605114459991455,0.5610966682434082,0.3118220269680023,0.0010000000474974513,0.5613255500793457,1.482367992401123,27488,0.6342471241950989,230.0,,,
0.7007982134819031,2.2268452644348145,0.978477954864502,0.5835898518562317,0.8752215504646301,0.5373156070709229,0.0010000000474974513,0.6625674962997437,1.4888297319412231,27607,0.8584045171737671,231.0,,,
0.5022252798080444,1.413312554359436,0.9550540447235107,0.5070579051971436,0.5993647575378418,0.3958778381347656,0.0010000000474974513,0.5966571569442749,1.4317104816436768,27726,0.6881223320960999,232.0,,,
0.4099341332912445,0.619874119758606,0.9206138253211975,0.45162999629974365,0.3216427266597748,0.247084841132164,0.0010000000474974513,0.5454267859458923,1.3689531087875366,27845,0.6017379760742188,233.0,,,
0.394654244184494,1.1838669776916504,0.8993018865585327,0.4452889859676361,0.4840465784072876,0.3090914487838745,0.0010000000474974513,0.5360915660858154,1.3171899318695068,27964,0.5791614055633545,234.0,,,
0.45258596539497375,0.8796797394752502,0.917805552482605,0.4712962210178375,0.3686710000038147,0.24091878533363342,0.0010000000474974513,0.5605981349945068,1.3389915227890015,28083,0.6298670768737793,235.0,,,
0.6662506461143494,2.4077398777008057,1.002977728843689,0.5949535369873047,0.7822459936141968,0.37587255239486694,0.0010000000474974513,0.6765583753585815,1.6228797435760498,28202,0.8575764894485474,236.0,,,
0.5183840990066528,1.9326010942459106,1.0123600959777832,0.49627938866615295,0.6666283011436462,0.35013508796691895,0.0010000000474974513,0.599495530128479,1.6167035102844238,28321,0.7380479574203491,237.0,,,
0.4681413769721985,1.6848140954971313,0.9977421164512634,0.47685590386390686,0.5520970225334167,0.2689177095890045,0.0010000000474974513,0.5810331106185913,1.5680519342422485,28440,0.6881235241889954,238.0,,,
0.34000858664512634,0.8387579321861267,0.9594799876213074,0.4013235867023468,0.34908583760261536,0.2266678363084793,0.0010000000474974513,0.5129548907279968,1.4954578876495361,28559,0.5710984468460083,239.0,,,
0.6045609712600708,0.7560408711433411,0.9369122385978699,0.5552384853363037,0.401689350605011,0.31310147047042847,0.0010000000474974513,0.6315732598304749,1.441262125968933,28678,0.7719012498855591,240.0,,,
0.41231009364128113,1.9073843955993652,0.9023166298866272,0.4472585618495941,0.6638228893280029,0.3529324233531952,0.0010000000474974513,0.5382701754570007,1.3764978647232056,28797,0.605147659778595,241.0,,,
0.6224738359451294,0.8352745175361633,0.8712007999420166,0.5599442720413208,0.39129120111465454,0.28029537200927734,0.0010000000474974513,0.6221956014633179,1.3168585300445557,28916,0.7613507509231567,242.0,,,
0.5401774048805237,2.119266986846924,0.9377345442771912,0.5226517915725708,0.7014755010604858,0.34702762961387634,0.0010000000474974513,0.605668306350708,1.5010809898376465,29035,0.7323580980300903,243.0,,,
0.4356594681739807,2.156118392944336,0.9717540740966797,0.48037824034690857,0.6603801846504211,0.28644558787345886,0.0010000000474974513,0.5786533951759338,1.5624146461486816,29154,0.6610105037689209,244.0,,,
0.6418348550796509,1.3030427694320679,0.9972600936889648,0.565136194229126,0.48236528038978577,0.27719590067863464,0.0010000000474974513,0.6515609622001648,1.5984238386154175,29273,0.8331526517868042,245.0,,,
0.4326067864894867,1.9174797534942627,0.9871783256530762,0.4543364346027374,0.6185423731803894,0.2938079237937927,0.0010000000474974513,0.5609048008918762,1.5547653436660767,29392,0.6570385098457336,246.0,,,
0.5450342297554016,1.2617067098617554,1.0048506259918213,0.5205425024032593,0.45231232047080994,0.2499636858701706,0.0010000000474974513,0.6174041628837585,1.5703775882720947,29511,0.7501028776168823,247.0,,,
0.40223050117492676,2.280467987060547,1.0117642879486084,0.44582393765449524,0.7614980936050415,0.38175562024116516,0.0010000000474974513,0.5590119957923889,1.5594456195831299,29630,0.6336735486984253,248.0,,,
0.37280139327049255,1.0788410902023315,1.0023635625839233,0.43401333689689636,0.41633009910583496,0.2507023513317108,0.0010000000474974513,0.5476833581924438,1.517326831817627,29749,0.6017065048217773,249.0,,,
0.39662492275238037,1.2684532403945923,0.9947766065597534,0.44323810935020447,0.4870821535587311,0.29173940420150757,0.0010000000474974513,0.5535458326339722,1.4824966192245483,29868,0.6137992739677429,250.0,,,
0.8480854630470276,1.7426137924194336,1.023162841796875,0.6624873280525208,0.652222216129303,0.37962427735328674,0.0010000000474974513,0.7346224784851074,1.5386804342269897,29987,0.9862045049667358,251.0,,,
0.34510767459869385,1.7338545322418213,0.9893172383308411,0.4126291871070862,0.6386219263076782,0.36481374502182007,0.0010000000474974513,0.5279667973518372,1.4708147048950195,30106,0.570249080657959,252.0,,,
0.3470870852470398,0.38979101181030273,0.9491013288497925,0.41666799783706665,0.17843426764011383,0.1255950778722763,0.0007999999797903001,0.5231546759605408,1.4018969535827637,30225,0.5580490827560425,253.0,,,
0.28232431411743164,0.47819969058036804,0.9121775031089783,0.35885369777679443,0.17532460391521454,0.09960582107305527,0.0007999999797903001,0.4695184826850891,1.33721125125885,30344,0.4933016896247864,254.0,,,
0.3032212555408478,0.17221753299236298,0.8775373697280884,0.37946081161499023,0.12087156623601913,0.10803508013486862,0.0007999999797903001,0.4790761470794678,1.275599718093872,30463,0.4976969361305237,255.0,,,
0.28423649072647095,0.3646271228790283,0.8474729657173157,0.36440637707710266,0.1587797999382019,0.10731793940067291,0.0007999999797903001,0.46101969480514526,1.2200462818145752,30582,0.4713984727859497,256.0,,,
0.26156070828437805,0.2689681649208069,0.8609743118286133,0.35196247696876526,0.12695825099945068,0.09145577251911163,0.0007999999797903001,0.4537648558616638,1.223625898361206,30701,0.45397377014160156,257.0,,,
0.26482030749320984,0.3277446925640106,0.8289255499839783,0.3513425290584564,0.13715654611587524,0.0895095244050026,0.0007999999797903001,0.44685912132263184,1.168807864189148,30820,0.44561782479286194,258.0,,,
0.33573177456855774,0.39778247475624084,0.8156042695045471,0.4021550714969635,0.1534682661294937,0.09238969534635544,0.0007999999797903001,0.4848449230194092,1.1303322315216064,30939,0.4946518540382385,259.0,,,
0.5422864556312561,0.9442418217658997,0.820511519908905,0.5112663507461548,0.3311760723590851,0.17790967226028442,0.0007999999797903001,0.5731154084205627,1.1192042827606201,31058,0.6576700210571289,260.0,,,
0.33989861607551575,1.035661220550537,0.809485912322998,0.41572022438049316,0.3781017065048218,0.21371179819107056,0.0007999999797903001,0.4944733679294586,1.0830175876617432,31177,0.48852241039276123,261.0,,,
0.4993208050727844,1.0526663064956665,0.814167857170105,0.5066453218460083,0.3876567780971527,0.22140437364578247,0.0007999999797903001,0.5681498050689697,1.072588324546814,31296,0.6139743328094482,262.0,,,
0.5083994269371033,2.3968188762664795,0.7917406558990479,0.5092258453369141,0.6805053949356079,0.2514270842075348,0.0007999999797903001,0.5657287836074829,1.0314286947250366,31415,0.6130052804946899,263.0,,,
0.4449301064014435,1.2640302181243896,0.8317474126815796,0.47563016414642334,0.49936357140541077,0.30819693207740784,0.0007999999797903001,0.5468536019325256,1.1110496520996094,31534,0.5781540274620056,264.0,,,
0.3471622169017792,1.1182894706726074,0.8079413175582886,0.4120200574398041,0.41097986698150635,0.2341524362564087,0.0007999999797903001,0.49120432138442993,1.0664844512939453,31653,0.4910266697406769,265.0,,,
0.37936583161354065,0.8615835905075073,0.8163255453109741,0.44379276037216187,0.3141942620277405,0.17734690010547638,0.0007999999797903001,0.5182993412017822,1.0669443607330322,31772,0.51688152551651,266.0,,,
0.30882978439331055,0.5690154433250427,0.8028842210769653,0.384488970041275,0.23021869361400604,0.14551949501037598,0.0007999999797903001,0.4681680202484131,1.034862756729126,31891,0.4540363848209381,267.0,,,
0.30601486563682556,0.570813775062561,0.7773962616920471,0.3883066475391388,0.2883649170398712,0.21775266528129578,0.0007999999797903001,0.466124564409256,0.990005373954773,32010,0.442812979221344,268.0,,,
0.3492909073829651,0.99155193567276,0.7492139339447021,0.4117014408111572,0.3429222106933594,0.18076477944850922,0.0007999999797903001,0.4792039394378662,0.9458253979682922,32129,0.4685978293418884,269.0,,,
0.34803563356399536,2.1685283184051514,0.724128246307373,0.41428297758102417,0.6273567080497742,0.2420637607574463,0.0007999999797903001,0.476252019405365,0.9056454300880432,32248,0.45955759286880493,270.0,,,
0.4057024419307709,1.0961700677871704,0.7572968006134033,0.43825820088386536,0.4138849377632141,0.24331365525722504,0.0007999999797903001,0.502065896987915,0.96131432056427,32367,0.5168248414993286,271.0,,,
0.328032523393631,1.386466145515442,0.807275652885437,0.3963905870914459,0.42500725388526917,0.1846424788236618,0.0007999999797903001,0.47856760025024414,1.0722222328186035,32486,0.47687047719955444,272.0,,,
0.38204720616340637,0.6934617161750793,0.786099374294281,0.4340946078300476,0.2698698937892914,0.1639719307422638,0.0007999999797903001,0.5044955611228943,1.0291736125946045,32605,0.5114725232124329,273.0,,,
0.42368021607398987,0.6306070685386658,0.7926381826400757,0.44989213347435,0.30316516757011414,0.22130466997623444,0.0007999999797903001,0.5184413194656372,1.021665096282959,32724,0.5432772040367126,274.0,,,
0.35988712310791016,0.9181363582611084,0.7895687818527222,0.41505166888237,0.31905397772789,0.16928336024284363,0.0007999999797903001,0.4899551272392273,1.0017986297607422,32843,0.4882694482803345,275.0,,,
0.39582183957099915,1.272704839706421,0.8188090920448303,0.4321030080318451,0.4346703290939331,0.22516164183616638,0.0007999999797903001,0.5094442367553711,1.0519440174102783,32962,0.5270463228225708,276.0,,,
0.31025758385658264,1.7045097351074219,0.7890873551368713,0.39024436473846436,0.5257456302642822,0.23105454444885254,0.0007999999797903001,0.47001296281814575,1.0053770542144775,33081,0.4492814838886261,277.0,,,
0.46687212586402893,0.8741641640663147,0.7760079503059387,0.4801924228668213,0.325083464384079,0.18781326711177826,0.0007999999797903001,0.5393555164337158,0.9759206771850586,33200,0.5686818361282349,278.0,,,
0.27370572090148926,1.288897156715393,0.7501763105392456,0.3660184144973755,0.3928810954093933,0.16887710988521576,0.0007999999797903001,0.4428499937057495,0.9336646795272827,33319,0.4056975245475769,279.0,,,
0.3639552891254425,0.7161353826522827,0.7729174494743347,0.43173491954803467,0.25490593910217285,0.1395985633134842,0.0007999999797903001,0.4999714493751526,0.9644657969474792,33438,0.4840574264526367,280.0,,,
0.30322298407554626,1.6573561429977417,0.7433341145515442,0.38630571961402893,0.4603031277656555,0.16103988885879517,0.0007999999797903001,0.457711398601532,0.9207639694213867,33557,0.4267311692237854,281.0,,,
0.37241488695144653,0.5470981001853943,0.7391049265861511,0.43654829263687134,0.23595985770225525,0.1581753045320511,0.0007999999797903001,0.4970596432685852,0.9008800387382507,33676,0.47810792922973633,282.0,,,
0.39205431938171387,0.8576722741127014,0.7238371968269348,0.4347032904624939,0.3229098320007324,0.18921925127506256,0.0007999999797903001,0.49253010749816895,0.8673672676086426,33795,0.4871169328689575,283.0,,,
0.4796293079853058,0.9588198065757751,0.7164890766143799,0.4748166799545288,0.3880019783973694,0.24529749155044556,0.0007999999797903001,0.523151159286499,0.8479295372962952,33914,0.5532893538475037,284.0,,,
0.33807632327079773,1.186187505722046,0.6953208446502686,0.4069616198539734,0.42369401454925537,0.23307062685489655,0.0007999999797903001,0.4646334648132324,0.8151824474334717,34033,0.4334975481033325,285.0,,,
0.3156265318393707,0.790334165096283,0.6859610080718994,0.3936762511730194,0.27497395873069763,0.1461339145898819,0.0007999999797903001,0.4521332383155823,0.789021909236908,34152,0.41030561923980713,286.0,,,
0.353675901889801,0.3323667645454407,0.660975456237793,0.4156802296638489,0.173783540725708,0.13413773477077484,0.0007999999797903001,0.46473926305770874,0.754141092300415,34271,0.4337689280509949,287.0,,,
0.3781214952468872,1.4905472993850708,0.7015203833580017,0.4335317015647888,0.46988585591316223,0.2147204577922821,0.0007999999797903001,0.48712944984436035,0.8297650814056396,34390,0.46845024824142456,288.0,,,
0.665242612361908,1.2665537595748901,0.693475604057312,0.5933480262756348,0.4673360288143158,0.2675315737724304,0.0007999999797903001,0.6133735179901123,0.8118441700935364,34509,0.6945629119873047,289.0,,,
0.43457165360450745,0.801237165927887,0.7143018245697021,0.4735097587108612,0.4508197009563446,0.3632153272628784,0.0007999999797903001,0.5216681957244873,0.8355585932731628,34628,0.5147690773010254,290.0,,,
0.27378594875335693,0.6253554821014404,0.7304304838180542,0.3696373701095581,0.2920062839984894,0.20866894721984863,0.0007999999797903001,0.4417960047721863,0.849146842956543,34747,0.3888581395149231,291.0,,,
0.36936742067337036,0.9330936074256897,0.7043776512145996,0.43360573053359985,0.3157529830932617,0.16141784191131592,0.0007999999797903001,0.48776012659072876,0.8129502534866333,34866,0.45808398723602295,292.0,,,
0.3001597225666046,0.8016628623008728,0.6825650334358215,0.3846028447151184,0.2856409549713135,0.15663544833660126,0.0007999999797903001,0.4441952705383301,0.7794248461723328,34985,0.3960127532482147,293.0,,,
0.31840431690216064,0.7270848751068115,0.6582492589950562,0.3907676339149475,0.270121693611145,0.1558809131383896,0.0007999999797903001,0.4442639648914337,0.7452387809753418,35104,0.40377122163772583,294.0,,,
0.35723042488098145,0.9481233954429626,0.646305501461029,0.4104968309402466,0.32695820927619934,0.17166690528392792,0.0007999999797903001,0.457658588886261,0.7214914560317993,35223,0.43008261919021606,295.0,,,
0.2681046426296234,0.473002165555954,0.6333027482032776,0.36426523327827454,0.20661161839962006,0.14001397788524628,0.0007999999797903001,0.41807276010513306,0.6955145597457886,35342,0.3535866439342499,296.0,,,
0.2897053062915802,0.3468227982521057,0.6592313647270203,0.37613627314567566,0.1582038849592209,0.11104915291070938,0.0007999999797903001,0.4327552914619446,0.7293140292167664,35461,0.37762704491615295,297.0,,,
0.3671834468841553,0.8217965960502625,0.6650823354721069,0.4128988981246948,0.33323991298675537,0.2111007124185562,0.0007999999797903001,0.4633356034755707,0.7285318970680237,35580,0.4394531548023224,298.0,,,
0.5196589827537537,1.8638088703155518,0.6600157022476196,0.5026122331619263,0.733169436454773,0.4505096673965454,0.0007999999797903001,0.5340929627418518,0.7145037055015564,35699,0.5586279630661011,299.0,,,
0.6279717683792114,1.3396227359771729,0.700202465057373,0.5672935843467712,0.45259037613868713,0.23083233833312988,0.0007999999797903001,0.5938753485679626,0.7941730618476868,35818,0.6612120866775513,300.0,,,
0.3099305331707001,2.008892774581909,0.7109110355377197,0.37896355986595154,0.5877838730812073,0.23250660300254822,0.0007999999797903001,0.44535309076309204,0.7982817888259888,35937,0.4076007902622223,301.0,,,
0.2589103877544403,0.6523560881614685,0.7193029522895813,0.34746769070625305,0.21907711029052734,0.11075735092163086,0.0007999999797903001,0.4218347668647766,0.79875248670578,36056,0.36687880754470825,302.0,,,
0.2814112901687622,0.5234876275062561,0.7487127780914307,0.37111109495162964,0.17140595614910126,0.08338554203510284,0.0007999999797903001,0.44663143157958984,0.8493148684501648,36175,0.39499199390411377,303.0,,,
0.30857330560684204,0.8991187810897827,0.7470896244049072,0.38432592153549194,0.26850995421409607,0.11085771769285202,0.0007999999797903001,0.456878662109375,0.8374858498573303,36294,0.4143558144569397,304.0,,,
0.30351167917251587,0.856198251247406,0.7225788831710815,0.3857840895652771,0.27072083950042725,0.12435150146484375,0.0007999999797903001,0.45314306020736694,0.8032238483428955,36413,0.40345412492752075,305.0,,,
0.2813342213630676,0.6838290095329285,0.7249499559402466,0.3660510182380676,0.24466311931610107,0.13487164676189423,0.0007999999797903001,0.4378308057785034,0.7952892184257507,36532,0.3841252326965332,306.0,,,
0.5167837738990784,1.6747652292251587,0.7282962203025818,0.4977814853191376,0.48717954754829407,0.19028308987617493,0.0007999999797903001,0.5438844561576843,0.7934007048606873,36651,0.572107195854187,307.0,,,
0.3782154321670532,2.134371042251587,0.7304438948631287,0.42847302556037903,0.6998818516731262,0.34125959873199463,0.0007999999797903001,0.4888671934604645,0.7853673696517944,36770,0.4596458077430725,308.0,,,
0.36876580119132996,0.6386867761611938,0.7040154337882996,0.41560885310173035,0.26393330097198486,0.17024491727352142,0.0007999999797903001,0.4732901453971863,0.7506546378135681,36889,0.44514358043670654,309.0,,,
0.3823755085468292,0.5150769352912903,0.6966896653175354,0.4335409998893738,0.22560739517211914,0.15323998034000397,0.0007999999797903001,0.48617076873779297,0.730973482131958,37008,0.4520951211452484,310.0,,,
0.2780038118362427,0.2945936918258667,0.7160739302635193,0.36072659492492676,0.19148476421833038,0.1657075136899948,0.0007999999797903001,0.4317960739135742,0.7580370903015137,37127,0.37401047348976135,311.0,,,
0.28179410099983215,0.47689616680145264,0.6894890069961548,0.37641575932502747,0.19131311774253845,0.1199173554778099,0.0007999999797903001,0.43903040885925293,0.7247494459152222,37246,0.37038516998291016,312.0,,,
0.3270244896411896,0.3226814568042755,0.6659520864486694,0.40122565627098083,0.15405704081058502,0.1119009256362915,0.0007999999797903001,0.45417094230651855,0.6943498849868774,37365,0.40048956871032715,313.0,,,
0.4037039577960968,1.3410365581512451,0.7392169833183289,0.4499586820602417,0.4290604293346405,0.20106640458106995,0.0007999999797903001,0.5078103542327881,0.8917808532714844,37484,0.5013193488121033,314.0,,,
0.2996145188808441,1.6746113300323486,0.7177873849868774,0.3834640681743622,0.4900248050689697,0.1938781887292862,0.0007999999797903001,0.4503287076950073,0.8545443415641785,37603,0.410600483417511,315.0,,,
0.3276550769805908,0.6953842043876648,0.7841479778289795,0.40574347972869873,0.2682472765445709,0.16146303713321686,0.0007999999797903001,0.48142439126968384,1.025615930557251,37722,0.46724724769592285,316.0,,,
0.3200906813144684,1.9013419151306152,0.7558155655860901,0.3958515226840973,0.5647304058074951,0.2305775284767151,0.0007999999797903001,0.4678443670272827,0.9807218313217163,37841,0.4522169232368469,317.0,,,
0.3129625618457794,0.9339638352394104,0.7524935603141785,0.39389166235923767,0.3019898235797882,0.14399632811546326,0.0007999999797903001,0.4656120538711548,0.9608801007270813,37960,0.4425460696220398,318.0,,,
0.28791385889053345,0.5506640076637268,0.725087583065033,0.37243369221687317,0.22267095744609833,0.1406726837158203,0.0007999999797903001,0.44296449422836304,0.9178643822669983,38079,0.41390395164489746,319.0,,,
0.3643200397491455,0.6526473164558411,0.6998644471168518,0.42545247077941895,0.28733187913894653,0.1960030347108841,0.0007999999797903001,0.4803348779678345,0.8772006034851074,38198,0.4668961763381958,320.0,,,
0.3043290972709656,0.4158007502555847,0.6760587096214294,0.3883439302444458,0.24246138334274292,0.19912655651569366,0.0007999999797903001,0.44588690996170044,0.8396784663200378,38317,0.4113989770412445,321.0,,,
0.5280256271362305,0.2590949535369873,0.6736932992935181,0.5291874408721924,0.15289144217967987,0.12634053826332092,0.0007999999797903001,0.5580886006355286,0.8199503421783447,38436,0.5864105820655823,322.0,,,
0.38977769017219543,0.9248161315917969,0.6571024060249329,0.43842819333076477,0.425529807806015,0.30070826411247253,0.0007999999797903001,0.4821630120277405,0.7882702350616455,38555,0.46947619318962097,323.0,,,
0.36918842792510986,1.1071720123291016,0.6671847701072693,0.4190957248210907,0.3898499608039856,0.2105194330215454,0.0007999999797903001,0.46871352195739746,0.7909758687019348,38674,0.4535459280014038,324.0,,,
0.27328458428382874,0.9386893510818481,0.6868568062782288,0.36040976643562317,0.3010934293270111,0.14169445633888245,0.0007999999797903001,0.4256991744041443,0.8117717504501343,38793,0.38098204135894775,325.0,,,
0.26001280546188354,0.5216302871704102,0.7149827480316162,0.36617031693458557,0.2088918536901474,0.130707249045372,0.0007999999797903001,0.43593281507492065,0.8540806174278259,38912,0.378826379776001,326.0,,,
0.33914315700531006,1.0069845914840698,0.717202365398407,0.4113064706325531,0.3273317813873291,0.15741859376430511,0.0007999999797903001,0.47248566150665283,0.8420552611351013,39031,0.4397255778312683,327.0,,,
0.21104903519153595,0.6574829816818237,0.6964359879493713,0.3084831237792969,0.20543530583381653,0.09242337942123413,0.0006399999838322401,0.3860737085342407,0.8083871006965637,39150,0.33051663637161255,328.0,,,
0.22100138664245605,0.22292335331439972,0.6722704172134399,0.3252391815185547,0.09220197051763535,0.059521615505218506,0.0006399999838322401,0.39464545249938965,0.7738202810287476,39269,0.33156517148017883,329.0,,,
0.22639547288417816,0.17138205468654633,0.6484069228172302,0.3249014914035797,0.0803658664226532,0.05761181190609932,0.0006399999838322401,0.3896026015281677,0.7408577799797058,39388,0.32928794622421265,330.0,,,
0.25245973467826843,0.25177064538002014,0.6507678627967834,0.34589943289756775,0.1007692813873291,0.06301894783973694,0.0006399999838322401,0.40687310695648193,0.7310990691184998,39507,0.3481876254081726,331.0,,,
0.23206499218940735,0.3145371377468109,0.6276981830596924,0.3288177251815796,0.1175336167216301,0.06828273087739944,0.0006399999838322401,0.388593852519989,0.7002228498458862,39626,0.32569658756256104,332.0,,,
0.249675914645195,0.21785755455493927,0.6138757467269897,0.33719944953918457,0.10591202229261398,0.07792563736438751,0.0006399999838322401,0.3925347328186035,0.6752488017082214,39745,0.33479049801826477,333.0,,,
0.26007261872291565,0.2035716474056244,0.5975569486618042,0.3489559292793274,0.10747671127319336,0.0834529772400856,0.0006399999838322401,0.39867615699768066,0.6482910513877869,39864,0.33771631121635437,334.0,,,
0.303417831659317,0.6136423349380493,0.5780541300773621,0.3864772915840149,0.19896137714385986,0.09529111534357071,0.0006399999838322401,0.42479267716407776,0.6203960180282593,39983,0.3668134808540344,335.0,,,
0.32147452235221863,0.6291593909263611,0.6169326901435852,0.39493122696876526,0.22765611112117767,0.12728026509284973,0.0006399999838322401,0.4393315315246582,0.6845217347145081,40102,0.39408397674560547,336.0,,,
0.2537084221839905,0.45763036608695984,0.6389297842979431,0.3474213182926178,0.17390891909599304,0.10297854989767075,0.0006399999838322401,0.40572303533554077,0.7114840745925903,40221,0.3452635407447815,337.0,,,
0.26918813586235046,0.8059991002082825,0.6617333292961121,0.3572905659675598,0.27573513984680176,0.14316914975643158,0.0006399999838322401,0.41817915439605713,0.7375504970550537,40340,0.36286062002182007,338.0,,,
0.2850523591041565,0.5259479284286499,0.6544279456138611,0.36619651317596436,0.19270168244838715,0.10939011722803116,0.0006399999838322401,0.42384278774261475,0.7185313701629639,40459,0.371748149394989,339.0,,,
0.3164914548397064,0.6130543947219849,0.6440190672874451,0.3872966468334198,0.22310486435890198,0.12561747431755066,0.0006399999838322401,0.43864113092422485,0.6949700117111206,40578,0.3921871781349182,340.0,,,
0.28620782494544983,0.40583401918411255,0.6575993895530701,0.3700794279575348,0.1554691195487976,0.09287789463996887,0.0006399999838322401,0.4275834262371063,0.7040545344352722,40697,0.3697771728038788,341.0,,,
0.29184746742248535,0.29899635910987854,0.6349694132804871,0.369922935962677,0.13687202334403992,0.09634092450141907,0.0006399999838322401,0.4229322075843811,0.6735998392105103,40816,0.3681979477405548,342.0,,,
0.27713528275489807,1.1662015914916992,0.6405022144317627,0.36628881096839905,0.40884578227996826,0.21950680017471313,0.0006399999838322401,0.4211314916610718,0.6698250770568848,40935,0.35567325353622437,343.0,,,
0.27286890149116516,0.8397669792175293,0.6922271251678467,0.3599013090133667,0.30300381779670715,0.16881301999092102,0.0006399999838322401,0.4263664484024048,0.7808455228805542,41054,0.374464213848114,344.0,,,
0.2757169306278229,0.4107602834701538,0.6714595556259155,0.3685111105442047,0.15718646347522736,0.09379302710294724,0.0006399999838322401,0.42910081148147583,0.7481381893157959,41173,0.3702011704444885,345.0,,,
0.24190011620521545,0.35818785429000854,0.6694490909576416,0.3386763632297516,0.13144613802433014,0.07476071268320084,0.0006399999838322401,0.4048309326171875,0.7324246168136597,41292,0.3400050401687622,346.0,,,
0.2592679560184479,0.5406634211540222,0.6472266316413879,0.349348247051239,0.17143435776233673,0.07912708818912506,0.0006399999838322401,0.4089239239692688,0.7016588449478149,41411,0.3477461338043213,347.0,,,
0.2629367709159851,0.30578601360321045,0.6301777958869934,0.35818761587142944,0.12413439154624939,0.07872147858142853,0.0006399999838322401,0.41258567571640015,0.6743532419204712,41530,0.34522008895874023,348.0,,,
0.31086745858192444,0.36385515332221985,0.6303876042366028,0.4000449478626251,0.1651257872581482,0.11544345319271088,0.0006399999838322401,0.4461134672164917,0.6634373068809509,41649,0.38138145208358765,349.0,,,
0.30148646235466003,0.9112114906311035,0.6278057098388672,0.3790992200374603,0.3113604187965393,0.16139765083789825,0.0006399999838322401,0.4288405179977417,0.6517361402511597,41768,0.37153640389442444,350.0,,,
0.24166367948055267,0.6434807181358337,0.6119466423988342,0.33759555220603943,0.22191859781742096,0.11652804911136627,0.0006399999838322401,0.3924657702445984,0.6279823184013367,41887,0.3189274072647095,351.0,,,
0.24743083119392395,0.7641623616218567,0.5906305909156799,0.3461567759513855,0.25858578085899353,0.13219164311885834,0.0006399999838322401,0.3950515389442444,0.6001408100128174,42006,0.3179728388786316,352.0,,,
0.27116912603378296,0.4465583860874176,0.5722553133964539,0.36552709341049194,0.1879391074180603,0.12328428030014038,0.0006399999838322401,0.4068727493286133,0.5765136480331421,42125,0.3322380483150482,353.0,,,
0.2452840656042099,0.2975783348083496,0.562923789024353,0.33608442544937134,0.12622451782226562,0.08338607102632523,0.0006399999838322401,0.3814523220062256,0.5574350357055664,42244,0.3077142536640167,354.0,,,
0.23155994713306427,0.7216349840164185,0.5455588102340698,0.331677109003067,0.2247457206249237,0.10052338987588882,0.0006399999838322401,0.37445345520973206,0.5347751379013062,42363,0.29220297932624817,355.0,,,
0.4264092445373535,1.1540379524230957,0.5799371004104614,0.45223143696784973,0.37220630049705505,0.17674842476844788,0.0006399999838322401,0.4777725636959076,0.5865998268127441,42482,0.4584473669528961,356.0,,,
0.2608441710472107,1.1435929536819458,0.5795652270317078,0.3466731309890747,0.34340107440948486,0.14335310459136963,0.0006399999838322401,0.39325153827667236,0.5751721262931824,42601,0.32370975613594055,357.0,,,
0.25511834025382996,0.8769381642341614,0.5975556969642639,0.3498902916908264,0.2598388195037842,0.1055639460682869,0.0006399999838322401,0.39942336082458496,0.5921351909637451,42720,0.32252171635627747,358.0,,,
0.2624523639678955,0.508918046951294,0.5827091932296753,0.3577895760536194,0.18066872656345367,0.0986064001917839,0.0006399999838322401,0.40277349948883057,0.5713711977005005,42839,0.324236124753952,359.0,,,
0.25881049036979675,0.41424497961997986,0.592229962348938,0.3446098268032074,0.1466016173362732,0.07969077676534653,0.0006399999838322401,0.39413386583328247,0.5743954181671143,42958,0.3219274878501892,360.0,,,
0.24342980980873108,0.39645418524742126,0.6113684177398682,0.34117892384529114,0.15189853310585022,0.09075960516929626,0.0006399999838322401,0.39521682262420654,0.595191240310669,43077,0.31378209590911865,361.0,,,
0.27263790369033813,0.7204082608222961,0.6100812554359436,0.36464622616767883,0.2174830287694931,0.09175173193216324,0.0006399999838322401,0.41373324394226074,0.5845693349838257,43196,0.3350241780281067,362.0,,,
0.313658744096756,0.6981323957443237,0.6356397271156311,0.39039161801338196,0.22435262799263,0.10590768605470657,0.0006399999838322401,0.4394412338733673,0.6221280097961426,43315,0.3753526210784912,363.0,,,
0.26557737588882446,0.5998048186302185,0.665482759475708,0.3547825813293457,0.21671119332313538,0.12093779444694519,0.0006399999838322401,0.4169226288795471,0.6699610352516174,43434,0.34645411372184753,364.0,,,
0.2896835207939148,0.3208780586719513,0.6572398543357849,0.37192896008491516,0.14488205313682556,0.10088303685188293,0.0006399999838322401,0.4289911389350891,0.6513370275497437,43553,0.3620142340660095,365.0,,,
0.2577935457229614,0.5486094355583191,0.6326590776443481,0.3552590310573578,0.21273688971996307,0.12876874208450317,0.0006399999838322401,0.41073906421661377,0.6227301359176636,43672,0.33078086376190186,366.0,,,
0.2756912410259247,0.2101045548915863,0.6258386373519897,0.36207565665245056,0.1067139282822609,0.0808662623167038,0.0006399999838322401,0.41482827067375183,0.6057069301605225,43791,0.3416943848133087,367.0,,,
0.22221799194812775,0.40232324600219727,0.6387654542922974,0.31826159358024597,0.1567419171333313,0.09534657001495361,0.0006399999838322401,0.38236236572265625,0.6163385510444641,43910,0.3010421097278595,368.0,,,
0.3024396598339081,0.5310539603233337,0.6362022161483765,0.36980754137039185,0.18935763835906982,0.10393353551626205,0.0006399999838322401,0.4230864942073822,0.6049103140830994,44029,0.36293381452560425,369.0,,,
0.3220016360282898,0.5733370780944824,0.6233921051025391,0.40027257800102234,0.20602186024188995,0.11419302970170975,0.0006399999838322401,0.44489648938179016,0.5860221982002258,44148,0.374805748462677,370.0,,,
0.2781852185726166,0.6269307136535645,0.6294724941253662,0.35801205039024353,0.2313252091407776,0.13242381811141968,0.0006399999838322401,0.412304162979126,0.5897718667984009,44267,0.3405025601387024,371.0,,,
0.26561179757118225,0.5736209750175476,0.6156863570213318,0.3563346862792969,0.2024659961462021,0.10967724770307541,0.0006399999838322401,0.4082050323486328,0.569037139415741,44386,0.326296865940094,372.0,,,
0.26145830750465393,0.44040215015411377,0.605995774269104,0.34954240918159485,0.17260608077049255,0.10565706342458725,0.0006399999838322401,0.4008331000804901,0.5536858439445496,44505,0.31990382075309753,373.0,,,
0.2998942732810974,0.6185938119888306,0.5991647243499756,0.3888276517391205,0.22232294082641602,0.12325523048639297,0.0006399999838322401,0.4308950901031494,0.5388892889022827,44624,0.3476932644844055,374.0,,,
0.25428086519241333,0.32100909948349,0.6266127228736877,0.3469058573246002,0.14272071421146393,0.09814860671758652,0.0006399999838322401,0.4028472304344177,0.5817055702209473,44743,0.3197658061981201,375.0,,,
0.430037260055542,0.6004602909088135,0.6164695620536804,0.4656549096107483,0.2032252550125122,0.10391649603843689,0.0006399999838322401,0.4958178400993347,0.5660831928253174,44862,0.45724645256996155,376.0,,,
0.2994467318058014,0.5117902159690857,0.6710835695266724,0.3766339123249054,0.20888908207416534,0.13316379487514496,0.0006399999838322401,0.4355238676071167,0.6883044242858887,44981,0.3772182762622833,377.0,,,
0.2982546389102936,1.1465816497802734,0.7195606231689453,0.38069772720336914,0.3335365951061249,0.13027532398700714,0.0006399999838322401,0.4484702944755554,0.7924057841300964,45100,0.39708489179611206,378.0,,,
0.25364845991134644,0.6548553109169006,0.692051351070404,0.3493935167789459,0.21036554872989655,0.09924308955669403,0.0006399999838322401,0.417925089597702,0.7580052018165588,45219,0.3545198142528534,379.0,,,
0.2824482023715973,0.31801190972328186,0.6835737824440002,0.3778802156448364,0.14749762415885925,0.10486903041601181,0.0006399999838322401,0.43901893496513367,0.7375248670578003,45338,0.37346354126930237,380.0,,,
0.28108203411102295,0.29606398940086365,0.6664575934410095,0.36318838596343994,0.13662981986999512,0.09677127003669739,0.0006399999838322401,0.42384225130081177,0.7084376811981201,45457,0.3665531873703003,381.0,,,
0.22527390718460083,0.4175586998462677,0.6542284488677979,0.32704806327819824,0.15443693101406097,0.088656485080719,0.0006399999838322401,0.3924841582775116,0.6844015121459961,45576,0.3170994520187378,382.0,,,
0.23875612020492554,0.5421509146690369,0.6437982320785522,0.3402826189994812,0.17549839615821838,0.08383528888225555,0.0006399999838322401,0.4009857475757599,0.6616628766059875,45695,0.32333749532699585,383.0,,,
0.25892654061317444,0.2604512870311737,0.6598583459854126,0.350655198097229,0.1131245493888855,0.07629286497831345,0.0006399999838322401,0.41249585151672363,0.6766930222511292,45814,0.3424798250198364,384.0,,,
0.2878150939941406,0.4736765921115875,0.6457716822624207,0.3741595149040222,0.20286066830158234,0.13515669107437134,0.0006399999838322401,0.42848193645477295,0.652587890625,45933,0.360769659280777,385.0,,,
0.3587726056575775,1.2709325551986694,0.6297643184661865,0.4079611301422119,0.49796631932258606,0.3047247529029846,0.0006399999838322401,0.45232176780700684,0.6283813118934631,46052,0.4126943349838257,386.0,,,
0.24946169555187225,0.4714919328689575,0.6075573563575745,0.3353827893733978,0.18158893287181854,0.1091131716966629,0.0005119999987073243,0.3898177146911621,0.6023713946342468,46171,0.3200436234474182,387.0,,,
0.2033153474330902,0.18578045070171356,0.5945544838905334,0.30157697200775146,0.073246069252491,0.045112475752830505,0.0005119999987073243,0.36017248034477234,0.5806668996810913,46290,0.27878567576408386,388.0,,,
0.18966679275035858,0.18594716489315033,0.5727642178535461,0.2900730073451996,0.06617353111505508,0.03623011335730553,0.0005119999987073243,0.34661126136779785,0.55594801902771,46409,0.26292306184768677,389.0,,,
0.19678886234760284,0.09873413294553757,0.5547509789466858,0.2974811792373657,0.04223134368658066,0.02810564450919628,0.0005119999987073243,0.3489351272583008,0.5339416265487671,46528,0.2642194330692291,390.0,,,
0.18989966809749603,0.16429145634174347,0.548919677734375,0.2924545407295227,0.056786954402923584,0.029910827055573463,0.0005119999987073243,0.3437475860118866,0.5206361413002014,46647,0.25604695081710815,391.0,,,
0.19755323231220245,0.11498617380857468,0.5454736948013306,0.29716694355010986,0.046515095978975296,0.029397325590252876,0.0005119999987073243,0.34682828187942505,0.5077742338180542,46766,0.25959745049476624,392.0,,,
0.19876940548419952,0.14788466691970825,0.5294187068939209,0.29581567645072937,0.05687462165951729,0.03412211686372757,0.0005119999987073243,0.3425362706184387,0.4881911873817444,46885,0.256653755903244,393.0,,,
0.23597729206085205,0.24602766335010529,0.5182914733886719,0.33934468030929565,0.09532982110977173,0.05765535682439804,0.0005119999987073243,0.37513405084609985,0.4705697000026703,47004,0.2828957736492157,394.0,,,
0.2325618714094162,0.3533455431461334,0.5149393677711487,0.3266729712486267,0.12176305800676346,0.06386742740869522,0.0005119999987073243,0.36432626843452454,0.459566593170166,47123,0.2779628336429596,395.0,,,
0.21859851479530334,0.17698749899864197,0.5111923813819885,0.31329503655433655,0.08641491830348969,0.06377176940441132,0.0005119999987073243,0.3528745174407959,0.44866248965263367,47242,0.26461130380630493,396.0,,,
0.24191686511039734,0.40153107047080994,0.5342264771461487,0.3358350694179535,0.12948007881641388,0.061467308551073074,0.0005119999987073243,0.37551334500312805,0.4755447804927826,47361,0.2886424660682678,397.0,,,
0.2509998083114624,0.5297255516052246,0.5420776605606079,0.340398907661438,0.15556974709033966,0.062030792236328125,0.0005119999987073243,0.3807346820831299,0.47924214601516724,47480,0.2966482937335968,398.0,,,
0.21487931907176971,0.4793689250946045,0.5301300287246704,0.3119705617427826,0.15786845982074738,0.0774933323264122,0.0005119999987073243,0.3556024432182312,0.46379077434539795,47599,0.26466161012649536,399.0,,,
0.22563821077346802,0.38618332147598267,0.514779806137085,0.3228716254234314,0.12564969062805176,0.06051627919077873,0.0005119999987073243,0.3612532615661621,0.44521549344062805,47718,0.26955366134643555,400.0,,,
0.23576176166534424,0.6152172088623047,0.5035720467567444,0.3255402445793152,0.19459432363510132,0.08943860232830048,0.0005119999987073243,0.36114662885665894,0.4312193691730499,47837,0.27485328912734985,401.0,,,
0.3069527745246887,0.3903467357158661,0.4908934235572815,0.3868200182914734,0.16022226214408875,0.102691151201725,0.0005119999987073243,0.4076347053050995,0.41503340005874634,47956,0.3285689055919647,402.0,,,
0.22089993953704834,0.5208396911621094,0.47672373056411743,0.32130396366119385,0.17323313653469086,0.08633151650428772,0.0005119999987073243,0.352387934923172,0.3985336720943451,48075,0.25642669200897217,403.0,,,
0.26417508721351624,0.36753299832344055,0.48020002245903015,0.3552232086658478,0.13130201399326324,0.07224427163600922,0.0005119999987073243,0.38021859526634216,0.39552104473114014,48194,0.2904442846775055,404.0,,,
0.22133052349090576,0.2992991805076599,0.48200252652168274,0.3220770061016083,0.11920951306819916,0.07418709248304367,0.0005119999987073243,0.35406211018562317,0.3930457830429077,48313,0.2556735873222351,405.0,,,
0.21691608428955078,0.17892231047153473,0.4892461597919464,0.31277868151664734,0.07674787193536758,0.05120426043868065,0.0005119999987073243,0.3480721712112427,0.39477139711380005,48432,0.2524871528148651,406.0,,,
0.2115904688835144,0.1892906278371811,0.47894009947776794,0.3043470084667206,0.0762624517083168,0.04800540581345558,0.0005119999987073243,0.3392656445503235,0.3822759687900543,48551,0.2457275688648224,407.0,,,
0.20628038048744202,0.2677440643310547,0.49358683824539185,0.3023316264152527,0.09581747651100159,0.05283583328127861,0.0005119999987073243,0.3405826687812805,0.3973330557346344,48670,0.24449092149734497,408.0,,,
0.2779594361782074,0.29679110646247864,0.49103251099586487,0.3618142902851105,0.11627490818500519,0.07114585489034653,0.0005119999987073243,0.38765794038772583,0.39110898971557617,48789,0.30058935284614563,409.0,,,
0.2236771583557129,0.388580858707428,0.49157464504241943,0.3256726562976837,0.14739498496055603,0.08709853142499924,0.0005119999987073243,0.3588530719280243,0.38593146204948425,48908,0.2561280131340027,410.0,,,
0.24205158650875092,0.3295990526676178,0.4908396303653717,0.3317753076553345,0.13425123691558838,0.08541426062583923,0.0005119999987073243,0.3635881841182709,0.38015538454055786,49027,0.26967236399650574,411.0,,,
0.2547813057899475,0.5046102404594421,0.5174226760864258,0.33820581436157227,0.17977406084537506,0.098565012216568,0.0005119999987073243,0.37404918670654297,0.4177315831184387,49146,0.28737136721611023,412.0,,,
0.21893160045146942,0.32059013843536377,0.5017703175544739,0.31854796409606934,0.12338927388191223,0.07408905774354935,0.0005119999987073243,0.3551924526691437,0.4013870060443878,49265,0.2554226815700531,413.0,,,
0.21247968077659607,0.31214413046836853,0.4957755506038666,0.320852130651474,0.11496103554964066,0.06566527485847473,0.0005119999987073243,0.35583680868148804,0.39081665873527527,49384,0.24814707040786743,414.0,,,
0.26069071888923645,0.2797051668167114,0.4816742539405823,0.35875460505485535,0.11782651394605637,0.07735685259103775,0.0005119999987073243,0.3833385407924652,0.37539494037628174,49503,0.2836315631866455,415.0,,,
0.21908199787139893,0.4456653296947479,0.46862179040908813,0.3147347867488861,0.1889505386352539,0.1247718334197998,0.0005119999987073243,0.3455122113227844,0.3614015579223633,49622,0.24754589796066284,416.0,,,
0.25432634353637695,0.2939852774143219,0.4764094352722168,0.35140499472618103,0.11167191714048386,0.06609358638525009,0.0005119999987073243,0.37640589475631714,0.36635786294937134,49741,0.2767326533794403,417.0,,,
0.22405609488487244,0.48343828320503235,0.4619326889514923,0.3176229000091553,0.15952667593955994,0.07854878157377243,0.0005119999987073243,0.34648486971855164,0.351997971534729,49860,0.249644473195076,418.0,,,
0.240554079413414,0.38467666506767273,0.4555235505104065,0.33269399404525757,0.13213665783405304,0.06900165975093842,0.0005119999987073243,0.35725992918014526,0.34226134419441223,49979,0.2608955502510071,419.0,,,
0.2324826419353485,0.6281672120094299,0.4735911190509796,0.3237904906272888,0.18055452406406403,0.06865133345127106,0.0005119999987073243,0.353750616312027,0.3600984811782837,50098,0.2580057978630066,420.0,,,
0.2084120362997055,0.37815916538238525,0.460942804813385,0.3153783679008484,0.12821204960346222,0.06572525948286057,0.0005119999987073243,0.34449127316474915,0.3481355607509613,50217,0.2363567352294922,421.0,,,
0.22765740752220154,0.31636369228363037,0.4828331470489502,0.3292563259601593,0.10707845538854599,0.054757144302129745,0.0005119999987073243,0.35997170209884644,0.3728596270084381,50336,0.2566978633403778,422.0,,,
0.2017149180173874,0.361827552318573,0.4799727201461792,0.30356648564338684,0.12096963077783585,0.060755155980587006,0.0005119999987073243,0.3388477563858032,0.3652937710285187,50455,0.2344306856393814,423.0,,,
0.2279338836669922,0.2439718246459961,0.4650678336620331,0.3256325423717499,0.08941757678985596,0.05077900364995003,0.0005119999987073243,0.35351961851119995,0.3512156009674072,50574,0.25259023904800415,424.0,,,
0.2056693285703659,0.19383211433887482,0.4573144316673279,0.30520161986351013,0.07567097991704941,0.04613069072365761,0.0005119999987073243,0.33562418818473816,0.3421626389026642,50693,0.23296800255775452,425.0,,,
0.21373902261257172,0.21741324663162231,0.4434174597263336,0.31323543190956116,0.08258486539125443,0.0488777682185173,0.0005119999987073243,0.3392718434333801,0.3288562595844269,50812,0.23676247894763947,426.0,,,
0.21798120439052582,0.24238133430480957,0.447996586561203,0.32007089257240295,0.09959867596626282,0.06390300393104553,0.0005119999987073243,0.34565603733062744,0.32858142256736755,50931,0.24010124802589417,427.0,,,
0.21871428191661835,0.33620256185531616,0.4370029866695404,0.3187448978424072,0.11775242537260056,0.0631398931145668,0.0005119999987073243,0.34239649772644043,0.3164951205253601,51050,0.23827046155929565,428.0,,,
0.2308715283870697,0.3543657064437866,0.436465322971344,0.32817140221595764,0.1280445009469986,0.07146419584751129,0.0005119999987073243,0.34983018040657043,0.31335005164146423,51169,0.2473672330379486,429.0,,,
0.27148258686065674,1.1408958435058594,0.5106420516967773,0.35682469606399536,0.3237559497356415,0.1194710060954094,0.0005119999987073243,0.38758817315101624,0.4858231544494629,51288,0.3143507242202759,430.0,,,
0.24622607231140137,0.590156078338623,0.5232037305831909,0.3350776433944702,0.194811150431633,0.09597491472959518,0.0005119999987073243,0.37270286679267883,0.4938962459564209,51407,0.2957601249217987,431.0,,,
0.219549298286438,0.15163476765155792,0.5154498219490051,0.31534600257873535,0.08742412179708481,0.07137145102024078,0.0005119999987073243,0.3553667664527893,0.47770631313323975,51526,0.2711806893348694,432.0,,,
0.22711022198200226,0.19804127514362335,0.4975835680961609,0.32337793707847595,0.08655574172735214,0.05868436396121979,0.0005119999987073243,0.35821908712387085,0.45723605155944824,51645,0.27313539385795593,433.0,,,
0.20469756424427032,0.3276843726634979,0.48401689529418945,0.30415263772010803,0.12401841580867767,0.07310193032026291,0.0005119999987073243,0.34012550115585327,0.43895432353019714,51764,0.2515489161014557,434.0,,,
0.2946578562259674,0.2795315384864807,0.4758785367012024,0.36818721890449524,0.1087125688791275,0.0660078153014183,0.0005119999987073243,0.3897255063056946,0.4252273142337799,51883,0.3207717537879944,435.0,,,
0.2060365229845047,0.31781628727912903,0.46545958518981934,0.307855486869812,0.12114813178777695,0.07198107987642288,0.0005119999987073243,0.3393763303756714,0.4102003276348114,52002,0.246869295835495,436.0,,,
0.26845407485961914,0.254965603351593,0.4709678292274475,0.3588244616985321,0.12337284535169601,0.09047465771436691,0.0005119999987073243,0.3812531530857086,0.4102987051010132,52121,0.29682302474975586,437.0,,,
0.2798721194267273,0.496771901845932,0.4681694209575653,0.3648184537887573,0.17201343178749084,0.09082377701997757,0.0005119999987073243,0.3854886591434479,0.4006919860839844,52240,0.30403608083724976,438.0,,,
0.21644209325313568,0.23953530192375183,0.4570421874523163,0.31666895747184753,0.10788498818874359,0.07497241348028183,0.0005119999987073243,0.34474360942840576,0.3857618570327759,52359,0.25030606985092163,439.0,,,
0.2760199010372162,0.34157538414001465,0.5073150396347046,0.35006213188171387,0.11404470354318619,0.057162024080753326,0.0005119999987073243,0.38151273131370544,0.4776397943496704,52478,0.31634390354156494,440.0,,,
0.21101829409599304,0.5237345099449158,0.49185553193092346,0.3136925995349884,0.1714264154434204,0.08334938436746597,0.0005119999987073243,0.3493252098560333,0.4579228460788727,52597,0.2603992223739624,441.0,,,
0.21848659217357635,0.27453845739364624,0.48035648465156555,0.31870949268341064,0.10009116679430008,0.05647934973239899,0.0005119999987073243,0.3510389029979706,0.4403811991214752,52716,0.26286551356315613,442.0,,,
0.23763035237789154,0.22923335433006287,0.472619891166687,0.3351462781429291,0.0878164991736412,0.05246228352189064,0.0005119999987073243,0.36264103651046753,0.42702716588974,52835,0.27550971508026123,443.0,,,
0.21445800364017487,0.20377413928508759,0.48986387252807617,0.3148893117904663,0.08407353609800339,0.05414838716387749,0.0005119999987073243,0.3498842418193817,0.4434277415275574,52954,0.2602519690990448,444.0,,,
0.24501696228981018,0.2045622169971466,0.4805581867694855,0.3398538827896118,0.09052440524101257,0.06201494485139847,0.0005119999987073243,0.3679947257041931,0.42801612615585327,53073,0.28161680698394775,445.0,,,
0.2471356838941574,0.4227515459060669,0.48009276390075684,0.33429500460624695,0.14281147718429565,0.07282643765211105,0.0005119999987073243,0.36345455050468445,0.42193758487701416,53192,0.2820960581302643,446.0,,,
0.3066936135292053,0.3806614279747009,0.5071818828582764,0.3820013999938965,0.13530418276786804,0.07396484911441803,0.0005119999987073243,0.40703749656677246,0.45538854598999023,53311,0.3364326059818268,447.0,,,
0.2431938499212265,0.6055355072021484,0.5201665163040161,0.33856201171875,0.2034299075603485,0.10290350019931793,0.0005119999987073243,0.37488293647766113,0.46491894125938416,53430,0.28753888607025146,448.0,,,
0.2366136759519577,0.3104020059108734,0.5054394006729126,0.3254689574241638,0.11815719306468964,0.0700959786772728,0.0005119999987073243,0.3614630699157715,0.4466016888618469,53549,0.27861127257347107,449.0,,,
0.21801096200942993,0.3176637291908264,0.5031986832618713,0.31485694646835327,0.11600986123085022,0.06559639424085617,0.0005119999987073243,0.3525252938270569,0.43715736269950867,53668,0.26184025406837463,450.0,,,
0.214622363448143,0.22720849514007568,0.5244762301445007,0.31302157044410706,0.09022411704063416,0.05597803369164467,0.0005119999987073243,0.3553125262260437,0.4631451666355133,53787,0.26432693004608154,451.0,,,
0.21454714238643646,0.31057029962539673,0.5434086918830872,0.31289759278297424,0.10601390153169632,0.05487480014562607,0.0005119999987073243,0.3589998185634613,0.4844322204589844,53906,0.268524169921875,452.0,,,
0.21058565378189087,0.4656827449798584,0.5404882431030273,0.3134691119194031,0.1501740962266922,0.07129693776369095,0.0005119999987073243,0.3588729500770569,0.47393518686294556,54025,0.2632555663585663,453.0,,,
0.2586420178413391,0.3368915617465973,0.5415263175964355,0.3485833406448364,0.12433731555938721,0.07119874656200409,0.0005119999987073243,0.3871719539165497,0.4676544666290283,54144,0.30044451355934143,454.0,,,
0.23895949125289917,0.3472013771533966,0.5855125188827515,0.3309216797351837,0.1398012340068817,0.0879511907696724,0.0005119999987073243,0.3818398416042328,0.5489162802696228,54263,0.3009508550167084,455.0,,,
0.20479069650173187,0.5182492136955261,0.5904243588447571,0.30388718843460083,0.15915681421756744,0.06938371807336807,0.0005119999987073243,0.3611946105957031,0.5484665632247925,54382,0.2735258638858795,456.0,,,
0.18349717557430267,0.11832563579082489,0.5692156553268433,0.28379684686660767,0.051974400877952576,0.0353865921497345,0.0004096000047866255,0.3408806025981903,0.5244143605232239,54501,0.2516806125640869,457.0,,,
0.17695029079914093,0.09073451161384583,0.5584111213684082,0.2781287133693695,0.037480179220438004,0.024166597053408623,0.0004096000047866255,0.3341852128505707,0.506247341632843,54620,0.2428097128868103,458.0,,,
0.18708032369613647,0.09881305694580078,0.5428343415260315,0.28773173689842224,0.0370514839887619,0.021611088886857033,0.0004096000047866255,0.33875226974487305,0.48723477125167847,54739,0.2471112310886383,459.0,,,
0.18672730028629303,0.1061515212059021,0.5405988693237305,0.2868436276912689,0.04480372741818428,0.029466776177287102,0.0004096000047866255,0.3375946879386902,0.47898924350738525,54858,0.2451796978712082,460.0,,,
0.1768118292093277,0.13659022748470306,0.5245064496994019,0.27609628438949585,0.04632192850112915,0.023754853755235672,0.0004096000047866255,0.3257783353328705,0.4596940577030182,54977,0.2333882749080658,461.0,,,
0.18001224100589752,0.11911002546548843,0.5124061107635498,0.27925145626068115,0.04194970056414604,0.02265961468219757,0.0004096000047866255,0.3258824050426483,0.4440862834453583,55096,0.2328270673751831,462.0,,,
0.18385715782642365,0.18233540654182434,0.5034732818603516,0.28315258026123047,0.0622376948595047,0.03221327066421509,0.0004096000047866255,0.3272167444229126,0.4296378195285797,55215,0.2330133020877838,463.0,,,
0.179502934217453,0.25928357243537903,0.48639336228370667,0.2805160582065582,0.08220814168453217,0.03793929144740105,0.0004096000047866255,0.32169151306152344,0.4112291634082794,55334,0.22584819793701172,464.0,,,
0.18642766773700714,0.3581571877002716,0.4735736846923828,0.28806430101394653,0.10433513671159744,0.04087961092591286,0.0004096000047866255,0.3251661956310272,0.39647042751312256,55453,0.22843621671199799,465.0,,,
0.21555690467357635,0.3642127811908722,0.45951998233795166,0.3194584846496582,0.11783398687839508,0.056239280849695206,0.0004096000047866255,0.34747081995010376,0.38030901551246643,55572,0.2485073208808899,466.0,,,
0.20028579235076904,0.23329734802246094,0.465762734413147,0.30389514565467834,0.08556333184242249,0.04862982779741287,0.0004096000047866255,0.33626866340637207,0.37986093759536743,55691,0.23620083928108215,467.0,,,
0.2069411426782608,0.36872339248657227,0.45253708958625793,0.310516893863678,0.12068700790405273,0.05867790803313255,0.0004096000047866255,0.3389209508895874,0.3653952181339264,55810,0.2386319637298584,468.0,,,
0.2836162745952606,0.134864941239357,0.46356648206710815,0.35555896162986755,0.06431140750646591,0.046673018485307693,0.0004096000047866255,0.3771604597568512,0.3742396831512451,55929,0.30174094438552856,469.0,,,
0.1987154632806778,0.1810356080532074,0.46410688757896423,0.30144864320755005,0.09097420424222946,0.06845884770154953,0.0004096000047866255,0.3339802920818329,0.3683392107486725,56048,0.23264020681381226,470.0,,,
0.20422327518463135,0.18164464831352234,0.46721404790878296,0.3062221109867096,0.07612500339746475,0.049745090305805206,0.0004096000047866255,0.3384205102920532,0.36697497963905334,56167,0.23677362501621246,471.0,,,
0.20200695097446442,0.1633320450782776,0.4535720944404602,0.2971656322479248,0.06228656321763992,0.03702520206570625,0.0004096000047866255,0.3284469246864319,0.35236743092536926,56286,0.23207905888557434,472.0,,,
0.19567006826400757,0.1253492534160614,0.45195597410202026,0.2952459156513214,0.05464726686477661,0.036971766501665115,0.0004096000047866255,0.3265879452228546,0.3456767797470093,56405,0.2256714105606079,473.0,,,
0.1886201649904251,0.25363805890083313,0.47492069005966187,0.2898458242416382,0.08101718127727509,0.037861961871385574,0.0004096000047866255,0.32686078548431396,0.37134799361228943,56524,0.2251657247543335,474.0,,,
0.20487825572490692,0.20845644176006317,0.4886434078216553,0.30448511242866516,0.07452145218849182,0.041037704795598984,0.0004096000047866255,0.34131675958633423,0.38242217898368835,56643,0.24038705229759216,475.0,,,
0.2109021693468094,0.23985180258750916,0.4925549626350403,0.3060617744922638,0.08926388621330261,0.051616910845041275,0.0004096000047866255,0.34336042404174805,0.38351884484291077,56762,0.2454255074262619,476.0,,,
0.26758095622062683,0.7626863121986389,0.5663647055625916,0.36256977915763855,0.23939448595046997,0.10857151448726654,0.0004096000047866255,0.4033287763595581,0.561262845993042,56881,0.32631734013557434,477.0,,,
0.1974177211523056,0.5720692276954651,0.5550777316093445,0.29781293869018555,0.17765145003795624,0.07904699444770813,0.0004096000047866255,0.3492659032344818,0.5424233078956604,57000,0.26641884446144104,478.0,,,
0.18778085708618164,0.15369880199432373,0.5442925691604614,0.28839245438575745,0.0583021305501461,0.03445295989513397,0.0004096000047866255,0.3395724892616272,0.5241702795028687,57119,0.25505873560905457,479.0,,,
0.17550469934940338,0.10745532065629959,0.5348279476165771,0.2772812843322754,0.04156963899731636,0.025098217651247978,0.0004096000047866255,0.3287906348705292,0.5072332620620728,57238,0.24185040593147278,480.0,,,
0.1912013590335846,0.22610989212989807,0.5429303050041199,0.2919585108757019,0.067337267100811,0.027644097805023193,0.0004096000047866255,0.342152863740921,0.5075952410697937,57357,0.25448012351989746,481.0,,,
0.17867903411388397,0.28314560651779175,0.5257525444030762,0.2780122458934784,0.08185265958309174,0.03152942657470703,0.0004096000047866255,0.32756030559539795,0.4869273900985718,57476,0.24032871425151825,482.0,,,
0.19254858791828156,0.12841345369815826,0.510871171951294,0.29103848338127136,0.045966342091560364,0.025354567915201187,0.0004096000047866255,0.3350050449371338,0.4675917625427246,57595,0.24755722284317017,483.0,,,
0.22982628643512726,0.20358088612556458,0.4945150911808014,0.3250507414340973,0.07546655088663101,0.04343797266483307,0.0004096000047866255,0.3589436411857605,0.44743287563323975,57714,0.2733476161956787,484.0,,,
0.19470961391925812,0.14713549613952637,0.4930705726146698,0.29469096660614014,0.06605581194162369,0.04578588530421257,0.0004096000047866255,0.33436688780784607,0.43763643503189087,57833,0.24329498410224915,485.0,,,
0.23208007216453552,0.23700542747974396,0.4832920432090759,0.33565133810043335,0.0902378261089325,0.05354592204093933,0.0004096000047866255,0.36517947912216187,0.42207688093185425,57952,0.27007943391799927,486.0,,,
0.19550278782844543,0.3273813724517822,0.4935336709022522,0.3022829592227936,0.1130664274096489,0.05948768928647041,0.0004096000047866255,0.3405331075191498,0.42603063583374023,58071,0.24160835146903992,487.0,,,
0.19477824866771698,0.2519029676914215,0.47751325368881226,0.29833418130874634,0.09123916923999786,0.05107322707772255,0.0004096000047866255,0.33417001366615295,0.40825155377388,58190,0.23747292160987854,488.0,,,
0.19009757041931152,0.2840452790260315,0.46154385805130005,0.2938317060470581,0.0994017943739891,0.05324091389775276,0.0004096000047866255,0.3273741602897644,0.39096689224243164,58309,0.23027144372463226,489.0,,,
0.22284461557865143,0.19298073649406433,0.44931042194366455,0.31504684686660767,0.07369700074195862,0.04387606680393219,0.0004096000047866255,0.341899573802948,0.37693512439727783,58428,0.25366270542144775,490.0,,,
0.19298529624938965,0.13147753477096558,0.43871989846229553,0.2927350699901581,0.058484263718128204,0.040235940366983414,0.0004096000047866255,0.3219320476055145,0.3633364140987396,58547,0.22705551981925964,491.0,,,
0.19723738729953766,0.12899890542030334,0.44981515407562256,0.3051362931728363,0.04943167418241501,0.029539862647652626,0.0004096000047866255,0.3340720534324646,0.37062761187553406,58666,0.2319154441356659,492.0,,,
0.23060142993927002,0.19573700428009033,0.43654313683509827,0.3214126229286194,0.07976314425468445,0.05076967924833298,0.0004096000047866255,0.34443873167037964,0.3560991585254669,58785,0.2557009756565094,493.0,,,
0.20916849374771118,0.23104484379291534,0.4407159686088562,0.312069296836853,0.09574219584465027,0.061916533857584,0.0004096000047866255,0.3377986252307892,0.35335084795951843,58904,0.23800496757030487,494.0,,,
0.19634310901165009,0.1860959678888321,0.4289926588535309,0.2983955442905426,0.07432416081428528,0.04638122022151947,0.0004096000047866255,0.3245149850845337,0.3405231535434723,59023,0.22517913579940796,495.0,,,
0.18588919937610626,0.26320892572402954,0.447449266910553,0.28697845339775085,0.08267726749181747,0.03754435479640961,0.0004096000047866255,0.3190726339817047,0.3567596971988678,59142,0.22006329894065857,496.0,,,
0.18517611920833588,0.43081873655319214,0.4332955479621887,0.28586429357528687,0.12342172861099243,0.0465724878013134,0.0004096000047866255,0.31535056233406067,0.3423679769039154,59261,0.2166144847869873,497.0,,,
0.19333204627037048,0.15370385348796844,0.42550578713417053,0.2924956679344177,0.0613272488117218,0.03823309391736984,0.0004096000047866255,0.31909769773483276,0.3309605121612549,59380,0.22085773944854736,498.0,,,
0.2021886706352234,0.3175329267978668,0.4226367473602295,0.2983715832233429,0.10067252814769745,0.046457439661026,0.0004096000047866255,0.32322463393211365,0.3240501582622528,59499,0.22656098008155823,499.0,,,
0.2235344499349594,0.3623516857624054,0.42212989926338196,0.32856982946395874,0.1154085174202919,0.053672730922698975,0.0004096000047866255,0.3472818434238434,0.3189316391944885,59618,0.24261389672756195,500.0,,,
0.21002595126628876,0.42205891013145447,0.452648401260376,0.30730119347572327,0.12962029874324799,0.056510645896196365,0.0004096000047866255,0.33637064695358276,0.35854753851890564,59737,0.23973026871681213,501.0,,,
0.2163671851158142,0.37451064586639404,0.4674534797668457,0.3177690804004669,0.12995243072509766,0.06881286203861237,0.0004096000047866255,0.3477059602737427,0.3702295422554016,59856,0.24713966250419617,502.0,,,
0.192881777882576,0.29525887966156006,0.4525183141231537,0.295343816280365,0.10530129820108414,0.057811908423900604,0.0004096000047866255,0.32677870988845825,0.3551594614982605,59975,0.22533732652664185,503.0,,,
0.19865582883358002,0.10695362091064453,0.4493611454963684,0.2971307933330536,0.046519819647073746,0.031411368399858475,0.0004096000047866255,0.3275768756866455,0.3465059697628021,60094,0.22822585701942444,504.0,,,
0.17855635285377502,0.14195409417152405,0.44004935026168823,0.27832362055778503,0.053229060024023056,0.031047800555825233,0.0004096000047866255,0.3106687664985657,0.3356855511665344,60213,0.20998218655586243,505.0,,,
0.20510873198509216,0.2609199285507202,0.4498593807220459,0.3059755563735962,0.07889749854803085,0.033391885459423065,0.0004096000047866255,0.33475232124328613,0.3404657244682312,60332,0.23218011856079102,506.0,,,
0.2003687620162964,0.23100902140140533,0.44771015644073486,0.29967716336250305,0.08135287463665009,0.043938834220170975,0.0004096000047866255,0.32928377389907837,0.33454692363739014,60451,0.22720439732074738,507.0,,,
0.21629780530929565,0.2184687852859497,0.4841996431350708,0.3181160092353821,0.07956405729055405,0.04483788087964058,0.0004096000047866255,0.35133275389671326,0.3898410499095917,60570,0.25100645422935486,508.0,,,
0.18646109104156494,0.25235870480537415,0.48614591360092163,0.28693854808807373,0.0853067934513092,0.04354380443692207,0.0004096000047866255,0.3267800211906433,0.38757261633872986,60689,0.22668340802192688,509.0,,,
0.1851406842470169,0.12979283928871155,0.46983858942985535,0.28592777252197266,0.05708653852343559,0.03890996053814888,0.0004096000047866255,0.32270994782447815,0.37142249941825867,60808,0.2223970592021942,510.0,,,
0.18145322799682617,0.21372666954994202,0.4725341498851776,0.2818893790245056,0.0742093101143837,0.039329975843429565,0.0004096000047866255,0.32001835107803345,0.368243932723999,60927,0.21881136298179626,511.0,,,
0.20985107123851776,0.10233590751886368,0.45915743708610535,0.30463477969169617,0.04843580350279808,0.034960776567459106,0.0004096000047866255,0.335539311170578,0.35493525862693787,61046,0.23886790871620178,512.0,,,
0.20058627426624298,0.1698630303144455,0.4587307870388031,0.2966994345188141,0.07172481715679169,0.047190260142087936,0.0004096000047866255,0.3291057050228119,0.3489062488079071,61165,0.2302502691745758,513.0,,,
0.19924728572368622,0.3201197385787964,0.4548254907131195,0.3002501130104065,0.10517540574073792,0.05143933743238449,0.0004096000047866255,0.3311651945114136,0.34178221225738525,61284,0.22775426506996155,514.0,,,
0.2046826332807541,0.22284488379955292,0.4519904553890228,0.3046146631240845,0.09034796804189682,0.05722374469041824,0.0004096000047866255,0.33408981561660767,0.335367888212204,61403,0.2308196723461151,515.0,,,
0.20281828939914703,0.5048047304153442,0.45639094710350037,0.3007851243019104,0.1744428128004074,0.0918523445725441,0.0004096000047866255,0.3319062888622284,0.3347303569316864,61522,0.22920070588588715,516.0,,,
0.2139756828546524,0.2697872221469879,0.4532901346683502,0.31346988677978516,0.08664184808731079,0.04085549712181091,0.0004096000047866255,0.34143394231796265,0.3294440507888794,61641,0.23706936836242676,517.0,,,
0.18563924729824066,0.3704506456851959,0.4539068639278412,0.28518688678741455,0.10832361876964569,0.042791854590177536,0.0004096000047866255,0.31893089413642883,0.32754701375961304,61760,0.21402078866958618,518.0,,,
0.18520480394363403,0.11911481618881226,0.4578365087509155,0.28984448313713074,0.044741496443748474,0.026148170232772827,0.0004096000047866255,0.32344287633895874,0.3269977867603302,61879,0.21356339752674103,519.0,,,
0.19103217124938965,0.17357341945171356,0.4521946907043457,0.29871705174446106,0.059110816568136215,0.030495164915919304,0.0004096000047866255,0.329412579536438,0.32005414366722107,61998,0.2168365716934204,520.0,,,
0.18257687985897064,0.15755854547023773,0.4506162106990814,0.28059735894203186,0.05730825290083885,0.03224567323923111,0.0004096000047866255,0.3146011233329773,0.31652897596359253,62117,0.2093673050403595,521.0,,,
0.18266509473323822,0.10217663645744324,0.43877288699150085,0.2859489321708679,0.041551314294338226,0.026394985616207123,0.0004096000047866255,0.31651371717453003,0.3050677478313446,62236,0.20714563131332397,522.0,,,
0.1906893402338028,0.10817132145166397,0.4273654818534851,0.28569602966308594,0.04886152222752571,0.03403407335281372,0.0004096000047866255,0.3140299320220947,0.29403993487358093,62355,0.21135945618152618,523.0,,,
0.20918738842010498,0.34898531436920166,0.41521596908569336,0.31519418954849243,0.10496038943529129,0.04395417124032974,0.0004096000047866255,0.3351985514163971,0.28367680311203003,62474,0.22408528625965118,524.0,,,
0.19664554297924042,0.11933420598506927,0.4033301770687103,0.2935173809528351,0.05093182623386383,0.03383123129606247,0.0004096000047866255,0.31547993421554565,0.2734870910644531,62593,0.2120138555765152,525.0,,,
0.1881420761346817,0.5422009825706482,0.39197614789009094,0.28893178701400757,0.1547960638999939,0.05794484540820122,0.0004096000047866255,0.30954065918922424,0.2631818950176239,62712,0.20315004885196686,526.0,,,
0.22331631183624268,0.16940267384052277,0.38262733817100525,0.3121799826622009,0.06564615666866302,0.03970703110098839,0.0004096000047866255,0.3262694478034973,0.2535970211029053,62831,0.22937245666980743,527.0,,,
0.25550949573516846,0.4073264002799988,0.3929959833621979,0.3404626250267029,0.14434677362442017,0.07860187441110611,0.0004096000047866255,0.3509693145751953,0.2609288692474365,62950,0.25659337639808655,528.0,,,
0.22399316728115082,0.2661327123641968,0.3932211697101593,0.3193961977958679,0.0991344004869461,0.05738481506705284,0.0004096000047866255,0.3341612219810486,0.2591128945350647,63069,0.2310171127319336,529.0,,,
0.18947754800319672,0.24536173045635223,0.4044663608074188,0.29027101397514343,0.0808720663189888,0.03974965214729309,0.0004096000047866255,0.3131100833415985,0.2667519748210907,63188,0.20493245124816895,530.0,,,
0.23503288626670837,0.14325053989887238,0.398274302482605,0.3237675726413727,0.0588277243077755,0.03772202134132385,0.0004096000047866255,0.33866894245147705,0.2593587040901184,63307,0.23989805579185486,531.0,,,
0.20465581119060516,0.23602929711341858,0.38920432329177856,0.2980494499206543,0.09015820175409317,0.05369042605161667,0.0004096000047866255,0.31628042459487915,0.2507140040397644,63426,0.2138674557209015,532.0,,,
0.18873725831508636,0.15992982685565948,0.3794628381729126,0.29139289259910583,0.06694849580526352,0.04370315372943878,0.0004096000047866255,0.30900686979293823,0.24230623245239258,63545,0.19945105910301208,533.0,,,
0.17324121296405792,0.24834613502025604,0.3784897029399872,0.27380210161209106,0.07927168160676956,0.03700307011604309,0.0004096000047866255,0.29473963379859924,0.23888036608695984,63664,0.18636904656887054,534.0,,,
0.2044556885957718,0.19180025160312653,0.3825027048587799,0.3017091751098633,0.06831545382738113,0.03744425252079964,0.0004096000047866255,0.31786787509918213,0.24094024300575256,63783,0.21175259351730347,535.0,,,
0.1924862563610077,0.20983783900737762,0.37472131848335266,0.29081252217292786,0.07070930302143097,0.03592716529965401,0.0004096000047866255,0.30759429931640625,0.23393914103507996,63902,0.2007768303155899,536.0,,,
0.18713396787643433,0.12334828823804855,0.3709227442741394,0.2891305685043335,0.04651813581585884,0.027310598641633987,0.0004096000047866255,0.3054890036582947,0.2301347553730011,64021,0.1957341432571411,537.0,,,
0.1954362988471985,0.1286725401878357,0.36028286814689636,0.2954183518886566,0.04986695200204849,0.030165549367666245,0.0004096000047866255,0.308391273021698,0.22189266979694366,64140,0.20072758197784424,538.0,,,
0.22140897810459137,0.22631283104419708,0.3509562313556671,0.32284829020500183,0.0832533910870552,0.04748852923512459,0.0004096000047866255,0.3284698724746704,0.21449920535087585,64259,0.22002702951431274,539.0,,,
0.22477133572101593,0.30787864327430725,0.35740840435028076,0.325713187456131,0.11136618256568909,0.06223805621266365,0.0004096000047866255,0.33205223083496094,0.2166394740343094,64378,0.22314496338367462,540.0,,,
0.2025011032819748,0.5256786346435547,0.3467254638671875,0.30316194891929626,0.16413258016109467,0.07374607026576996,0.0004096000047866255,0.311874657869339,0.2082703858613968,64497,0.2036549597978592,541.0,,,
0.1911228895187378,0.11241763085126877,0.3583891987800598,0.2892104983329773,0.052337516099214554,0.037317484617233276,0.0004096000047866255,0.30304625630378723,0.21593692898750305,64616,0.19608569145202637,542.0,,,
0.1887200027704239,0.12592099606990814,0.3502197563648224,0.2913811206817627,0.050210338085889816,0.03128267079591751,0.0004096000047866255,0.30314886569976807,0.2087436020374298,64735,0.19272471964359283,543.0,,,
0.2063562124967575,0.13107456266880035,0.3411775231361389,0.30523020029067993,0.05191154032945633,0.03212079033255577,0.0004096000047866255,0.31241968274116516,0.20154763758182526,64854,0.20539450645446777,544.0,,,
0.18920473754405975,0.4809533357620239,0.34593114256858826,0.28253474831581116,0.1416364312171936,0.05680720508098602,0.0004096000047866255,0.2952140271663666,0.2027534544467926,64973,0.19191448390483856,545.0,,,
0.22590269148349762,0.25013619661331177,0.34366583824157715,0.32288578152656555,0.0907876193523407,0.05095047503709793,0.0004096000047866255,0.3270418047904968,0.19944487512111664,65092,0.22061114013195038,546.0,,,
0.22263415157794952,0.25651219487190247,0.34823253750801086,0.3087368607521057,0.08741462230682373,0.04514022171497345,0.0004096000047866255,0.31663599610328674,0.20072458684444427,65211,0.2182522416114807,547.0,,,
0.181468203663826,0.2952742874622345,0.3388521671295166,0.28448575735092163,0.0934167206287384,0.04295233264565468,0.0004096000047866255,0.2953590452671051,0.19368737936019897,65330,0.18391203880310059,548.0,,,
0.18722613155841827,0.21248754858970642,0.34234705567359924,0.28174644708633423,0.07538235187530518,0.04110604152083397,0.0004096000047866255,0.2938665747642517,0.19585652649402618,65449,0.1889522224664688,549.0,,,
0.19471615552902222,0.1112760528922081,0.36360469460487366,0.29442888498306274,0.04803891479969025,0.032229624688625336,0.0004096000047866255,0.3082640469074249,0.21924728155136108,65568,0.19962237775325775,550.0,,,
0.1791277527809143,0.25706732273101807,0.3594244420528412,0.280198335647583,0.07442149519920349,0.028760027140378952,0.0004096000047866255,0.2960435748100281,0.21418139338493347,65687,0.18613848090171814,551.0,,,
0.1889735907316208,0.15338730812072754,0.36545321345329285,0.29038143157958984,0.056120723485946655,0.031804077327251434,0.0004096000047866255,0.30539578199386597,0.21638637781143188,65806,0.19445616006851196,552.0,,,
0.20683079957962036,0.3069837689399719,0.3629930317401886,0.3084952235221863,0.09868478029966354,0.046610016375780106,0.0004096000047866255,0.3193947672843933,0.2122897207736969,65925,0.2079225778579712,553.0,,,
0.21635568141937256,0.6693068742752075,0.36459338665008545,0.31489452719688416,0.21044829487800598,0.095733642578125,0.0004096000047866255,0.32483431696891785,0.21097016334533691,66044,0.21527858078479767,554.0,,,
0.20769751071929932,0.24226857721805573,0.35676997900009155,0.30281925201416016,0.09823599457740784,0.062227848917245865,0.0004096000047866255,0.31360939145088196,0.20487575232982635,66163,0.20713315904140472,555.0,,,
0.19578790664672852,0.13284200429916382,0.3582439720630646,0.2902066111564636,0.06624854356050491,0.049600180238485336,0.0004096000047866255,0.3038140833377838,0.20525109767913818,66282,0.1976805478334427,556.0,,,
0.20182733237743378,0.2727297842502594,0.3888005018234253,0.30020350217819214,0.09023094922304153,0.044606246054172516,0.0004096000047866255,0.3179228901863098,0.244903564453125,66401,0.21044258773326874,557.0,,,
0.19866132736206055,0.19987882673740387,0.380485475063324,0.29504913091659546,0.06488583236932755,0.03113757260143757,0.0004096000047866255,0.3121364116668701,0.2366720587015152,66520,0.2062634825706482,558.0,,,
0.17184410989284515,0.157792866230011,0.37052369117736816,0.2721831798553467,0.05537882074713707,0.029775312170386314,0.0004096000047866255,0.291851282119751,0.22833454608917236,66639,0.18314221501350403,559.0,,,
0.17751692235469818,0.12562517821788788,0.381716251373291,0.2857501208782196,0.044441599398851395,0.0241457000374794,0.0004096000047866255,0.30494335293769836,0.23594222962856293,66758,0.1892019808292389,560.0,,,
0.17663177847862244,0.21072492003440857,0.4031304121017456,0.27982455492019653,0.06947999447584152,0.034168753772974014,0.0004096000047866255,0.3044857382774353,0.25857284665107727,66877,0.19302000105381012,561.0,,,
0.18726100027561188,0.12726406753063202,0.3915051221847534,0.2912636399269104,0.050573352724313736,0.03140067309141159,0.0004096000047866255,0.3113119602203369,0.24934439361095428,66996,0.19967769086360931,562.0,,,
0.1798110008239746,0.18369252979755402,0.3914923667907715,0.28380852937698364,0.0664893388748169,0.037188541144132614,0.0004096000047866255,0.3053452968597412,0.24620530009269714,67115,0.19308987259864807,563.0,,,
0.17739933729171753,0.1028466746211052,0.38148024678230286,0.27772945165634155,0.04465647414326668,0.030108923092484474,0.0004096000047866255,0.2984796166419983,0.23822706937789917,67234,0.18956489861011505,564.0,,,
0.18584193289279938,0.17870739102363586,0.38649997115135193,0.2888282537460327,0.06177058815956116,0.03253638371825218,0.0004096000047866255,0.30836260318756104,0.23942410945892334,67353,0.1965583711862564,565.0,,,
0.21916289627552032,0.2802215814590454,0.3865187168121338,0.3197660744190216,0.09067274630069733,0.043285537511110306,0.0004096000047866255,0.3331165909767151,0.2369402050971985,67472,0.22271837294101715,566.0,,,
0.20450332760810852,0.39457839727401733,0.38775527477264404,0.30945101380348206,0.1268351972103119,0.059899408370256424,0.0004096000047866255,0.32511186599731445,0.23516935110092163,67591,0.21063654124736786,567.0,,,
0.19008100032806396,0.27131906151771545,0.39505499601364136,0.29038217663764954,0.09664136916399002,0.05297194421291351,0.0004096000047866255,0.31131675839424133,0.24064719676971436,67710,0.20019423961639404,568.0,,,
0.1910676658153534,0.43571555614471436,0.39167726039886475,0.29366227984428406,0.15440650284290314,0.08407922834157944,0.0004096000047866255,0.31326529383659363,0.23755429685115814,67829,0.20036499202251434,569.0,,,
0.20243968069553375,0.20424242317676544,0.3824683725833893,0.3002905249595642,0.09217636287212372,0.06415984779596329,0.0004096000047866255,0.31672608852386475,0.23074689507484436,67948,0.20810112357139587,570.0,,,
0.2320978194475174,0.12355388700962067,0.3761261999607086,0.32650765776634216,0.059562843292951584,0.04356507956981659,0.0004096000047866255,0.3364313542842865,0.22443708777427673,68067,0.23056568205356598,571.0,,,
0.18220572173595428,0.2294885814189911,0.3701323866844177,0.2841326594352722,0.08067528903484344,0.043471962213516235,0.0004096000047866255,0.30133259296417236,0.2197054624557495,68186,0.18970566987991333,572.0,,,
0.1875254511833191,0.16725166141986847,0.3593132793903351,0.2905227839946747,0.05875218287110329,0.031627312302589417,0.0004096000047866255,0.3042808771133423,0.21156589686870575,68305,0.19233354926109314,573.0,,,
0.2020229995250702,0.12912528216838837,0.37828510999679565,0.29762813448905945,0.04986986890435219,0.030056016519665718,0.0004096000047866255,0.31375953555107117,0.23173563182353973,68424,0.20796552300453186,574.0,,,
0.19895365834236145,0.1920582801103592,0.3689333498477936,0.2988395094871521,0.07853271067142487,0.050151314586400986,0.0004096000047866255,0.3128582835197449,0.22381876409053802,68543,0.203926682472229,575.0,,,
0.20163308084011078,0.2473052442073822,0.37039291858673096,0.3045082986354828,0.08282102644443512,0.04169996827840805,0.0004096000047866255,0.31768521666526794,0.2223065346479416,68662,0.20576778054237366,576.0,,,
0.1842176914215088,0.19514219462871552,0.3619045317173004,0.28225743770599365,0.06615303456783295,0.033905744552612305,0.0004096000047866255,0.29818686842918396,0.21577812731266022,68781,0.19052977859973907,577.0,,,
0.1949450969696045,0.22236277163028717,0.36427804827690125,0.2958247661590576,0.07500094920396805,0.03816049546003342,0.0004096000047866255,0.30951541662216187,0.21479488909244537,68900,0.1989150494337082,578.0,,,
0.1916322112083435,0.24661961197853088,0.367220401763916,0.28977593779563904,0.07544493675231934,0.03265126049518585,0.0004096000047866255,0.30526483058929443,0.2149115949869156,69019,0.1962880939245224,579.0,,,
0.17241038382053375,0.16925707459449768,0.35698437690734863,0.2756418287754059,0.06240960955619812,0.03569774702191353,0.0004096000047866255,0.2919103503227234,0.20717968046665192,69138,0.17936424911022186,580.0,,,
0.18543928861618042,0.11232349276542664,0.35629138350486755,0.28683602809906006,0.04430500790476799,0.027300385758280754,0.0004096000047866255,0.30072709918022156,0.20421424508094788,69257,0.18919427692890167,581.0,,,
0.19858388602733612,0.27920418977737427,0.3462580442428589,0.29579785466194153,0.09121521562337875,0.04421798512339592,0.0004096000047866255,0.30588990449905396,0.19663341343402863,69376,0.19819378852844238,582.0,,,
0.21849271655082703,0.14898717403411865,0.3532888889312744,0.3118891716003418,0.059139881283044815,0.03667805343866348,0.0004096000047866255,0.3201691210269928,0.20225779712200165,69495,0.21524573862552643,583.0,,,
0.21464383602142334,0.16111233830451965,0.3457806706428528,0.3094562888145447,0.06052326038479805,0.035375989973545074,0.0004096000047866255,0.3167211711406708,0.19676697254180908,69614,0.21106846630573273,584.0,,,
0.20860208570957184,0.41458094120025635,0.3420541286468506,0.3068845868110657,0.15069647133350372,0.08472535014152527,0.0004096000047866255,0.31391850113868713,0.1936180740594864,69733,0.20560528337955475,585.0,,,
0.21378618478775024,0.2947571873664856,0.3343889117240906,0.3100307285785675,0.09454420208930969,0.04449095204472542,0.0004096000047866255,0.3149023652076721,0.18725551664829254,69852,0.20848006010055542,586.0,,,
0.19629894196987152,0.2395152747631073,0.350950688123703,0.29688674211502075,0.08061021566390991,0.04088393971323967,0.0004096000047866255,0.3076995313167572,0.20171403884887695,69971,0.19738195836544037,587.0,,,
0.19188107550144196,0.22897496819496155,0.3474031388759613,0.2913377285003662,0.0852825939655304,0.04935950040817261,0.0004096000047866255,0.3025507926940918,0.19845451414585114,70090,0.19319576025009155,588.0,,,
0.19369937479496002,0.16776055097579956,0.34440797567367554,0.2923721969127655,0.060390252619981766,0.033547673374414444,0.0004096000047866255,0.30277934670448303,0.19437748193740845,70209,0.19383499026298523,589.0,,,
0.18327221274375916,0.1892232894897461,0.3357188105583191,0.28732165694236755,0.06916466355323792,0.03915000706911087,0.0004096000047866255,0.29700109362602234,0.18772011995315552,70328,0.18416179716587067,590.0,,,
0.21333281695842743,0.19973990321159363,0.35218286514282227,0.3123416006565094,0.07202672213315964,0.04009842872619629,0.0004096000047866255,0.3203098475933075,0.20165053009986877,70447,0.2109963744878769,591.0,,,
0.215253546833992,0.37595894932746887,0.34785497188568115,0.31601056456565857,0.11023863404989243,0.04380854591727257,0.0004096000047866255,0.3223794400691986,0.19832484424114227,70566,0.2118678092956543,592.0,,,
0.19109657406806946,0.305876761674881,0.33908721804618835,0.29166552424430847,0.09962622076272964,0.048063576221466064,0.0004096000047866255,0.3011498749256134,0.19138126075267792,70685,0.19115351140499115,593.0,,,
0.21257127821445465,0.38780033588409424,0.3472578525543213,0.3106473982334137,0.11486192047595978,0.04662730172276497,0.0004096000047866255,0.31796950101852417,0.19728289544582367,70804,0.2095136046409607,594.0,,,
0.18739326298236847,0.372227281332016,0.3394887149333954,0.28639909625053406,0.11860652267932892,0.05520132929086685,0.0004096000047866255,0.29701703786849976,0.19145487248897552,70923,0.18820558488368988,595.0,,,
0.1800830364227295,0.12279606610536575,0.3345455229282379,0.2812434732913971,0.04468856379389763,0.025161685422062874,0.0004096000047866255,0.29190388321876526,0.18649247288703918,71042,0.18136493861675262,596.0,,,
0.1973496526479721,0.09870569407939911,0.32756826281547546,0.2951456308364868,0.044833410531282425,0.03136533126235008,0.0004096000047866255,0.3016301691532135,0.18143151700496674,71161,0.19416603446006775,597.0,,,
0.18278776109218597,0.19701316952705383,0.32247111201286316,0.28521960973739624,0.07682798057794571,0.04678168520331383,0.0004096000047866255,0.2926698923110962,0.1773296743631363,71280,0.18169614672660828,598.0,,,
0.19837233424186707,0.2116422951221466,0.3505662977695465,0.29814183712005615,0.07864601910114288,0.04539695009589195,0.0004096000047866255,0.3086267411708832,0.20955400168895721,71399,0.20060867071151733,599.0,,,
0.18126451969146729,0.2867948114871979,0.3413817286491394,0.279284805059433,0.08916972577571869,0.039763446897268295,0.0004096000047866255,0.2917041778564453,0.20226672291755676,71518,0.18546496331691742,600.0,,,
0.19310347735881805,0.14073894917964935,0.34100013971328735,0.2955484390258789,0.05283308029174805,0.03085661120712757,0.0004096000047866255,0.3046387732028961,0.19970610737800598,71637,0.19442400336265564,601.0,,,
0.20191122591495514,0.2267141044139862,0.33491888642311096,0.30627745389938354,0.0802149549126625,0.04359016567468643,0.0004096000047866255,0.31200575828552246,0.19456747174263,71756,0.20044249296188354,602.0,,,
0.20321311056613922,0.21050487458705902,0.3481416702270508,0.3004953861236572,0.0788910835981369,0.045987628400325775,0.0004096000047866255,0.3100246489048004,0.20443187654018402,71875,0.20345686376094818,603.0,,,
0.17799155414104462,0.23416581749916077,0.3497345745563507,0.2811279594898224,0.0816781297326088,0.04355621337890625,0.0004096000047866255,0.2948492765426636,0.20426692068576813,71994,0.18324662744998932,604.0,,,
0.21816369891166687,0.18398530781269073,0.385591596364975,0.3115210235118866,0.07355405390262604,0.045946236699819565,0.0004096000047866255,0.3263351321220398,0.2546873688697815,72113,0.2254684418439865,605.0,,,
0.2158041000366211,0.3329051733016968,0.39296823740005493,0.31012874841690063,0.13244445621967316,0.08232926577329636,0.0004096000047866255,0.3266966640949249,0.2592313289642334,72232,0.22448955476284027,606.0,,,
0.20989656448364258,0.17450664937496185,0.38678857684135437,0.31031641364097595,0.0746329054236412,0.049664467573165894,0.0004096000047866255,0.32561084628105164,0.2524816691875458,72351,0.2184135913848877,607.0,,,
0.20172064006328583,0.1811928153038025,0.4059803783893585,0.30717843770980835,0.06522713601589203,0.03623571619391441,0.0004096000047866255,0.32693883776664734,0.2728917598724365,72470,0.21595486998558044,608.0,,,
0.18099325895309448,0.19127723574638367,0.3948063552379608,0.28083571791648865,0.0613543801009655,0.028873657807707787,0.0004096000047866255,0.3036298453807831,0.26285848021507263,72589,0.19736631214618683,609.0,,,
0.17634202539920807,0.1481298953294754,0.38803479075431824,0.28103896975517273,0.051674582064151764,0.027560755610466003,0.0004096000047866255,0.3024381399154663,0.254917711019516,72708,0.19205717742443085,610.0,,,
0.20239639282226562,0.1469581574201584,0.39232054352760315,0.29752999544143677,0.06287462264299393,0.04185373708605766,0.0004096000047866255,0.316488116979599,0.25670501589775085,72827,0.21325811743736267,611.0,,,
0.17763245105743408,0.13496986031532288,0.3822982609272003,0.2720493674278259,0.046412669122219086,0.024273373186588287,0.0003276799980085343,0.2940991520881653,0.24773207306861877,72946,0.19165238738059998,612.0,,,
0.166291281580925,0.0927007868885994,0.3787458539009094,0.26630276441574097,0.030597222968935966,0.015071330592036247,0.0003276799980085343,0.28879138827323914,0.2420017123222351,73065,0.18143336474895477,613.0,,,
0.1631501466035843,0.0524323508143425,0.36818355321884155,0.2627641260623932,0.020448848605155945,0.012452972121536732,0.0003276799980085343,0.28384801745414734,0.23277077078819275,73184,0.17707428336143494,614.0,,,
0.16762931644916534,0.07228583842515945,0.358399361371994,0.27115046977996826,0.02341129072010517,0.011192657053470612,0.0003276799980085343,0.28860026597976685,0.2245599627494812,73303,0.17901545763015747,615.0,,,
0.1695290356874466,0.08331025391817093,0.3491668999195099,0.27135851979255676,0.02712140418589115,0.013074195012450218,0.0003276799980085343,0.2869201898574829,0.21689251065254211,73422,0.17900173366069794,616.0,,,
0.1726100891828537,0.08189428597688675,0.3467710614204407,0.27353987097740173,0.028210891410708427,0.014790043234825134,0.0003276799980085343,0.28818610310554504,0.21376663446426392,73541,0.18084140121936798,617.0,,,
0.1728864312171936,0.1045290157198906,0.34130752086639404,0.2752661406993866,0.03269847854971886,0.014740844257175922,0.0003276799980085343,0.288474440574646,0.20775017142295837,73660,0.1798591911792755,618.0,,,
0.18499363958835602,0.10519500821828842,0.3366484045982361,0.28736016154289246,0.03387635946273804,0.01604670099914074,0.0003276799980085343,0.29721781611442566,0.20334410667419434,73779,0.18866375088691711,619.0,,,
0.1958225518465042,0.17209692299365997,0.34112849831581116,0.29622337222099304,0.05835367366671562,0.02991786226630211,0.0003276799980085343,0.3052043914794922,0.20543275773525238,73898,0.19774459302425385,620.0,,,
0.1961277723312378,0.2756592035293579,0.34132206439971924,0.29718807339668274,0.08937495201826096,0.042803894728422165,0.0003276799980085343,0.30601486563682556,0.20287790894508362,74017,0.1974778026342392,621.0,,,
0.18082857131958008,0.11899463832378387,0.34222468733787537,0.2783545255661011,0.047143906354904175,0.0291812252253294,0.0003276799980085343,0.29112857580184937,0.20239320397377014,74136,0.18514150381088257,622.0,,,
0.1956542432308197,0.23356203734874725,0.3397071957588196,0.2976135313510895,0.07079804688692093,0.030107054859399796,0.0003276799980085343,0.3060322701931,0.1996280401945114,74255,0.19644899666309357,623.0,,,
0.1896711140871048,0.25785118341445923,0.3332218527793884,0.28600844740867615,0.08385730534791946,0.04035883769392967,0.0003276799980085343,0.2954511344432831,0.19431069493293762,74374,0.19059903919696808,624.0,,,
0.1775278002023697,0.17188866436481476,0.3247482478618622,0.27931976318359375,0.06104077026247978,0.033328793942928314,0.0003276799980085343,0.28840547800064087,0.18759123980998993,74493,0.1795404851436615,625.0,,,
0.1794195920228958,0.13420671224594116,0.31732332706451416,0.2809721827507019,0.0469503328204155,0.02513623610138893,0.0003276799980085343,0.2882423996925354,0.18140503764152527,74612,0.17981667816638947,626.0,,,
0.1769615113735199,0.11481321603059769,0.3135509192943573,0.2757612466812134,0.04159141704440117,0.023285971954464912,0.0003276799980085343,0.2833191752433777,0.17707404494285583,74731,0.1769840270280838,627.0,,,
0.18424978852272034,0.09988585114479065,0.32843586802482605,0.2821311056613922,0.037110209465026855,0.021416299045085907,0.0003276799980085343,0.291392058134079,0.18977893888950348,74850,0.18535561859607697,628.0,,,
0.17835576832294464,0.21693168580532074,0.33513906598091125,0.27819210290908813,0.06975897401571274,0.03296579048037529,0.0003276799980085343,0.2895815074443817,0.19265326857566833,74969,0.1812152862548828,629.0,,,
0.1831403523683548,0.12558065354824066,0.3395071029663086,0.2837375998497009,0.044950149953365326,0.02479252777993679,0.0003276799980085343,0.29489150643348694,0.19330966472625732,75088,0.18517422676086426,630.0,,,
0.1772320419549942,0.101240374147892,0.3321254849433899,0.2761699855327606,0.04070636257529259,0.02557286247611046,0.0003276799980085343,0.2873610854148865,0.18757875263690948,75207,0.17930138111114502,631.0,,,
0.17015086114406586,0.1679355800151825,0.3273942172527313,0.26962101459503174,0.05365268513560295,0.02508196048438549,0.0003276799980085343,0.2811756730079651,0.18360215425491333,75326,0.1728411316871643,632.0,,,
0.1713603138923645,0.13505375385284424,0.319930762052536,0.27510935068130493,0.04806168004870415,0.02631366439163685,0.0003276799980085343,0.2840736508369446,0.17789176106452942,75445,0.17266660928726196,633.0,,,
0.1776134967803955,0.18430060148239136,0.3209342062473297,0.2770285904407501,0.05703006312251091,0.025212427601218224,0.0003276799980085343,0.2858096957206726,0.17640341818332672,75564,0.17737148702144623,634.0,,,
0.28561800718307495,0.2546560764312744,0.354449987411499,0.3805374503135681,0.07751866430044174,0.03323431685566902,0.0003276799980085343,0.3753199875354767,0.22090941667556763,75683,0.2726762890815735,635.0,,,
0.19231665134429932,0.4337327778339386,0.3499149680137634,0.2914302945137024,0.13737261295318604,0.0632825717329979,0.0003276799980085343,0.3031272292137146,0.21636003255844116,75802,0.19712533056735992,636.0,,,
0.17016899585723877,0.11039113998413086,0.35013797879219055,0.2700422704219818,0.04110236465930939,0.023780174553394318,0.0003276799980085343,0.2860614061355591,0.2149277627468109,75921,0.1791207641363144,637.0,,,
0.18385159969329834,0.11684755980968475,0.3422560691833496,0.28300750255584717,0.039966560900211334,0.02074631303548813,0.0003276799980085343,0.2948572337627411,0.20829270780086517,76040,0.1887398362159729,638.0,,,
0.17355754971504211,0.10683945566415787,0.34142449498176575,0.2738775610923767,0.036329153925180435,0.018701577559113503,0.0003276799980085343,0.287386953830719,0.2044806033372879,76159,0.17974215745925903,639.0,,,
0.17341645061969757,0.2547339200973511,0.3562282919883728,0.27250364422798157,0.0757608488202095,0.031017573550343513,0.0003276799980085343,0.28924858570098877,0.21587571501731873,76278,0.18190830945968628,640.0,,,
0.1843135505914688,0.16571392118930817,0.346885621547699,0.2836076021194458,0.05053563043475151,0.021741054952144623,0.0003276799980085343,0.2962632179260254,0.20834462344646454,76397,0.18911977112293243,641.0,,,
0.1835370808839798,0.1330060511827469,0.3457913398742676,0.2847138047218323,0.047207001596689224,0.02575724571943283,0.0003276799980085343,0.2969292998313904,0.20656605064868927,76516,0.18814288079738617,642.0,,,
0.17467257380485535,0.1824166178703308,0.34915801882743835,0.2766844928264618,0.061370451003313065,0.0311089139431715,0.0003276799980085343,0.29117920994758606,0.20776605606079102,76635,0.18129128217697144,643.0,,,
0.18186375498771667,0.09141024947166443,0.35201260447502136,0.2787586748600006,0.038434360176324844,0.025190386921167374,0.0003276799980085343,0.29340946674346924,0.20871955156326294,76754,0.18723490834236145,644.0,,,
0.1656470000743866,0.12245697528123856,0.34356823563575745,0.2672918438911438,0.0425085686147213,0.02252146415412426,0.0003276799980085343,0.28254711627960205,0.2017044723033905,76873,0.17285850644111633,645.0,,,
0.2132042795419693,0.1279352903366089,0.33501482009887695,0.30866745114326477,0.041136663407087326,0.01943700946867466,0.0003276799980085343,0.3139369487762451,0.19497276842594147,76992,0.20955798029899597,646.0,,,
0.19050796329975128,0.1368187665939331,0.3316703140735626,0.2912502884864807,0.05523693934082985,0.034841474145650864,0.0003276799980085343,0.2993342876434326,0.19077393412590027,77111,0.1905611753463745,647.0,,,
0.17452868819236755,0.10979737341403961,0.33899304270744324,0.2764587104320526,0.04112425446510315,0.023955976590514183,0.0003276799980085343,0.2889655828475952,0.19570301473140717,77230,0.17876356840133667,648.0,,,
0.17170926928520203,0.2230396568775177,0.33369964361190796,0.27266284823417664,0.06585806608200073,0.02656266652047634,0.0003276799980085343,0.2848702073097229,0.19042859971523285,77349,0.17545312643051147,649.0,,,
0.18048937618732452,0.12408818304538727,0.3341709077358246,0.27947306632995605,0.042970187962055206,0.02269068919122219,0.0003276799980085343,0.29041263461112976,0.18999406695365906,77468,0.18239031732082367,650.0,,,
0.18307887017726898,0.11194591969251633,0.32555609941482544,0.28528285026550293,0.043093375861644745,0.0258802380412817,0.0003276799980085343,0.29333752393722534,0.18403440713882446,77587,0.18326997756958008,651.0,,,
0.18362028896808624,0.19756948947906494,0.33705952763557434,0.2865590453147888,0.06219985708594322,0.028357451781630516,0.0003276799980085343,0.2966591417789459,0.19334733486175537,77706,0.18556569516658783,652.0,,,
0.18411365151405334,0.16138103604316711,0.3321753144264221,0.2848046123981476,0.05221589282155037,0.024924607947468758,0.0003276799980085343,0.29427874088287354,0.18836063146591187,77825,0.18496306240558624,653.0,,,
0.17446786165237427,0.14250731468200684,0.32547280192375183,0.27313536405563354,0.04479914531111717,0.020372100174427032,0.0003276799980085343,0.28360283374786377,0.18324629962444305,77944,0.1762235462665558,654.0,,,
0.18470439314842224,0.08908388018608093,0.32591789960861206,0.2859468162059784,0.032484009861946106,0.01833404414355755,0.0003276799980085343,0.29394102096557617,0.1829521358013153,78063,0.18435394763946533,655.0,,,
0.1829746663570404,0.2195456624031067,0.3403719961643219,0.2801817059516907,0.07189929485321045,0.03498770669102669,0.0003276799980085343,0.29221975803375244,0.1960349977016449,78182,0.18558673560619354,656.0,,,
0.1961088925600052,0.23882514238357544,0.34600964188575745,0.3005688786506653,0.07371572405099869,0.032438378781080246,0.0003276799980085343,0.3096570372581482,0.198011577129364,78301,0.19648942351341248,657.0,,,
0.18563224375247955,0.20813734829425812,0.34124040603637695,0.2904666066169739,0.06964491307735443,0.03502180427312851,0.0003276799980085343,0.30062136054039,0.19293422996997833,78420,0.1870926320552826,658.0,,,
0.18051005899906158,0.16461127996444702,0.351303368806839,0.28224360942840576,0.06075093895196915,0.034785859286785126,0.0003276799980085343,0.29605555534362793,0.1995629072189331,78539,0.1843206286430359,659.0,,,
0.1785808801651001,0.17305922508239746,0.34673821926116943,0.28309473395347595,0.06683411449193954,0.04027784243226051,0.0003276799980085343,0.29582342505455017,0.1948464810848236,78658,0.18183399736881256,660.0,,,
0.17292146384716034,0.19957545399665833,0.34874507784843445,0.2788897752761841,0.06400411576032639,0.030111277475953102,0.0003276799980085343,0.29286083579063416,0.1941656917333603,78777,0.17717032134532928,661.0,,,
0.17237509787082672,0.18929117918014526,0.34071406722068787,0.2725210189819336,0.061947960406541824,0.03011215664446354,0.0003276799980085343,0.2861596345901489,0.18845447897911072,78896,0.17559097707271576,662.0,,,
0.17759084701538086,0.12726673483848572,0.3445221185684204,0.28314298391342163,0.042575884610414505,0.021403172984719276,0.0003276799980085343,0.29541879892349243,0.18916359543800354,79015,0.17990539968013763,663.0,,,
0.17963235080242157,0.11316882073879242,0.3466397821903229,0.27930521965026855,0.039046160876750946,0.02051549218595028,0.0003276799980085343,0.2927721440792084,0.1890481859445572,79134,0.18151552975177765,664.0,,,
0.16648444533348083,0.08360589295625687,0.3375577926635742,0.26596906781196594,0.028016477823257446,0.014119124971330166,0.00026214399258606136,0.2802868187427521,0.18253521621227264,79253,0.16969460248947144,665.0,,,
0.16628502309322357,0.05597545951604843,0.32921114563941956,0.2681731581687927,0.02008785866200924,0.011115956120193005,0.00026214399258606136,0.2803807556629181,0.17644067108631134,79372,0.16831615567207336,666.0,,,
0.1578003615140915,0.09441053867340088,0.32068806886672974,0.2595146596431732,0.026826919987797737,0.009931015782058239,0.00026214399258606136,0.271749347448349,0.17058151960372925,79491,0.16035661101341248,667.0,,,
0.16046489775180817,0.05584060028195381,0.312997430562973,0.25950226187705994,0.017875289544463158,0.008383962325751781,0.00026214399258606136,0.27020129561424255,0.16509833931922913,79610,0.16139158606529236,668.0,,,
0.16123463213443756,0.05958414822816849,0.31478503346443176,0.2599888741970062,0.018581142649054527,0.0083303889259696,0.00026214399258606136,0.2709481120109558,0.1645582616329193,79729,0.1618993729352951,669.0,,,
0.168076753616333,0.07184679806232452,0.307264506816864,0.2700241804122925,0.02202567830681801,0.009570399299263954,0.00026214399258606136,0.27747225761413574,0.15932351350784302,79848,0.166326105594635,670.0,,,
0.1657847762107849,0.0930924266576767,0.3017450273036957,0.26806342601776123,0.03129639849066734,0.01584738679230213,0.00026214399258606136,0.27479976415634155,0.15512393414974213,79967,0.16365261375904083,671.0,,,
0.1660195291042328,0.06260958313941956,0.32290777564048767,0.2640175223350525,0.02374466136097908,0.014028429985046387,0.00026214399258606136,0.275795578956604,0.17520757019519806,80086,0.16785714030265808,672.0,,,
0.1651889830827713,0.13740864396095276,0.3264811336994171,0.2682262361049652,0.04084675386548042,0.016706280410289764,0.00026214399258606136,0.2798772156238556,0.17595598101615906,80205,0.1673423796892166,673.0,,,
0.17564734816551208,0.08896193653345108,0.33737581968307495,0.2797015607357025,0.040962155908346176,0.028962213546037674,0.00026214399258606136,0.29123640060424805,0.18376268446445465,80324,0.17727041244506836,674.0,,,
0.2000008374452591,0.15581054985523224,0.36503827571868896,0.3043675422668457,0.05376853793859482,0.028258029371500015,0.00026214399258606136,0.3165016770362854,0.21722787618637085,80443,0.20344623923301697,675.0,,,
0.16170579195022583,0.3166026473045349,0.36756759881973267,0.2635931670665741,0.08455579727888107,0.02654409222304821,0.00026214399258606136,0.28438806533813477,0.21790847182273865,80562,0.17294633388519287,676.0,,,
0.16085650026798248,0.06365761160850525,0.3591892123222351,0.26423531770706177,0.023901894688606262,0.013962965458631516,0.00026214399258606136,0.2832261025905609,0.21063217520713806,80681,0.17081163823604584,677.0,,,
0.1647758036851883,0.05018766596913338,0.3525422215461731,0.2657037675380707,0.020407645031809807,0.012962641194462776,0.00026214399258606136,0.28307145833969116,0.20411814749240875,80800,0.17264428734779358,678.0,,,
0.17442306876182556,0.14500415325164795,0.34632134437561035,0.27282482385635376,0.042935557663440704,0.01741841435432434,0.00026214399258606136,0.28752413392066956,0.1982550173997879,80919,0.17918945848941803,679.0,,,
0.18330271542072296,0.07875127345323563,0.35016152262687683,0.2784365713596344,0.03015139512717724,0.01800142601132393,0.00026214399258606136,0.2927815616130829,0.19872409105300903,81038,0.18638700246810913,680.0,,,
0.1629524677991867,0.081037238240242,0.3443096876144409,0.26449328660964966,0.026816686615347862,0.013261549174785614,0.00026214399258606136,0.2804565727710724,0.19362479448318481,81157,0.16908693313598633,681.0,,,
0.17091846466064453,0.10282348841428757,0.33931294083595276,0.2689782679080963,0.03321042284369469,0.01580715738236904,0.00026214399258606136,0.2830452024936676,0.18842695653438568,81276,0.17442016303539276,682.0,,,
0.16796927154064178,0.12191733717918396,0.3570660352706909,0.2680782675743103,0.03891570493578911,0.018165292218327522,0.00026214399258606136,0.2858758270740509,0.20430931448936462,81395,0.1752372831106186,683.0,,,
0.17599129676818848,0.09842667728662491,0.35055646300315857,0.27750149369239807,0.031313084065914154,0.01453468482941389,0.00026214399258606136,0.2921124994754791,0.19830186665058136,81514,0.18045341968536377,684.0,,,
0.18002498149871826,0.1081715002655983,0.3591536283493042,0.2783118188381195,0.03961224481463432,0.022472428157925606,0.00026214399258606136,0.29448017477989197,0.2035117745399475,81633,0.18472234904766083,685.0,,,
0.17867600917816162,0.061798203736543655,0.34978967905044556,0.27726778388023376,0.0327119380235672,0.025440368801355362,0.00026214399258606136,0.29177215695381165,0.19636255502700806,81752,0.18221332132816315,686.0,,,
0.17478212714195251,0.12406881898641586,0.34670644998550415,0.2762303650379181,0.04228910058736801,0.02184416726231575,0.00026214399258606136,0.2903255820274353,0.1922954022884369,81871,0.17828477919101715,687.0,,,
0.17313681542873383,0.1470436304807663,0.3396211266517639,0.27362799644470215,0.045648641884326935,0.020299894735217094,0.00026214399258606136,0.28682661056518555,0.18630564212799072,81990,0.1757705807685852,688.0,,,
0.18348820507526398,0.11572838574647903,0.33123379945755005,0.28364619612693787,0.04308853670954704,0.024928579106926918,0.00026214399258606136,0.2931637167930603,0.18013978004455566,82109,0.18281851708889008,689.0,,,
0.16601216793060303,0.0964014083147049,0.33335959911346436,0.2690608501434326,0.03686024621129036,0.0219749566167593,0.00026214399258606136,0.2819206118583679,0.17959372699260712,82228,0.16872848570346832,690.0,,,
0.1616477370262146,0.07834186404943466,0.325785368680954,0.26318496465682983,0.027716493234038353,0.015060149133205414,0.00026214399258606136,0.2757050395011902,0.17406032979488373,82347,0.16413025557994843,691.0,,,
0.1665727198123932,0.0886504128575325,0.317808598279953,0.264771044254303,0.027825938537716866,0.012619818560779095,0.00026214399258606136,0.275378555059433,0.16809558868408203,82466,0.16687729954719543,692.0,,,
0.1670946180820465,0.09425847232341766,0.31101194024086,0.2688951790332794,0.02879295125603676,0.012426570989191532,0.00026214399258606136,0.27731853723526,0.1628890484571457,82585,0.16625350713729858,693.0,,,
0.16817864775657654,0.11267949640750885,0.30764883756637573,0.26501235365867615,0.03541266918182373,0.0160959605127573,0.00026214399258606136,0.273539662361145,0.15950435400009155,82704,0.16644379496574402,694.0,,,
0.1803039163351059,0.14451482892036438,0.3195788860321045,0.28327080607414246,0.04830702394247055,0.024255070835351944,0.00026214399258606136,0.2905324399471283,0.1681404560804367,82823,0.1778712272644043,695.0,,,
0.17841622233390808,0.1383492648601532,0.3276624083518982,0.2791420817375183,0.04372040554881096,0.020063189789652824,0.00026214399258606136,0.2888461649417877,0.17454397678375244,82942,0.17764177918434143,696.0,,,
0.1743742972612381,0.30356907844543457,0.3194043040275574,0.2781612277030945,0.08286100625991821,0.02768399938941002,0.00026214399258606136,0.286409854888916,0.168654665350914,83061,0.17323037981987,697.0,,,
0.19075791537761688,0.1998872309923172,0.32768407464027405,0.2903907597064972,0.0603744238615036,0.02549622394144535,0.00026214399258606136,0.2978494167327881,0.17490357160568237,83180,0.18758705258369446,698.0,,,
0.1595892608165741,0.12593264877796173,0.3196123540401459,0.2596338987350464,0.03744009882211685,0.015316958539187908,0.00020971520279999822,0.27162960171699524,0.1690724492073059,83299,0.16148589551448822,699.0,,,
0.16064783930778503,0.04024267941713333,0.31485047936439514,0.26091745495796204,0.01619875058531761,0.010187768377363682,0.00020971520279999822,0.2717040479183197,0.16463738679885864,83418,0.161445751786232,700.0,,,
0.15783579647541046,0.044227391481399536,0.3088891804218292,0.25632500648498535,0.01463144551962614,0.007232460658997297,0.00020971520279999822,0.26683783531188965,0.15982641279697418,83537,0.15823392570018768,701.0,,,
0.1565028876066208,0.0520094558596611,0.3058509826660156,0.2569100558757782,0.014732053503394127,0.005412701051682234,0.00020971520279999822,0.2666982412338257,0.157453253865242,83656,0.1566929668188095,702.0,,,
0.1587965339422226,0.060393329709768295,0.29874593019485474,0.2576826214790344,0.016518155112862587,0.005549360997974873,0.00020971520279999822,0.2658953070640564,0.1524360477924347,83775,0.15752443671226501,703.0,,,
0.1569012552499771,0.04280542582273483,0.29243361949920654,0.2549786865711212,0.01288758683949709,0.00540812686085701,0.00020971520279999822,0.26246967911720276,0.14813649654388428,83894,0.15514829754829407,704.0,,,
0.15864594280719757,0.049794696271419525,0.2982494533061981,0.2575139105319977,0.014969082549214363,0.006262677256017923,0.00020971520279999822,0.2656610310077667,0.15167106688022614,84013,0.15725097060203552,705.0,,,
0.15809160470962524,0.07296525686979294,0.29233697056770325,0.25771093368530273,0.02038419246673584,0.007238923572003841,0.00020971520279999822,0.26463615894317627,0.14771056175231934,84132,0.15601541101932526,706.0,,,
0.16319356858730316,0.11318931728601456,0.2880638837814331,0.2637978792190552,0.030046682804822922,0.009261023253202438,0.00020971520279999822,0.2686510682106018,0.14395880699157715,84251,0.15934661030769348,707.0,,,
0.178998202085495,0.1060241162776947,0.2926606833934784,0.2810465097427368,0.03139552101492882,0.012738368473947048,0.00020971520279999822,0.28336936235427856,0.145493283867836,84370,0.17229722440242767,708.0,,,
0.17893557250499725,0.09137813746929169,0.2938089072704315,0.2805841565132141,0.03339720517396927,0.018901970237493515,0.00020971520279999822,0.28322911262512207,0.14518442749977112,84489,0.17218534648418427,709.0,,,
0.1611170768737793,0.07672355324029922,0.31343093514442444,0.26051393151283264,0.028393689543008804,0.016311222687363625,0.00020971520279999822,0.271097332239151,0.16292129456996918,84608,0.1614779233932495,710.0,,,
0.1642046421766281,0.10013625025749207,0.30700939893722534,0.26557594537734985,0.02936960943043232,0.011677948758006096,0.00020971520279999822,0.2738626301288605,0.1586795300245285,84727,0.16309963166713715,711.0,,,
0.1639687865972519,0.08880943804979324,0.3160651922225952,0.26598528027534485,0.030088169500231743,0.01540785375982523,0.00020971520279999822,0.2760012745857239,0.16408832371234894,84846,0.16399268805980682,712.0,,,
0.1655333787202835,0.07208428531885147,0.3211681544780731,0.264973908662796,0.023440061137080193,0.011279003694653511,0.00020971520279999822,0.27621275186538696,0.16606847941875458,84965,0.16564041376113892,713.0,,,
0.15963494777679443,0.06075732782483101,0.32620349526405334,0.2578997313976288,0.01948726549744606,0.009169749915599823,0.00020971520279999822,0.2715604901313782,0.1681879162788391,85084,0.16134554147720337,714.0,,,
0.16488218307495117,0.05295652896165848,0.3204558193683624,0.26420849561691284,0.018903762102127075,0.010390573181211948,0.00020971520279999822,0.2754579782485962,0.1644679754972458,85203,0.16479934751987457,715.0,,,
0.166017085313797,0.058649756014347076,0.31671425700187683,0.26340633630752563,0.022005818784236908,0.012844833545386791,0.00020971520279999822,0.2740679383277893,0.16059711575508118,85322,0.16493310034275055,716.0,,,
0.16877712309360504,0.073097363114357,0.3100973069667816,0.26712051033973694,0.02586458995938301,0.014056394807994366,0.00020971520279999822,0.2757158577442169,0.15591198205947876,85441,0.16620409488677979,717.0,,,
0.16591446101665497,0.06998926401138306,0.30321744084358215,0.2626114785671234,0.023655930534005165,0.01207259576767683,0.00020971520279999822,0.27073267102241516,0.1515011489391327,85560,0.16303180158138275,718.0,,,
0.15864117443561554,0.11509418487548828,0.29690030217170715,0.25996074080467224,0.03266393765807152,0.012056374922394753,0.00020971520279999822,0.26734864711761475,0.14752276241779327,85679,0.15641748905181885,719.0,,,
0.16891933977603912,0.1075705885887146,0.29458653926849365,0.26838672161102295,0.033535394817590714,0.015026596374809742,0.00020971520279999822,0.2736266851425171,0.14571206271648407,85798,0.16427788138389587,720.0,,,
0.16450810432434082,0.11146291345357895,0.2907634675502777,0.2651919424533844,0.03530193865299225,0.016261696815490723,0.00020971520279999822,0.270306259393692,0.14239227771759033,85917,0.16008494794368744,721.0,,,
0.16132037341594696,0.06077815964818001,0.28475654125213623,0.2604280412197113,0.02262447215616703,0.013086048886179924,0.00020971520279999822,0.26529374718666077,0.13822481036186218,86036,0.15670126676559448,722.0,,,
0.16843369603157043,0.06445594131946564,0.28423747420310974,0.2666541039943695,0.02058090642094612,0.009612145833671093,0.00020971520279999822,0.27017077803611755,0.13764461874961853,86155,0.16227588057518005,723.0,,,
0.16605247557163239,0.06558859348297119,0.2868381142616272,0.26602494716644287,0.021685725077986717,0.010710007511079311,0.00020971520279999822,0.2701875865459442,0.1390436291694641,86274,0.16065071523189545,724.0,,,
0.1765643209218979,0.07161099463701248,0.2820274531841278,0.2798771858215332,0.02571983076632023,0.014247037470340729,0.00020971520279999822,0.28030723333358765,0.13527406752109528,86393,0.16830627620220184,725.0,,,
0.16375930607318878,0.12707483768463135,0.2812698185443878,0.2630906105041504,0.04410712048411369,0.023365186527371407,0.00020971520279999822,0.26672646403312683,0.1337144523859024,86512,0.15775033831596375,726.0,,,
0.16511236131191254,0.10329082608222961,0.277862548828125,0.26527345180511475,0.03147876262664795,0.013525746762752533,0.00020971520279999822,0.2677912712097168,0.13076408207416534,86631,0.15824271738529205,727.0,,,
0.15801911056041718,0.06572222709655762,0.2722819149494171,0.2582770586013794,0.021104199811816216,0.009949694387614727,0.00020971520279999822,0.26107802987098694,0.12709110975265503,86750,0.15183351933956146,728.0,,,
0.16350404918193817,0.0834326222538948,0.26663658022880554,0.2636164724826813,0.025173641741275787,0.010608896613121033,0.00020971520279999822,0.2642205059528351,0.12361448258161545,86869,0.15552613139152527,729.0,,,
0.15952493250370026,0.05677983909845352,0.2665860056877136,0.26164868474006653,0.020528970286250114,0.01146625354886055,0.00020971520279999822,0.2626361548900604,0.12240152806043625,86988,0.15210026502609253,730.0,,,
0.16844214498996735,0.11804769188165665,0.26150670647621155,0.2670053243637085,0.03409229591488838,0.013103442266583443,0.00020971520279999822,0.26590558886528015,0.11908809095621109,87107,0.15857133269309998,731.0,,,
0.15893401205539703,0.07769317924976349,0.25733762979507446,0.2608316242694855,0.025224408134818077,0.012107213027775288,0.00020971520279999822,0.2601328194141388,0.11673036217689514,87226,0.15049327909946442,732.0,,,
0.15600687265396118,0.07722832262516022,0.25265824794769287,0.2584056854248047,0.02441280707716942,0.011208927258849144,0.00020971520279999822,0.2572562098503113,0.11355595290660858,87345,0.14751669764518738,733.0,,,
0.16291196644306183,0.057418033480644226,0.2607753276824951,0.26143819093704224,0.0197485089302063,0.010331125929951668,0.00020971520279999822,0.26130563020706177,0.11926291882991791,87464,0.15418216586112976,734.0,,,
0.15664950013160706,0.11035572737455368,0.27229905128479004,0.2563360631465912,0.031136877834796906,0.011332163587212563,0.00020971520279999822,0.25952866673469543,0.12822750210762024,87583,0.15096509456634521,735.0,,,
0.1617291420698166,0.06378655135631561,0.2694340944290161,0.26310208439826965,0.02249491959810257,0.012172012589871883,0.00020971520279999822,0.2643685042858124,0.1263122260570526,87702,0.15464575588703156,736.0,,,
0.16597072780132294,0.1088886708021164,0.26511862874031067,0.26291823387145996,0.03384540602564812,0.015084588900208473,0.00020971520279999822,0.26335829496383667,0.12331204116344452,87821,0.1574389934539795,737.0,,,
0.16631264984607697,0.09342025965452194,0.26073771715164185,0.2642887830734253,0.030392711982131004,0.014635826461017132,0.00020971520279999822,0.2635785639286041,0.12014058232307434,87940,0.15707825124263763,738.0,,,
0.16116701066493988,0.0545274056494236,0.2565445899963379,0.2621459364891052,0.020208217203617096,0.011628418229520321,0.00020971520279999822,0.26102566719055176,0.11719507724046707,88059,0.15237262845039368,739.0,,,
0.15584534406661987,0.05944468453526497,0.25287359952926636,0.25595933198928833,0.019959867000579834,0.01008866261690855,0.00020971520279999822,0.25534218549728394,0.11503942310810089,88178,0.14768415689468384,740.0,,,
0.16293452680110931,0.06496600806713104,0.24876117706298828,0.2610410451889038,0.022507494315505028,0.011892865411937237,0.00020971520279999822,0.2585850954055786,0.11214975267648697,88297,0.15277758240699768,741.0,,,
0.16553664207458496,0.06688379496335983,0.2501981258392334,0.26770007610321045,0.023482853546738625,0.012632614932954311,0.00020971520279999822,0.26419970393180847,0.11294656246900558,88416,0.1550186276435852,742.0,,,
0.16259737312793732,0.08288639783859253,0.2461257129907608,0.2662258744239807,0.02652023360133171,0.01242869347333908,0.00020971520279999822,0.2622058391571045,0.11015665531158447,88535,0.15210923552513123,743.0,,,
0.166837677359581,0.12161041051149368,0.2555694282054901,0.26708558201789856,0.03816520795226097,0.017303911969065666,0.00020971520279999822,0.2647823393344879,0.11543983966112137,88654,0.1565581113100052,744.0,,,
0.16152270138263702,0.14413291215896606,0.2527596950531006,0.2617049813270569,0.044110339134931564,0.019104698672890663,0.00020971520279999822,0.25991591811180115,0.11346374452114105,88773,0.1519109159708023,745.0,,,
0.15784390270709991,0.07483149319887161,0.24787171185016632,0.259785920381546,0.024112485349178314,0.011432734318077564,0.00020971520279999822,0.25740307569503784,0.11035696417093277,88892,0.14834651350975037,746.0,,,
0.1593901515007019,0.038092199712991714,0.2491656243801117,0.2591095268726349,0.015410717576742172,0.009740347042679787,0.00020971520279999822,0.2571207582950592,0.11127075552940369,89011,0.14976628124713898,747.0,,,
0.15641964972019196,0.05519377812743187,0.24430109560489655,0.2568970322608948,0.01798056997358799,0.008677267469465733,0.00020971520279999822,0.2543778419494629,0.10818670690059662,89130,0.1467730551958084,748.0,,,
0.15770213305950165,0.07016738504171371,0.24221102893352509,0.25875771045684814,0.020737862214446068,0.008380481041967869,0.00020971520279999822,0.2554483711719513,0.10629689693450928,89249,0.14742109179496765,749.0,,,
0.15981541574001312,0.09722992032766342,0.2531004548072815,0.2609524726867676,0.030437100678682327,0.01373889297246933,0.00020971520279999822,0.25938206911087036,0.11271056532859802,89368,0.15039445459842682,750.0,,,
0.1598590761423111,0.11186333745718002,0.2554766833782196,0.2582872211933136,0.03229554742574692,0.012403600849211216,0.00020971520279999822,0.2577251195907593,0.11330452561378479,89487,0.15054817497730255,751.0,,,
0.1613541543483734,0.09088980406522751,0.2508278489112854,0.2637050449848175,0.025942564010620117,0.00970575213432312,0.00020971520279999822,0.26112961769104004,0.11049672216176987,89606,0.15118266642093658,752.0,,,
0.16466660797595978,0.06032775714993477,0.2469114512205124,0.26610565185546875,0.020949002355337143,0.011104313656687737,0.00020971520279999822,0.2622668147087097,0.10843868553638458,89725,0.15342101454734802,753.0,,,
0.1645706593990326,0.1504659205675125,0.2527533769607544,0.2643906772136688,0.04324234277009964,0.01643645204603672,0.00020971520279999822,0.26206323504447937,0.11119448393583298,89844,0.15389542281627655,754.0,,,
0.15977643430233002,0.07350080460309982,0.24870945513248444,0.2577863931655884,0.023907357826828957,0.011508994735777378,0.00020971520279999822,0.2559710144996643,0.10845214128494263,89963,0.14951157569885254,755.0,,,
0.16347113251686096,0.056577421724796295,0.2487427294254303,0.2685152590274811,0.020425161346793175,0.011387093923985958,0.00020971520279999822,0.2645607590675354,0.10868090391159058,90082,0.15251308679580688,756.0,,,
0.15567798912525177,0.10513295233249664,0.2621805965900421,0.2561939060688019,0.029945803806185722,0.011149014346301556,0.00020971520279999822,0.2573912441730499,0.11795780062675476,90201,0.14813394844532013,757.0,,,
0.16231290996074677,0.07861468195915222,0.275290310382843,0.2627231776714325,0.023591263219714165,0.009835408069193363,0.00020971520279999822,0.26523661613464355,0.12734603881835938,90320,0.15531954169273376,758.0,,,
0.15962615609169006,0.08993794769048691,0.2741195261478424,0.2587299048900604,0.026887109503149986,0.011124400421977043,0.00020971520279999822,0.2618078291416168,0.12672190368175507,90439,0.15304531157016754,759.0,,,
0.15973645448684692,0.05428662151098251,0.2833510637283325,0.258248507976532,0.019328361377120018,0.010588794946670532,0.00020971520279999822,0.26326900720596313,0.13257721066474915,90558,0.1543046087026596,760.0,,,
0.15755213797092438,0.07887611538171768,0.2777460217475891,0.25862574577331543,0.023128552362322807,0.009191660210490227,0.00020971520279999822,0.26244980096817017,0.12918467819690704,90677,0.15187864005565643,761.0,,,
0.16248147189617157,0.07234836369752884,0.27463996410369873,0.2627379894256592,0.023472007364034653,0.011252918280661106,0.00020971520279999822,0.26511839032173157,0.1266053318977356,90796,0.15530624985694885,762.0,,,
0.1650167852640152,0.06310465931892395,0.28978294134140015,0.26401084661483765,0.023687997832894325,0.013833831995725632,0.00020971520279999822,0.2691652774810791,0.13975748419761658,90915,0.159964919090271,763.0,,,
0.16444045305252075,0.11714421957731247,0.294450044631958,0.2635267972946167,0.0388583168387413,0.019286837428808212,0.00020971520279999822,0.269711434841156,0.14268270134925842,91034,0.160088911652565,764.0,,,
0.16500598192214966,0.08410825580358505,0.2884150445461273,0.2617374062538147,0.027766447514295578,0.01368099357932806,0.00020971520279999822,0.2670729458332062,0.13859152793884277,91153,0.15972308814525604,765.0,,,
0.16667069494724274,0.05039948597550392,0.2832443118095398,0.2673194706439972,0.020343782380223274,0.01282985508441925,0.00020971520279999822,0.2705044448375702,0.13480843603610992,91272,0.16029824316501617,766.0,,,
0.16168268024921417,0.065549835562706,0.2773945927619934,0.263897180557251,0.027774455025792122,0.018330611288547516,0.00020971520279999822,0.2665966749191284,0.13082778453826904,91391,0.15551170706748962,767.0,,,
0.1634375900030136,0.07888723164796829,0.27446237206459045,0.262953519821167,0.02619643323123455,0.013023731298744678,0.00020971520279999822,0.26525530219078064,0.12904615700244904,91510,0.1565593034029007,768.0,,,
0.15754003822803497,0.08917709439992905,0.2815204858779907,0.26112738251686096,0.02706611528992653,0.011538367718458176,0.00020971520279999822,0.2652060091495514,0.13385067880153656,91629,0.15280216932296753,769.0,,,
0.16064593195915222,0.07241567969322205,0.2762882113456726,0.2581167221069336,0.021835800260305405,0.009190833196043968,0.00020971520279999822,0.2617510259151459,0.13008099794387817,91748,0.15453295409679413,770.0,,,
0.15795688331127167,0.06978852301836014,0.27969253063201904,0.2613261640071869,0.02187432162463665,0.009895771741867065,0.00020971520279999822,0.2649994492530823,0.13224785029888153,91867,0.1528150886297226,771.0,,,
0.16254176199436188,0.08883074671030045,0.28433290123939514,0.2628466784954071,0.025544488802552223,0.009722920134663582,0.00020971520279999822,0.26714393496513367,0.13402412831783295,91986,0.15683823823928833,772.0,,,
0.15593941509723663,0.07083433866500854,0.27824124693870544,0.25642162561416626,0.022821709513664246,0.010818551294505596,0.00020971520279999822,0.2607855498790741,0.13018816709518433,92105,0.15078917145729065,773.0,,,
0.1667194664478302,0.07378924638032913,0.2723917067050934,0.26442399621009827,0.02700820565223694,0.015312944538891315,0.00020971520279999822,0.26601752638816833,0.1263955533504486,92224,0.15865467488765717,774.0,,,
0.16048653423786163,0.08732645213603973,0.2897408604621887,0.263043075799942,0.02765907719731331,0.012742233462631702,0.00020971520279999822,0.26838263869285583,0.1406763643026352,92343,0.15652449429035187,775.0,,,
0.1565944254398346,0.07532186806201935,0.2844100594520569,0.25786489248275757,0.02310430072247982,0.010049909353256226,0.00020971520279999822,0.2631739377975464,0.13659077882766724,92462,0.1525936871767044,776.0,,,
0.1581997126340866,0.053771864622831345,0.27850204706192017,0.26168617606163025,0.019535895437002182,0.010976903140544891,0.00020971520279999822,0.26504936814308167,0.13261669874191284,92581,0.15308311581611633,777.0,,,
0.1560971885919571,0.05195249989628792,0.2803269326686859,0.2571612596511841,0.017599711194634438,0.00901151541620493,0.00020971520279999822,0.26179438829421997,0.13360890746116638,92700,0.15159952640533447,778.0,,,
0.1629992425441742,0.09803164005279541,0.2789668142795563,0.2626475393772125,0.029431411996483803,0.012281356379389763,0.00020971520279999822,0.26591140031814575,0.13175952434539795,92819,0.15675128996372223,779.0,,,
0.15493544936180115,0.05240798369050026,0.2757997214794159,0.25521060824394226,0.017624540254473686,0.008928678929805756,0.00016777215932961553,0.2593284249305725,0.1297701746225357,92938,0.14990238845348358,780.0,,,
0.1544772982597351,0.10436422377824783,0.2702910006046295,0.2567877471446991,0.02921747788786888,0.010430789552628994,0.00016777215932961553,0.25948840379714966,0.12624162435531616,93057,0.14883016049861908,781.0,,,
0.1577787846326828,0.07811126857995987,0.28305768966674805,0.25725388526916504,0.021148864179849625,0.006908264011144638,0.00016777215932961553,0.2624146342277527,0.13501255214214325,93176,0.15322554111480713,782.0,,,
0.1543005108833313,0.0682162344455719,0.2787173092365265,0.25414472818374634,0.0185623150318861,0.006148833781480789,0.00016777215932961553,0.25905925035476685,0.1315666139125824,93295,0.14975373446941376,783.0,,,
0.15695928037166595,0.05755838751792908,0.27800020575523376,0.25636667013168335,0.01637304574251175,0.006076708901673555,0.00016777215932961553,0.26069337129592896,0.1310087889432907,93414,0.15176917612552643,784.0,,,
0.15663570165634155,0.051724810153245926,0.27203768491744995,0.2553953230381012,0.014925235882401466,0.005725341383367777,0.00016777215932961553,0.25872379541397095,0.1269095242023468,93533,0.1506904661655426,785.0,,,
0.15670138597488403,0.06308940052986145,0.27537328004837036,0.25753703713417053,0.017855489626526833,0.006547011435031891,0.00016777215932961553,0.2611042857170105,0.127921462059021,93652,0.15094541013240814,786.0,,,
0.1538916379213333,0.05078769102692604,0.2697921097278595,0.25373995304107666,0.016713960096240044,0.008195525966584682,0.00016777215932961553,0.25695037841796875,0.12449218332767487,93771,0.14801174402236938,787.0,,,
0.1557706594467163,0.04911413416266441,0.26639625430107117,0.25739991664886475,0.01577184349298477,0.0074362680315971375,0.00016777215932961553,0.25919920206069946,0.12261229753494263,93890,0.14913898706436157,788.0,,,
0.1637525111436844,0.12354882061481476,0.26082643866539,0.2631634771823883,0.032214995473623276,0.009381535463035107,0.00016777215932961553,0.2626960873603821,0.11895238608121872,94009,0.15479248762130737,789.0,,,
0.16053131222724915,0.08362329006195068,0.2680351138114929,0.25904351472854614,0.02570359781384468,0.011223675683140755,0.00016777215932961553,0.26084184646606445,0.12381531298160553,94128,0.15318810939788818,790.0,,,
0.1564428210258484,0.04856784641742706,0.262633353471756,0.2557843327522278,0.016506245359778404,0.008490846492350101,0.00016777215932961553,0.2571541368961334,0.12037454545497894,94247,0.14922916889190674,791.0,,,
0.15763357281684875,0.045758988708257675,0.2605954110622406,0.25991854071617126,0.015180681832134724,0.007536106277257204,0.00016777215932961553,0.26005393266677856,0.11828453093767166,94366,0.14976376295089722,792.0,,,
0.15728037059307098,0.04828890785574913,0.2589094042778015,0.2585742175579071,0.014994009397923946,0.006670285947620869,0.00016777215932961553,0.2586412727832794,0.11653729528188705,94485,0.14913176000118256,793.0,,,
0.15712693333625793,0.04976047948002815,0.25452643632888794,0.2572100758552551,0.014795736409723759,0.006054549943655729,0.00016777215932961553,0.25667333602905273,0.11376120895147324,94604,0.14845378696918488,794.0,,,
0.15550042688846588,0.04654404893517494,0.25098761916160583,0.25499457120895386,0.014390388503670692,0.0063519724644720554,0.00016777215932961553,0.25419318675994873,0.11151455342769623,94723,0.14670324325561523,795.0,,,
0.15508277714252472,0.06672470271587372,0.24940697848796844,0.25471028685569763,0.01925412379205227,0.007386480923742056,0.00016777215932961553,0.25364962220191956,0.110490582883358,94842,0.14616434276103973,796.0,,,
0.15654385089874268,0.07228003442287445,0.24584287405014038,0.25692304968833923,0.020618123933672905,0.0077026416547596455,0.00016777215932961553,0.254707008600235,0.10841624438762665,94961,0.14691832661628723,797.0,,,
0.16212205588817596,0.05802939459681511,0.24505072832107544,0.25987765192985535,0.019129151478409767,0.009404091164469719,0.00016777215932961553,0.2569122612476349,0.10783137381076813,95080,0.15126392245292664,798.0,,,
0.1604362428188324,0.0986737385392189,0.2732044458389282,0.2642105519771576,0.028404749929904938,0.010837501846253872,0.00016777215932961553,0.2660093307495117,0.1367689073085785,95199,0.15570276975631714,799.0,,,
0.15246392786502838,0.10104010254144669,0.26941922307014465,0.25326162576675415,0.029304109513759613,0.01137011032551527,0.00016777215932961553,0.25649315118789673,0.13403788208961487,95318,0.14877872169017792,800.0,,,
0.1600867360830307,0.06099870428442955,0.26554200053215027,0.2620570957660675,0.019413672387599945,0.009017416276037693,0.00016777215932961553,0.26275408267974854,0.13124124705791473,95437,0.15431763231754303,801.0,,,
0.15706266462802887,0.0612829327583313,0.26054614782333374,0.25656282901763916,0.020098479464650154,0.00980236567556858,0.00016777215932961553,0.25735950469970703,0.12751415371894836,95556,0.15115296840667725,802.0,,,
0.15777961909770966,0.04666075482964516,0.2579250931739807,0.25782692432403564,0.015326929278671741,0.007493473123759031,0.00016777215932961553,0.25784656405448914,0.12478004395961761,95675,0.151179701089859,803.0,,,
0.15822724997997284,0.0663285106420517,0.25346633791923523,0.25781652331352234,0.01973135769367218,0.008082067593932152,0.00016777215932961553,0.25694647431373596,0.12151564657688141,95794,0.15088492631912231,804.0,,,
0.15749379992485046,0.059418074786663055,0.25238677859306335,0.25716570019721985,0.018527621403336525,0.008305004797875881,0.00016777215932961553,0.2562099099159241,0.11958927661180496,95913,0.14991289377212524,805.0,,,
0.15836861729621887,0.0690900981426239,0.25039243698120117,0.25934988260269165,0.020596342161297798,0.008472899906337261,0.00016777215932961553,0.2575584053993225,0.11802387237548828,96032,0.15029968321323395,806.0,,,
0.15669776499271393,0.05874551087617874,0.2512790560722351,0.25738027691841125,0.019426308572292328,0.009596506133675575,0.00016777215932961553,0.25616005063056946,0.11734826117753983,96151,0.14882786571979523,807.0,,,
0.1593599170446396,0.04490932822227478,0.24977760016918182,0.26005321741104126,0.014715395867824554,0.007166912779211998,0.00016777215932961553,0.25799810886383057,0.11538709700107574,96270,0.15056535601615906,808.0,,,
0.16311505436897278,0.04156672954559326,0.2501949667930603,0.26287609338760376,0.01386549137532711,0.0069401804357767105,0.00016777215932961553,0.2603398561477661,0.11428473144769669,96389,0.15334899723529816,809.0,,,
0.16020382940769196,0.053929589688777924,0.25406020879745483,0.2622655928134918,0.019111759960651398,0.010407304391264915,0.00016777215932961553,0.2606245279312134,0.11664275825023651,96508,0.15149162709712982,810.0,,,
0.1571866273880005,0.10578993707895279,0.24960719048976898,0.2575018107891083,0.03048020601272583,0.011652772314846516,0.00016777215932961553,0.2559228837490082,0.11340632289648056,96627,0.14843057096004486,811.0,,,
0.15306362509727478,0.053695496171712875,0.2454080730676651,0.2547473907470703,0.0173298679292202,0.008238459937274456,0.00016777215932961553,0.2528795301914215,0.11075065284967422,96746,0.1446010321378708,812.0,,,
0.16410090029239655,0.042085569351911545,0.24529391527175903,0.2650289535522461,0.016087690368294716,0.009588220156729221,0.00016777215932961553,0.2610819637775421,0.11068479716777802,96865,0.1534176766872406,813.0,,,
0.16184881329536438,0.07012663781642914,0.2571542263031006,0.2604326903820038,0.02513059414923191,0.013881583698093891,0.00016777215932961553,0.2597770094871521,0.11812125891447067,96984,0.153103306889534,814.0,,,
0.1710275560617447,0.09132562577724457,0.2642652690410614,0.26905810832977295,0.028480838984251022,0.01276964507997036,0.00016777215932961553,0.2680995464324951,0.12300718575716019,97103,0.1614234745502472,815.0,,,
0.161112442612648,0.13512420654296875,0.25986447930336,0.2585638463497162,0.03471807762980461,0.009616542607545853,0.00016777215932961553,0.2588239908218384,0.12027479708194733,97222,0.1529449224472046,816.0,,,
0.15335440635681152,0.05068173259496689,0.2568712532520294,0.25344952940940857,0.014299778267741203,0.005204289220273495,0.00016777215932961553,0.2541338801383972,0.11758331954479218,97341,0.14620019495487213,817.0,,,
0.1528773456811905,0.056650660932064056,0.25665268301963806,0.25268787145614624,0.015222884714603424,0.004865941125899553,0.00016777215932961553,0.25348085165023804,0.11653423309326172,97460,0.14560872316360474,818.0,,,
0.15366807579994202,0.07597228139638901,0.25194504857063293,0.2565611004829407,0.01936356909573078,0.005211390554904938,0.00016777215932961553,0.25563788414001465,0.1132192388176918,97579,0.1455783098936081,819.0,,,
0.15933558344841003,0.0433005765080452,0.2631915211677551,0.26297727227211,0.013864868320524693,0.00650594150647521,0.00016777215932961553,0.2630201280117035,0.12021159380674362,97698,0.1515107899904251,820.0,,,
0.1625053435564041,0.06961250305175781,0.26403194665908813,0.2644428014755249,0.020911000669002533,0.008735624141991138,0.00016777215932961553,0.264360636472702,0.11988069862127304,97817,0.15398040413856506,821.0,,,
0.16438286006450653,0.06379853934049606,0.25873661041259766,0.263331800699234,0.019941002130508423,0.008976615965366364,0.00016777215932961553,0.26241278648376465,0.11631927639245987,97936,0.1547701507806778,822.0,,,
0.15856726467609406,0.06526436656713486,0.2634560167789459,0.2600804269313812,0.021623672917485237,0.01071349810808897,0.00016777215932961553,0.2607555389404297,0.1181156113743782,98055,0.15047693252563477,823.0,,,
0.15697257220745087,0.058153796941041946,0.2587519586086273,0.257206529378891,0.018874716013669968,0.009054944850504398,0.00016777215932961553,0.2575156092643738,0.11523228883743286,98174,0.14862452447414398,824.0,,,
0.15361329913139343,0.06117666885256767,0.2568455934524536,0.25658753514289856,0.018813811242580414,0.008223096840083599,0.00016777215932961553,0.25663915276527405,0.11343063414096832,98293,0.14557677507400513,825.0,,,
0.16101372241973877,0.08757719397544861,0.25622206926345825,0.26426634192466736,0.025393063202500343,0.009847030974924564,0.00016777215932961553,0.26265749335289,0.11233820766210556,98412,0.15127862989902496,826.0,,,
0.15884584188461304,0.053559448570013046,0.2520359456539154,0.2605282962322235,0.019185911864042282,0.01059252955019474,0.00016777215932961553,0.25882983207702637,0.10948692262172699,98531,0.14897406101226807,827.0,,,
0.15789027512073517,0.1239074170589447,0.24809038639068604,0.26129111647605896,0.0373094417154789,0.01565994881093502,0.00016777215932961553,0.2586509585380554,0.10723425447940826,98650,0.1477590799331665,828.0,,,
0.15670591592788696,0.06406790763139725,0.24418586492538452,0.25856199860572815,0.019979169592261314,0.00895698368549347,0.00016777215932961553,0.25568678975105286,0.10497410595417023,98769,0.14635956287384033,829.0,,,
0.15492917597293854,0.06057233735918999,0.24235156178474426,0.2549356520175934,0.02076742984354496,0.010816200636327267,0.00016777215932961553,0.2524188458919525,0.10392071306705475,98888,0.14472748339176178,830.0,,,
0.15687334537506104,0.0597834512591362,0.24129648506641388,0.25584062933921814,0.018110621720552444,0.007692413404583931,0.00016777215932961553,0.2529318034648895,0.10336920619010925,99007,0.14617252349853516,831.0,,,
0.15267914533615112,0.07593520730733871,0.23763790726661682,0.25274330377578735,0.020317645743489265,0.006413252558559179,0.00016777215932961553,0.24972222745418549,0.10081109404563904,99126,0.14230553805828094,832.0,,,
0.15418051183223724,0.060781288892030716,0.2477560043334961,0.25364255905151367,0.01662425883114338,0.005584999918937683,0.00016777215932961553,0.25246524810791016,0.10680373758077621,99245,0.1447051614522934,833.0,,,
0.15324799716472626,0.04837050661444664,0.2433682084083557,0.2541072368621826,0.014295386150479317,0.005776606034487486,0.00016777215932961553,0.2519594430923462,0.1040748804807663,99364,0.14341337978839874,834.0,,,
0.15588444471359253,0.048175204545259476,0.24426230788230896,0.25630953907966614,0.014037126675248146,0.005502605810761452,0.00016777215932961553,0.25390011072158813,0.10380668193101883,99483,0.14546889066696167,835.0,,,
0.15312473475933075,0.0519837886095047,0.24051794409751892,0.25347810983657837,0.014684371650218964,0.005359518341720104,0.00016777215932961553,0.25088608264923096,0.1014220118522644,99602,0.14278419315814972,836.0,,,
0.15831001102924347,0.08739521354436874,0.24024204909801483,0.25663039088249207,0.02516951411962509,0.00961308740079403,0.00016777215932961553,0.25335273146629333,0.1005149707198143,99721,0.14675100147724152,837.0,,,
0.16171881556510925,0.06939394772052765,0.24285493791103363,0.2670023739337921,0.024731284007430077,0.013565616682171822,0.00016777215932961553,0.2621728777885437,0.10209078341722488,99840,0.14979320764541626,838.0,,,
0.1612992137670517,0.09862162917852402,0.24130594730377197,0.2610558271408081,0.030495844781398773,0.013464398682117462,0.00016777215932961553,0.25710585713386536,0.1007489338517189,99959,0.14918915927410126,839.0,,,
0.16009435057640076,0.05000517889857292,0.23939688503742218,0.263301283121109,0.016975820064544678,0.008718480356037617,0.00016777215932961553,0.2585203945636749,0.09921441227197647,100078,0.14791835844516754,840.0,,,
0.1569274216890335,0.0372493602335453,0.24270828068256378,0.2563655376434326,0.01427239365875721,0.008528152480721474,0.00016777215932961553,0.25363409519195557,0.1005202904343605,100197,0.14564600586891174,841.0,,,
0.1570485681295395,0.04981594905257225,0.24554161727428436,0.2569698989391327,0.015148692764341831,0.0064818765968084335,0.00016777215932961553,0.2546842396259308,0.10144837945699692,100316,0.1459285318851471,842.0,,,
0.16152948141098022,0.048954613506793976,0.25829577445983887,0.2617901861667633,0.014269152656197548,0.005597786046564579,0.00016777215932961553,0.26109132170677185,0.11028513312339783,100435,0.15128061175346375,843.0,,,
0.15323391556739807,0.056971874088048935,0.2556622326374054,0.2546752691268921,0.016791611909866333,0.006746544502675533,0.00016777215932961553,0.2548726797103882,0.10900036990642548,100554,0.14438721537590027,844.0,,,
0.1663549393415451,0.05949925258755684,0.25478535890579224,0.2667910158634186,0.01899269036948681,0.008866047486662865,0.00016777215932961553,0.26438990235328674,0.10792828351259232,100673,0.1546696126461029,845.0,,,
0.17085769772529602,0.09568309783935547,0.26610857248306274,0.2732124626636505,0.033614497631788254,0.018097350373864174,0.00016777215932961553,0.2717916965484619,0.11548694223165512,100792,0.15978354215621948,846.0,,,
0.15592530369758606,0.06976798921823502,0.2609593868255615,0.2547047436237335,0.022777626290917397,0.011030035093426704,0.00016777215932961553,0.25595566630363464,0.11271747946739197,100911,0.14728373289108276,847.0,,,
0.16407296061515808,0.05217105522751808,0.2584739029407501,0.26448869705200195,0.014970694668591022,0.005670603830367327,0.00016777215932961553,0.263285756111145,0.1105874627828598,101030,0.15337586402893066,848.0,,,
0.15301792323589325,0.05091658607125282,0.2643626928329468,0.255751371383667,0.015442529693245888,0.006574015598744154,0.00016777215932961553,0.2574736475944519,0.11354441940784454,101149,0.14512322843074799,849.0,,,
0.15453460812568665,0.05456186458468437,0.26298829913139343,0.2562335133552551,0.015307895839214325,0.005494403652846813,0.00016777215932961553,0.25758448243141174,0.11206543445587158,101268,0.14604076743125916,850.0,,,
0.15688277781009674,0.08220376074314117,0.25849512219429016,0.2579534649848938,0.021945707499980927,0.006881195120513439,0.00016777215932961553,0.25806179642677307,0.1091311052441597,101387,0.14733244478702545,851.0,,,
0.1541837751865387,0.049359939992427826,0.2533828616142273,0.25446954369544983,0.016065943986177444,0.007742444518953562,0.00016777215932961553,0.25425222516059875,0.10612767189741135,101506,0.14457255601882935,852.0,,,
0.15563707053661346,0.05384710803627968,0.2563387155532837,0.2599756419658661,0.01612601988017559,0.006695748772472143,0.00016777215932961553,0.2592482566833496,0.10716699063777924,101625,0.1459430456161499,853.0,,,
0.1557951420545578,0.15744952857494354,0.25230303406715393,0.2572762668132782,0.03835184499621391,0.008577428758144379,0.00016777215932961553,0.25628161430358887,0.10458109527826309,101744,0.14555233716964722,854.0,,,
0.1545698046684265,0.0524294413626194,0.2480941265821457,0.25485652685165405,0.015630077570676804,0.00643023569136858,0.00016777215932961553,0.25350403785705566,0.10197605937719345,101863,0.14405106008052826,855.0,,,
0.15479113161563873,0.05268718674778938,0.24715816974639893,0.2554872930049896,0.014872134663164616,0.0054183718748390675,0.00016777215932961553,0.253821462392807,0.10095635801553726,101982,0.14402417838573456,856.0,,,
0.15498992800712585,0.04407701641321182,0.2519877552986145,0.25563761591911316,0.01382637582719326,0.006263714749366045,0.00016777215932961553,0.25490763783454895,0.10325228422880173,102101,0.1446423977613449,857.0,,,
0.15563303232192993,0.05292140319943428,0.2644508481025696,0.25650835037231445,0.017398640513420105,0.008517948910593987,0.00016777215932961553,0.258096843957901,0.11209552735090256,102220,0.14692553877830505,858.0,,,
0.15553660690784454,0.07344891875982285,0.25922828912734985,0.2577012777328491,0.020848635584115982,0.007698563393205404,0.00016777215932961553,0.2580066919326782,0.10912160575389862,102339,0.14625360071659088,859.0,,,
0.15519468486309052,0.07221812754869461,0.2586418688297272,0.2560427784919739,0.02159290574491024,0.00893659982830286,0.00016777215932961553,0.25656259059906006,0.10846240073442459,102458,0.14584822952747345,860.0,,,
0.15453769266605377,0.06058517098426819,0.254178524017334,0.2571966350078583,0.020262302830815315,0.010181586258113384,0.00016777215932961553,0.2565930187702179,0.10566134750843048,102577,0.14476242661476135,861.0,,,
0.16707631945610046,0.08641320466995239,0.2572508454322815,0.26615825295448303,0.02474863827228546,0.009332499466836452,0.00016777215932961553,0.26437678933143616,0.1069788709282875,102696,0.15505683422088623,862.0,,,
0.15613041818141937,0.09303541481494904,0.2581382989883423,0.2586737275123596,0.028449350968003273,0.012302836403250694,0.00016777215932961553,0.25856664776802063,0.10677055269479752,102815,0.14625844359397888,863.0,,,
0.15878035128116608,0.04865163937211037,0.2562938630580902,0.2590086758136749,0.014288644306361675,0.005697896704077721,0.00013421772746369243,0.2584657073020935,0.10529140383005142,102934,0.14808255434036255,864.0,,,
0.15421907603740692,0.0406753234565258,0.2516354024410248,0.25472524762153625,0.011318182572722435,0.0039788964204490185,0.00013421772746369243,0.2541072964668274,0.1026352271437645,103053,0.14390230178833008,865.0,,,
0.1523434966802597,0.05099308863282204,0.24749112129211426,0.25274255871772766,0.012846183031797409,0.003309455933049321,0.00013421772746369243,0.2516922652721405,0.10056401044130325,103172,0.141987606883049,866.0,,,
0.1551985740661621,0.05516743287444115,0.2433040589094162,0.25417718291282654,0.013904374092817307,0.0035886080004274845,0.00013421772746369243,0.2520025670528412,0.09808268398046494,103291,0.14377540349960327,867.0,,,
0.155172199010849,0.02982768788933754,0.239170104265213,0.2556658089160919,0.008544105105102062,0.003223208710551262,0.00013421772746369243,0.25236666202545166,0.09571858495473862,103410,0.1432814747095108,868.0,,,
0.1538972556591034,0.04464365169405937,0.2404303401708603,0.2546197175979614,0.011472946964204311,0.0031802719458937645,0.00013421772746369243,0.2517818510532379,0.09593753516674042,103529,0.14230531454086304,869.0,,,
0.16208212077617645,0.06945227086544037,0.2389088124036789,0.26328185200691223,0.018057076260447502,0.005208278074860573,0.00013421772746369243,0.25840723514556885,0.09553714096546173,103648,0.14877313375473022,870.0,,,
0.15122085809707642,0.0486314631998539,0.23511962592601776,0.2523159682750702,0.014187254942953587,0.005576200317591429,0.00013421772746369243,0.24887670576572418,0.0934702455997467,103767,0.139670729637146,871.0,,,
0.16007447242736816,0.045928336679935455,0.233051136136055,0.25958025455474854,0.014210110530257225,0.0062805539928376675,0.00013421772746369243,0.2542744278907776,0.09266001731157303,103886,0.14659158885478973,872.0,,,
0.15804952383041382,0.05388021469116211,0.2300235778093338,0.25959065556526184,0.015558800660073757,0.0059784469194710255,0.00013421772746369243,0.25367724895477295,0.09078287333250046,104005,0.1445961892604828,873.0,,,
0.15289750695228577,0.047124896198511124,0.22836615145206451,0.2531769275665283,0.014271307736635208,0.0060579124838113785,0.00013421772746369243,0.24821478128433228,0.08942048251628876,104124,0.1402021050453186,874.0,,,
0.1520112156867981,0.043347008526325226,0.22535409033298492,0.25299009680747986,0.012412939220666885,0.004679422825574875,0.00013421772746369243,0.2474628984928131,0.08772387355566025,104243,0.13915374875068665,875.0,,,
0.1540471315383911,0.05762292072176933,0.22211763262748718,0.25533413887023926,0.015696322545409203,0.005214670207351446,0.00013421772746369243,0.24869084358215332,0.08586599677801132,104362,0.1404109001159668,876.0,,,
0.15413552522659302,0.05104970932006836,0.2195117473602295,0.25494876503944397,0.013641340658068657,0.004289249423891306,0.00013421772746369243,0.2478613704442978,0.08468793332576752,104481,0.14024600386619568,877.0,,,
0.15259183943271637,0.06260766088962555,0.2250049114227295,0.2526853680610657,0.016007477417588234,0.004357432015240192,0.00013421772746369243,0.2471492886543274,0.08735685795545578,104600,0.13954484462738037,878.0,,,
0.15167270600795746,0.05615157261490822,0.22253592312335968,0.25170642137527466,0.014383208006620407,0.003941116854548454,0.00013421772746369243,0.24587233364582062,0.08620093017816544,104719,0.1385783553123474,879.0,,,
0.15187612175941467,0.04216425120830536,0.22834661602973938,0.2528843879699707,0.012084348127245903,0.004564373288303614,0.00013421772746369243,0.24797683954238892,0.09020338207483292,104838,0.13954158127307892,880.0,,,
0.15271398425102234,0.04959327355027199,0.2317417860031128,0.2538417875766754,0.01425061747431755,0.005414954386651516,0.00013421772746369243,0.24942179024219513,0.09253891557455063,104957,0.14067897200584412,881.0,,,
0.15751029551029205,0.07419005036354065,0.23046718537807465,0.2563328444957733,0.019494187086820602,0.005820223595947027,0.00013421772746369243,0.2511597275733948,0.09150181710720062,105076,0.14430861175060272,882.0,,,
0.1575353890657425,0.05767691135406494,0.23391257226467133,0.2587732672691345,0.016938278451561928,0.006753618363291025,0.00013421772746369243,0.2538011372089386,0.09290817379951477,105195,0.1446099430322647,883.0,,,
0.15742109715938568,0.04506589099764824,0.2310606837272644,0.2562747001647949,0.01435323990881443,0.006675076205283403,0.00013421772746369243,0.2512319087982178,0.09116999059915543,105314,0.144170880317688,884.0,,,
0.15730775892734528,0.06144285947084427,0.23825764656066895,0.25598931312561035,0.018007010221481323,0.007148046046495438,0.00013421772746369243,0.25244298577308655,0.09512906521558762,105433,0.1448720246553421,885.0,,,
0.1497592180967331,0.0746159628033638,0.23593851923942566,0.25082728266716003,0.020341698080301285,0.006773130968213081,0.00013421772746369243,0.24784952402114868,0.09344780445098877,105552,0.13849693536758423,886.0,,,
0.15323716402053833,0.0418354831635952,0.23332910239696503,0.2536575496196747,0.012054975144565105,0.0046098483726382256,0.00013421772746369243,0.2495918571949005,0.0917324423789978,105671,0.1409362256526947,887.0,,,
0.15120689570903778,0.03790709003806114,0.23216263949871063,0.25272151827812195,0.01159439142793417,0.005016216076910496,0.00013421772746369243,0.2486097365617752,0.09072785079479218,105790,0.13911108672618866,888.0,,,
0.15229572355747223,0.0363403856754303,0.22864824533462524,0.25288277864456177,0.01167215034365654,0.005505092442035675,0.00013421772746369243,0.24803587794303894,0.08875884115695953,105909,0.1395883560180664,889.0,,,
0.1560201495885849,0.056913066655397415,0.2254970818758011,0.2590717077255249,0.015033445321023464,0.004563538357615471,0.00013421772746369243,0.25235679745674133,0.08704257756471634,106028,0.14222463965415955,890.0,,,
0.14984099566936493,0.05661797150969505,0.22272221744060516,0.2502029836177826,0.01575121097266674,0.005534518975764513,0.00013421772746369243,0.24470683932304382,0.08531740307807922,106147,0.1369362771511078,891.0,,,
0.1570291668176651,0.05839787423610687,0.22096110880374908,0.2577175199985504,0.015508914366364479,0.004786674864590168,0.00013421772746369243,0.2503662407398224,0.08412574976682663,106266,0.14244848489761353,892.0,,,
0.15226903557777405,0.051988888531923294,0.22569429874420166,0.2536385655403137,0.015219289809465408,0.006026889197528362,0.00013421772746369243,0.24804972112178802,0.08651809394359589,106385,0.13911885023117065,893.0,,,
0.15621666610240936,0.07273703068494797,0.23190957307815552,0.25721561908721924,0.019737616181373596,0.0064877597615122795,0.00013421772746369243,0.2521544098854065,0.089869923889637,106504,0.14294731616973877,894.0,,,
0.15718688070774078,0.05566679686307907,0.2310640811920166,0.2577230632305145,0.019211236387491226,0.010097348131239414,0.00013421772746369243,0.2523912787437439,0.08958932012319565,106623,0.14366737008094788,895.0,,,
0.1564262956380844,0.04554882273077965,0.22776086628437042,0.2589761018753052,0.015553520992398262,0.008054696023464203,0.00013421772746369243,0.252733051776886,0.08767040073871613,106742,0.14267511665821075,896.0,,,
0.15497371554374695,0.040477629750967026,0.23265406489372253,0.2549411952495575,0.013391533866524696,0.006620009429752827,0.00013421772746369243,0.25048375129699707,0.09012574702501297,106861,0.1420041173696518,897.0,,,
0.15208378434181213,0.06193647161126137,0.23324009776115417,0.25277355313301086,0.017815453931689262,0.006785199046134949,0.00013421772746369243,0.24886687099933624,0.09093683958053589,106980,0.13985440135002136,898.0,,,
0.15442891418933868,0.07646838575601578,0.2301405966281891,0.25559064745903015,0.02040405198931694,0.00638796528801322,0.00013421772746369243,0.2505006492137909,0.08949936926364899,107099,0.14144301414489746,899.0,,,
0.15205077826976776,0.05029173567891121,0.22672730684280396,0.2529139518737793,0.013903038576245308,0.004805862437933683,0.00013421772746369243,0.24767664074897766,0.08768943697214127,107218,0.13917851448059082,900.0,,,
0.15278518199920654,0.03450305014848709,0.23542217910289764,0.2543795704841614,0.009959529154002666,0.003823647741228342,0.00013421772746369243,0.2505880892276764,0.09270437806844711,107337,0.14076901972293854,901.0,,,
0.15179361402988434,0.04482503980398178,0.23290106654167175,0.25179117918014526,0.012551206164062023,0.00448274752125144,0.00013421772746369243,0.24801315367221832,0.09156915545463562,107456,0.1397487223148346,902.0,,,
0.15146490931510925,0.07537580281496048,0.23016226291656494,0.2524609863758087,0.018632929772138596,0.004447211045771837,0.00013421772746369243,0.24800124764442444,0.09027682989835739,107575,0.13922730088233948,903.0,,,
0.15836313366889954,0.05507276579737663,0.22690413892269135,0.2577505111694336,0.015320238657295704,0.005382107570767403,0.00013421772746369243,0.25158122181892395,0.08857157826423645,107694,0.1444048285484314,904.0,,,
0.15384124219417572,0.04126505181193352,0.23118393123149872,0.25542545318603516,0.01275163795799017,0.005623283330351114,0.00013421772746369243,0.2505771517753601,0.09056878089904785,107813,0.14118675887584686,905.0,,,
0.15414467453956604,0.04734424874186516,0.2318122237920761,0.25362950563430786,0.014011245220899582,0.005677992943674326,0.00013421772746369243,0.24926605820655823,0.0904485434293747,107932,0.14140544831752777,906.0,,,
0.15241265296936035,0.05084530636668205,0.23362785577774048,0.2536151111125946,0.013603520579636097,0.004293073434382677,0.00013421772746369243,0.24961766600608826,0.09192123264074326,108051,0.14031437039375305,907.0,,,
0.15419280529022217,0.05842012166976929,0.22997771203517914,0.25426217913627625,0.015886791050434113,0.0052534593269228935,0.00013421772746369243,0.24940529465675354,0.0898769274353981,108170,0.14132963120937347,908.0,,,
0.1550714075565338,0.05513721704483032,0.2270725816488266,0.2564219534397125,0.015410876832902431,0.0054792920127511024,0.00013421772746369243,0.25055208802223206,0.08826882392168045,108289,0.14171089231967926,909.0,,,
0.15260805189609528,0.05625354126095772,0.22393770515918732,0.25312283635139465,0.017403271049261093,0.007690702565014362,0.00013421772746369243,0.24728581309318542,0.08670791983604431,108408,0.1394280195236206,910.0,,,
0.15321952104568481,0.048903025686740875,0.22439707815647125,0.25565439462661743,0.014850014820694923,0.006336761638522148,0.00013421772746369243,0.2494029402732849,0.08658639341592789,108527,0.13989289104938507,911.0,,,
0.15570703148841858,0.05819301679730415,0.22239597141742706,0.25618910789489746,0.018739216029644012,0.008875766769051552,0.00013421772746369243,0.24943047761917114,0.08586546778678894,108646,0.14173871278762817,912.0,,,
0.15205618739128113,0.05064161866903305,0.21955741941928864,0.25274714827537537,0.015990443527698517,0.007327649276703596,0.00013421772746369243,0.24610920250415802,0.08418058604001999,108765,0.13848106563091278,913.0,,,
0.15430453419685364,0.03705493360757828,0.2168607860803604,0.25401437282562256,0.012817524373531342,0.006758172530680895,0.00013421772746369243,0.24658365547657013,0.08279480040073395,108884,0.14000257849693298,914.0,,,
0.15516282618045807,0.05050310865044594,0.21648649871349335,0.2558433711528778,0.013795362785458565,0.004618427716195583,0.00013421772746369243,0.2479720115661621,0.08305642008781433,109003,0.14074154198169708,915.0,,,
0.1499776989221573,0.0493885837495327,0.21359968185424805,0.2500717341899872,0.013685837388038635,0.004760150332003832,0.00013421772746369243,0.24277731776237488,0.08156570792198181,109122,0.13629530370235443,916.0,,,
0.15355560183525085,0.04019022732973099,0.2180446982383728,0.2536408305168152,0.011297784745693207,0.0040746727026999,0.00013421772746369243,0.24652162194252014,0.08475695550441742,109241,0.13979586958885193,917.0,,,
0.15085546672344208,0.04284275323152542,0.21701745688915253,0.25120773911476135,0.011664830148220062,0.00387034984305501,0.00013421772746369243,0.24436968564987183,0.08386871963739395,109360,0.13745811581611633,918.0,,,
0.15151147544384003,0.04294734075665474,0.21444782614707947,0.25102829933166504,0.01136720646172762,0.003472171723842621,0.00013421772746369243,0.24371220171451569,0.08253172785043716,109479,0.13771553337574005,919.0,,,
0.15535233914852142,0.05050567165017128,0.22413167357444763,0.2564529478549957,0.014017919078469276,0.0048959809355437756,0.00013421772746369243,0.24998870491981506,0.08808385580778122,109598,0.14189864695072174,920.0,,,
0.15678487718105316,0.055777184665203094,0.22389383614063263,0.2574474811553955,0.015861662104725838,0.0058827814646065235,0.00013421772746369243,0.2507367730140686,0.08826266974210739,109717,0.1430804431438446,921.0,,,
0.14858338236808777,0.05499229207634926,0.22601164877414703,0.24941688776016235,0.014798345044255257,0.004749859217554331,0.00013421772746369243,0.24473583698272705,0.08886711299419403,109836,0.13664013147354126,922.0,,,
0.15219977498054504,0.041583102196455,0.22258606553077698,0.25431349873542786,0.012422705069184303,0.005132605787366629,0.00013421772746369243,0.24796801805496216,0.08690617978572845,109955,0.1391410529613495,923.0,,,
0.15088701248168945,0.06789855659008026,0.22011300921440125,0.25220412015914917,0.01770167239010334,0.005152453668415546,0.00013421772746369243,0.2457859069108963,0.08540168404579163,110074,0.13778994977474213,924.0,,,
0.15200570225715637,0.04984136298298836,0.21891985833644867,0.2526000440120697,0.015315060503780842,0.0066834851168096066,0.00013421772746369243,0.24586401879787445,0.08491675555706024,110193,0.13858790695667267,925.0,,,
0.1546355038881302,0.03890320286154747,0.21703636646270752,0.2562432885169983,0.01198296993970871,0.00525291170924902,0.00013421772746369243,0.24840191006660461,0.08362209051847458,110312,0.14043281972408295,926.0,,,
0.15519601106643677,0.03704726696014404,0.22627830505371094,0.25567060708999634,0.011376454494893551,0.004958751145750284,0.00013421772746369243,0.24979214370250702,0.08886969834566116,110431,0.1419307440519333,927.0,,,
0.15309979021549225,0.04824729263782501,0.2292456328868866,0.25624534487724304,0.013418362475931644,0.0047111292369663715,0.00013421772746369243,0.25084540247917175,0.08995648473501205,110550,0.14047113060951233,928.0,,,
0.15875016152858734,0.0339043065905571,0.23059584200382233,0.2612093687057495,0.011521944776177406,0.005926354788243771,0.00013421772746369243,0.25508666038513184,0.0903434231877327,110669,0.14506882429122925,929.0,,,
0.15880447626113892,0.04976082220673561,0.22756604850292206,0.2599230706691742,0.01548728533089161,0.0069189006462693214,0.00013421772746369243,0.2534516751766205,0.08858015388250351,110788,0.1447596251964569,930.0,,,
0.15641365945339203,0.05351205915212631,0.2240002453327179,0.2584945261478424,0.015787120908498764,0.006355885416269302,0.00013421772746369243,0.251595675945282,0.08680935204029083,110907,0.14249280095100403,931.0,,,
0.15616220235824585,0.08056255429983139,0.23111273348331451,0.2565281093120575,0.02354172244668007,0.009286514483392239,0.00013421772746369243,0.2514450252056122,0.09074817597866058,111026,0.14307940006256104,932.0,,,
0.15266171097755432,0.061624668538570404,0.23405709862709045,0.2538449764251709,0.017792867496609688,0.006834917236119509,0.00013421772746369243,0.2498874068260193,0.0918181836605072,111145,0.1404930055141449,933.0,,,
0.1510721743106842,0.0519244484603405,0.23051050305366516,0.25309139490127563,0.014362595975399017,0.004972132854163647,0.00013421772746369243,0.24857522547245026,0.08995676040649414,111264,0.13884909451007843,934.0,,,
0.1496647298336029,0.0492192879319191,0.23395372927188873,0.2513621151447296,0.013821383938193321,0.0049719070084393024,0.00013421772746369243,0.24788044393062592,0.09243255108594894,111383,0.13821829855442047,935.0,,,
0.148882195353508,0.054446034133434296,0.2307560294866562,0.2513042092323303,0.01445669773966074,0.004459363408386707,0.00013421772746369243,0.2471945732831955,0.090957410633564,111502,0.13729724287986755,936.0,,,
0.15323680639266968,0.03994392976164818,0.22831197082996368,0.2529526650905609,0.011602053418755531,0.004516584798693657,0.00013421772746369243,0.24802452325820923,0.08933238685131073,111621,0.1404559314250946,937.0,,,
0.15141044557094574,0.06286704540252686,0.2276463657617569,0.2538483440876007,0.016780273988842964,0.005258579272776842,0.00013421772746369243,0.24860794842243195,0.08850052952766418,111740,0.13882845640182495,938.0,,,
0.14968912303447723,0.045370157808065414,0.2344827950000763,0.2509479522705078,0.01345541700720787,0.005476731341332197,0.00013421772746369243,0.24765492975711823,0.09215851128101349,111859,0.13818299770355225,939.0,,,
0.15137119591236115,0.046320781111717224,0.23107114434242249,0.2516442537307739,0.013422979041934013,0.005198528058826923,0.00013421772746369243,0.24752962589263916,0.09042363613843918,111978,0.1391816884279251,940.0,,,
0.15230640769004822,0.04579292610287666,0.22814258933067322,0.25303688645362854,0.012865257449448109,0.004633339587599039,0.00013421772746369243,0.2480580359697342,0.08861339092254639,112097,0.1395678073167801,941.0,,,
0.15192502737045288,0.055043093860149384,0.22504794597625732,0.25412148237228394,0.014716467820107937,0.004634810145944357,0.00013421772746369243,0.2483067810535431,0.08671005815267563,112216,0.13888204097747803,942.0,,,
0.1504882574081421,0.032978400588035583,0.22176429629325867,0.2512461543083191,0.009586520493030548,0.0037385497707873583,0.00013421772746369243,0.24534977972507477,0.08489897102117538,112335,0.13737040758132935,943.0,,,
0.15192386507987976,0.046772800385951996,0.2201448231935501,0.2533987760543823,0.013374417088925838,0.0050248210318386555,0.00013421772746369243,0.24674798548221588,0.08376242220401764,112454,0.13829158246517181,944.0,,,
0.15236896276474,0.05458775907754898,0.21954382956027985,0.25528275966644287,0.014979011379182339,0.005076824687421322,0.00013421772746369243,0.24813497066497803,0.08391707390546799,112573,0.13867858052253723,945.0,,,
0.15339826047420502,0.05094582214951515,0.21700413525104523,0.2559899389743805,0.014171596616506577,0.004978039767593145,0.00013421772746369243,0.24819277226924896,0.08248879760503769,112692,0.1392163634300232,946.0,,,
0.15337270498275757,0.05607718974351883,0.2142476737499237,0.25579705834388733,0.01710338331758976,0.0073599303141236305,0.00013421772746369243,0.24748718738555908,0.08095908164978027,112811,0.13888998329639435,947.0,,,
0.15177950263023376,0.04883257672190666,0.21441029012203217,0.25373193621635437,0.01394669059664011,0.005225218832492828,0.00010737418051576242,0.24586760997772217,0.08074316382408142,112930,0.13757222890853882,948.0,,,
0.15383417904376984,0.04667073115706444,0.22000226378440857,0.2544565200805664,0.012969535775482655,0.004544235300272703,0.00010737418051576242,0.24756568670272827,0.08364155143499374,113049,0.13979564607143402,949.0,,,
0.1501140594482422,0.04208249971270561,0.21731464564800262,0.251178115606308,0.011023815721273422,0.003259144490584731,0.00010737418051576242,0.24440543353557587,0.08213330060243607,113168,0.13651791214942932,950.0,,,
0.1513620913028717,0.028953470289707184,0.21441766619682312,0.2524440288543701,0.007967445999383926,0.0027209401596337557,0.00010737418051576242,0.24483875930309296,0.0806252732872963,113287,0.13721473515033722,951.0,,,
0.15087352693080902,0.05064458027482033,0.21147803962230682,0.2502005398273468,0.012424886226654053,0.002869962016120553,0.00010737418051576242,0.24245603382587433,0.07904811203479767,113406,0.13650844991207123,952.0,,,
0.14856018126010895,0.037280116230249405,0.20887288451194763,0.2494656890630722,0.009600424207746983,0.0026805007364600897,0.00010737418051576242,0.24134713411331177,0.07761035114526749,113525,0.13437020778656006,953.0,,,
0.15151411294937134,0.038198065012693405,0.2072104960680008,0.2510029971599579,0.009796020574867725,0.00269551039673388,0.00010737418051576242,0.24224449694156647,0.07656674832105637,113644,0.13652464747428894,954.0,,,
0.15072862803936005,0.039877768605947495,0.2048812210559845,0.25085142254829407,0.010020306333899498,0.002555940533056855,0.00010737418051576242,0.24165737628936768,0.07519641518592834,113763,0.13562218844890594,955.0,,,
0.1584143340587616,0.04450322315096855,0.2079809159040451,0.25979170203208923,0.011490161530673504,0.0032368965912610292,0.00010737418051576242,0.24942955374717712,0.07649225741624832,113882,0.14202992618083954,956.0,,,
0.15194696187973022,0.04068474844098091,0.2058631181716919,0.2519875168800354,0.012332365848124027,0.005244269967079163,0.00010737418051576242,0.24276264011859894,0.07519596070051193,114001,0.13659676909446716,957.0,,,
0.15018536150455475,0.02889961563050747,0.20419496297836304,0.25131991505622864,0.010002966970205307,0.0052788048051297665,0.00010737418051576242,0.24189493060112,0.0744771733880043,114120,0.13504372537136078,958.0,,,
0.1533653885126114,0.03769777715206146,0.20814146101474762,0.25590404868125916,0.011621329933404922,0.005102216731756926,0.00010737418051576242,0.24635154008865356,0.0764281153678894,114239,0.13797792792320251,959.0,,,
0.14899872243404388,0.03681492432951927,0.20698438584804535,0.24941258132457733,0.010728642344474792,0.004207071382552385,0.00010737418051576242,0.24092695116996765,0.075591079890728,114358,0.13431718945503235,960.0,,,
0.14935079216957092,0.051139794290065765,0.204603910446167,0.25009095668792725,0.01320607215166092,0.0037226411513984203,0.00010737418051576242,0.24099354445934296,0.07442773878574371,114477,0.13436618447303772,961.0,,,
0.15348006784915924,0.05875498801469803,0.20512370765209198,0.25582215189933777,0.014518413692712784,0.0034592710435390472,0.00010737418051576242,0.2456824630498886,0.07442119717597961,114596,0.13766829669475555,962.0,,,
0.15123367309570312,0.05359460785984993,0.20602376759052277,0.25210171937942505,0.013286060653626919,0.0032089229207485914,0.00010737418051576242,0.24288612604141235,0.07469134777784348,114715,0.13592520356178284,963.0,,,
0.15159587562084198,0.04372513294219971,0.20381632447242737,0.25213009119033813,0.011006786487996578,0.0028271987102925777,0.00010737418051576242,0.24246734380722046,0.07356127351522446,114834,0.13598895072937012,964.0,,,
0.15224529802799225,0.03677244484424591,0.2016880065202713,0.25182852149009705,0.009724318981170654,0.0029622872825711966,0.00010737418051576242,0.2418004274368286,0.0725199282169342,114953,0.1363002359867096,965.0,,,
0.15215861797332764,0.04784615710377693,0.20510360598564148,0.2521721124649048,0.012513750232756138,0.0036806485150009394,0.00010737418051576242,0.24275840818881989,0.07497010380029678,115072,0.1367209106683731,966.0,,,
0.1523173451423645,0.053285639733076096,0.2053171694278717,0.2516534924507141,0.01391977071762085,0.004078303929418325,0.00010737418051576242,0.24238622188568115,0.07556632161140442,115191,0.13696715235710144,967.0,,,
0.156061053276062,0.04335441440343857,0.20361381769180298,0.2581872344017029,0.012105602771043777,0.0042933993972837925,0.00010737418051576242,0.2472725510597229,0.07449894398450851,115310,0.13974863290786743,968.0,,,
0.15021653473377228,0.036962661892175674,0.2030268758535385,0.25131115317344666,0.011387499049305916,0.004993708338588476,0.00010737418051576242,0.24165430665016174,0.07389801740646362,115429,0.1349528282880783,969.0,,,
0.15393395721912384,0.028872471302747726,0.20134428143501282,0.2550216019153595,0.009359748102724552,0.004481567069888115,0.00010737418051576242,0.24428613483905792,0.07285057753324509,115548,0.13771727681159973,970.0,,,
0.15201272070407867,0.05128510668873787,0.20543332397937775,0.2521781027317047,0.013424769975244999,0.003959686495363712,0.00010737418051576242,0.24282914400100708,0.07481840252876282,115667,0.13657386600971222,971.0,,,
0.15248024463653564,0.05537128075957298,0.2054116576910019,0.25214430689811707,0.013766641728579998,0.0033654808066785336,0.00010737418051576242,0.24279779195785522,0.07450912147760391,115786,0.13688603043556213,972.0,,,
0.15121817588806152,0.03843006119132042,0.20360982418060303,0.25209686160087585,0.010024763643741608,0.0029234387911856174,0.00010737418051576242,0.2423994541168213,0.07378464192152023,115905,0.13573147356510162,973.0,,,
0.1526332050561905,0.03427475690841675,0.20252308249473572,0.2526768743991852,0.009113429114222527,0.0028230969328433275,0.00010737418051576242,0.24264612793922424,0.07296748459339142,116024,0.13670006394386292,974.0,,,
0.15042415261268616,0.03565632924437523,0.20658442378044128,0.25169113278388977,0.00964303594082594,0.003139711916446686,0.00010737418051576242,0.24266979098320007,0.07493824511766434,116143,0.13532698154449463,975.0,,,
0.15048252046108246,0.037278056144714355,0.20441146194934845,0.2500278949737549,0.010377096943557262,0.0036518557462841272,0.00010737418051576242,0.24090461432933807,0.07366496324539185,116262,0.1351190060377121,976.0,,,
0.14983299374580383,0.058161213994026184,0.21047213673591614,0.2505146861076355,0.014608941040933132,0.003720871638506651,0.00010737418051576242,0.24250617623329163,0.07688698917627335,116381,0.13524378836154938,977.0,,,
0.15096908807754517,0.04613979905843735,0.20966728031635284,0.2519528865814209,0.012492992915213108,0.004081292077898979,0.00010737418051576242,0.24349577724933624,0.07628189772367477,116500,0.13603165745735168,978.0,,,
0.15158019959926605,0.03897776082158089,0.20852765440940857,0.2537882626056671,0.01032429002225399,0.0031609211582690477,0.00010737418051576242,0.24473614990711212,0.07617776095867157,116619,0.13649971783161163,979.0,,,
0.15029197931289673,0.052894026041030884,0.20635126531124115,0.2515726685523987,0.014095147140324116,0.004395426716655493,0.00010737418051576242,0.24252839386463165,0.07525169104337692,116738,0.1352839320898056,980.0,,,
0.1535886973142624,0.03946029394865036,0.2057524472475052,0.25460124015808105,0.011391378939151764,0.0043741497211158276,0.00010737418051576242,0.24483148753643036,0.07519320398569107,116857,0.13790960609912872,981.0,,,
0.14981065690517426,0.06358542293310165,0.20424607396125793,0.25136619806289673,0.015619528479874134,0.003628054168075323,0.00010737418051576242,0.2419421672821045,0.07467475533485413,116976,0.13478347659111023,982.0,,,
0.14905427396297455,0.06010511890053749,0.2103775143623352,0.2510925531387329,0.015387856401503086,0.0042085410095751286,0.00010737418051576242,0.24294954538345337,0.07773301005363464,117095,0.13479001820087433,983.0,,,
0.16120658814907074,0.044164661318063736,0.21392112970352173,0.2629041075706482,0.012545416131615639,0.004640606697648764,0.00010737418051576242,0.2531075179576874,0.07925651222467422,117214,0.1448165774345398,984.0,,,
0.1482580155134201,0.052014466375112534,0.21316257119178772,0.24959208071231842,0.015318434685468674,0.006144425366073847,0.00010737418051576242,0.242306187748909,0.0786139965057373,117333,0.13432921469211578,985.0,,,
0.15147081017494202,0.036910973489284515,0.2118169367313385,0.2514668405056,0.010528289712965488,0.003932618536055088,0.00010737418051576242,0.24353685975074768,0.07771258801221848,117452,0.13671916723251343,986.0,,,
0.15131941437721252,0.041725631803274155,0.20981983840465546,0.2523439824581146,0.011226707138121128,0.003601975506171584,0.00010737418051576242,0.24383915960788727,0.07667754590511322,117571,0.1363910436630249,987.0,,,
0.15174491703510284,0.04428831860423088,0.20726634562015533,0.25203314423561096,0.011670536361634731,0.0035160917323082685,0.00010737418051576242,0.2430797964334488,0.07533194869756699,117690,0.13646233081817627,988.0,,,
0.14962245523929596,0.029210170730948448,0.20509052276611328,0.24974268674850464,0.008923905901610851,0.0038523394614458084,0.00010737418051576242,0.2408122718334198,0.07452043145895004,117809,0.13460205495357513,989.0,,,
0.15101076662540436,0.03828329220414162,0.2043047398328781,0.2506517469882965,0.009995369240641594,0.002923388034105301,0.00010737418051576242,0.24138234555721283,0.07390671223402023,117928,0.13558995723724365,990.0,,,
0.15360066294670105,0.034331195056438446,0.20427700877189636,0.2545733153820038,0.009483465924859047,0.0032715341076254845,0.00010737418051576242,0.24451406300067902,0.07424066960811615,118047,0.13772866129875183,991.0,,,
0.1488391011953354,0.035212986171245575,0.20243816077709198,0.24923959374427795,0.009066029451787472,0.0025292898062616587,8.589934441260993e-05,0.239879310131073,0.07347980886697769,118166,0.1337672472000122,992.0,,,
0.15130764245986938,0.03781156986951828,0.20087875425815582,0.25146281719207764,0.008986933156847954,0.0017807730473577976,8.589934441260993e-05,0.24134600162506104,0.07289761304855347,118285,0.13562564551830292,993.0,,,
0.15063926577568054,0.03228013962507248,0.19874106347560883,0.25066041946411133,0.007781874854117632,0.0016573079628869891,8.589934441260993e-05,0.2402765452861786,0.07184940576553345,118404,0.13488128781318665,994.0,,,
0.14885313808918,0.034810058772563934,0.1965852528810501,0.24924664199352264,0.008476832881569862,0.0018935261759907007,8.589934441260993e-05,0.23871436715126038,0.07074423879384995,118523,0.13323135673999786,995.0,,,
0.14991357922554016,0.03746198117733002,0.20841223001480103,0.2507272958755493,0.00902846734970808,0.0019200880778953433,8.589934441260993e-05,0.2422642856836319,0.07788573205471039,118642,0.13550801575183868,996.0,,,
0.1501745581626892,0.04530294984579086,0.21367910504341125,0.25072774291038513,0.010721045546233654,0.00207557063549757,8.589934441260993e-05,0.24331802129745483,0.08044067025184631,118761,0.1362277865409851,997.0,,,
0.14911316335201263,0.03301931917667389,0.21393264830112457,0.24993835389614105,0.008176564238965511,0.001965876203030348,8.589934441260993e-05,0.24273720383644104,0.08019597828388214,118880,0.1353297233581543,998.0,,,
0.15066184103488922,0.03789673373103142,0.21217350661754608,0.2504258453845978,0.009273730218410492,0.0021179767791181803,8.589934441260993e-05,0.24277538061141968,0.07899477332830429,118999,0.13632842898368835,999.0,,,
0.15019752085208893,0.0403728261590004,0.21087732911109924,0.25142884254455566,0.01022690162062645,0.0026904181577265263,8.589934441260993e-05,0.24331854283809662,0.07800206542015076,119118,0.1357584297657013,1000.0,,,
0.1505565196275711,0.037317562848329544,0.20817720890045166,0.25151652097702026,0.010132910683751106,0.003336747642606497,8.589934441260993e-05,0.24284866452217102,0.07669083029031754,119237,0.1357833743095398,1001.0,,,
0.1569545418024063,0.04343598708510399,0.20770584046840668,0.25898289680480957,0.01157842855900526,0.003614037996158004,8.589934441260993e-05,0.24872750043869019,0.07617269456386566,119356,0.1407981812953949,1002.0,,,
0.1491970270872116,0.03346816077828407,0.2054455578327179,0.2501543164253235,0.009234069846570492,0.003175546880811453,8.589934441260993e-05,0.24121257662773132,0.07502031326293945,119475,0.13436168432235718,1003.0,,,
0.1493954062461853,0.028794987127184868,0.20504827797412872,0.2501787841320038,0.007733464706689119,0.0024680837523192167,8.589934441260993e-05,0.24115267395973206,0.07457984238862991,119594,0.13443230092525482,1004.0,,,
0.15013429522514343,0.032884631305933,0.2103271186351776,0.25097984075546265,0.009062381461262703,0.0031068180687725544,8.589934441260993e-05,0.24284930527210236,0.0780940130352974,119713,0.13572624325752258,1005.0,,,
0.15066789090633392,0.04364075884222984,0.2087482511997223,0.2509647011756897,0.010797357186675072,0.002586506539955735,8.589934441260993e-05,0.24252142012119293,0.07703501731157303,119832,0.13594132661819458,1006.0,,,
0.15113727748394012,0.03305244818329811,0.20899833738803864,0.25273048877716064,0.008652930147945881,0.0025530499406158924,8.589934441260993e-05,0.24398405849933624,0.07748600095510483,119951,0.1364070177078247,1007.0,,,
0.149374321103096,0.042530547827482224,0.21026717126369476,0.25075146555900574,0.01095617562532425,0.0030625828076153994,8.589934441260993e-05,0.24265460669994354,0.07857166230678558,120070,0.13521379232406616,1008.0,,,
0.1531296968460083,0.033236272633075714,0.2125350534915924,0.25493961572647095,0.008584583178162575,0.002421660115942359,8.589934441260993e-05,0.24645870923995972,0.0802299901843071,120189,0.13854975998401642,1009.0,,,
0.14964348077774048,0.034089893102645874,0.21109580993652344,0.250516802072525,0.00938575528562069,0.003209722461178899,8.589934441260993e-05,0.24263261258602142,0.0795915424823761,120308,0.13563309609889984,1010.0,,,
0.1513226181268692,0.044392600655555725,0.20894727110862732,0.25162747502326965,0.011459863744676113,0.0032266792841255665,8.589934441260993e-05,0.2430914342403412,0.07822035998106003,120427,0.13670216500759125,1011.0,,,
0.1499946564435959,0.046783145517110825,0.2062499076128006,0.250370591878891,0.01154986210167408,0.002741540316492319,8.589934441260993e-05,0.24154645204544067,0.07682301104068756,120546,0.13536033034324646,1012.0,,,
0.15093979239463806,0.05022861808538437,0.20393741130828857,0.25212183594703674,0.012230095453560352,0.0027304638642817736,8.589934441260993e-05,0.2424849569797516,0.0756947472691536,120665,0.13589078187942505,1013.0,,,
0.1488342434167862,0.03953991457819939,0.20355303585529327,0.2509586811065674,0.010059057734906673,0.002688843058422208,8.589934441260993e-05,0.24147756397724152,0.07574594765901566,120784,0.1342165768146515,1014.0,,,
0.15083634853363037,0.04420623183250427,0.20309412479400635,0.25163453817367554,0.010894790291786194,0.0025669282767921686,8.589934441260993e-05,0.24192646145820618,0.07521743327379227,120903,0.13571256399154663,1015.0,,,
0.14942170679569244,0.03674056753516197,0.2045956701040268,0.24998688697814941,0.009811211377382278,0.003078870242461562,8.589934441260993e-05,0.2409086525440216,0.07624269276857376,121022,0.13478590548038483,1016.0,,,
0.15215784311294556,0.047728367149829865,0.20311589539051056,0.2540833353996277,0.011843698099255562,0.002872532233595848,8.589934441260993e-05,0.24388983845710754,0.07509071379899979,121141,0.1367444097995758,1017.0,,,
0.1492275446653366,0.03678283095359802,0.2094288468360901,0.2507210969924927,0.009266882203519344,0.0023878938518464565,8.589934441260993e-05,0.2424626648426056,0.07824340462684631,121260,0.13503071665763855,1018.0,,,
0.1511894017457962,0.05481868237257004,0.209426149725914,0.25150805711746216,0.012869829311966896,0.0023826160468161106,8.589934441260993e-05,0.2430916726589203,0.07784783095121384,121379,0.1365210860967636,1019.0,,,
0.14939750730991364,0.04162805527448654,0.20720483362674713,0.2511616349220276,0.010626313276588917,0.002875878242775798,8.589934441260993e-05,0.24237027764320374,0.07645543664693832,121498,0.13480909168720245,1020.0,,,
0.14943234622478485,0.0278554018586874,0.21200084686279297,0.25097203254699707,0.007850156165659428,0.0028488452080637217,8.589934441260993e-05,0.24317780137062073,0.07884262502193451,121617,0.13531440496444702,1021.0,,,
0.15255416929721832,0.03507949411869049,0.20940080285072327,0.2532810568809509,0.010009554214775562,0.003742068773135543,8.589934441260993e-05,0.24450500309467316,0.07743760198354721,121736,0.1375308483839035,1022.0,,,
0.1516781449317932,0.035916008055210114,0.20727451145648956,0.2526162564754486,0.00953598227351904,0.0029409751296043396,8.589934441260993e-05,0.24354791641235352,0.07639873027801514,121855,0.13662226498126984,1023.0,,,
0.15196605026721954,0.036336611956357956,0.20522327721118927,0.2513324022293091,0.009435703977942467,0.0027104762848466635,8.589934441260993e-05,0.24211058020591736,0.07545574754476547,121974,0.1366639882326126,1024.0,,,
0.1503668576478958,0.028300732374191284,0.20302461087703705,0.25178205966949463,0.007429205346852541,0.0022113239392638206,8.589934441260993e-05,0.2420305758714676,0.07424350827932358,122093,0.13514219224452972,1025.0,,,
0.1502714902162552,0.03378886729478836,0.20359212160110474,0.250618040561676,0.008480566553771496,0.0021534906700253487,8.589934441260993e-05,0.241212859749794,0.0742080882191658,122212,0.13505882024765015,1026.0,,,
0.14912325143814087,0.034015584737062454,0.20141251385211945,0.24959838390350342,0.008338330313563347,0.0019190169405192137,6.871947698527947e-05,0.23996120691299438,0.07309924811124802,122331,0.13391844928264618,1027.0,,,
0.14897115528583527,0.03252701088786125,0.20306064188480377,0.24953065812587738,0.007843505591154099,0.0016726283356547356,6.871947698527947e-05,0.24023665487766266,0.0736464336514473,122450,0.13390621542930603,1028.0,,,
0.14786887168884277,0.02633562870323658,0.20728260278701782,0.24852170050144196,0.006418340373784304,0.0014390179421752691,6.871947698527947e-05,0.2402738779783249,0.07553442567586899,122569,0.13340197503566742,1029.0,,,
0.14997397363185883,0.027087638154625893,0.20476222038269043,0.2505248188972473,0.006684917025268078,0.0015842363936826587,6.871947698527947e-05,0.24137230217456818,0.07416492700576782,122688,0.1348121613264084,1030.0,,,
0.14936470985412598,0.030158385634422302,0.20346160233020782,0.2506440579891205,0.007304274942725897,0.0015907480847090483,6.871947698527947e-05,0.2412075698375702,0.07323792576789856,122807,0.13413935899734497,1031.0,,,
0.14941181242465973,0.029345834627747536,0.2016322761774063,0.25045597553253174,0.007151325698941946,0.0016026980010792613,6.871947698527947e-05,0.24069124460220337,0.0721316859126091,122926,0.13395579159259796,1032.0,,,
0.1489465832710266,0.04319622367620468,0.2002069056034088,0.24994894862174988,0.010009204968810081,0.0017124516889452934,6.871947698527947e-05,0.24000054597854614,0.07119404524564743,123045,0.13339607417583466,1033.0,,,
0.14907541871070862,0.033200930804014206,0.19829030334949493,0.2507711350917816,0.008270411752164364,0.0020377805922180414,6.871947698527947e-05,0.24027496576309204,0.0702446922659874,123164,0.1333092749118805,1034.0,,,
0.14811956882476807,0.03287120163440704,0.20087578892707825,0.24876150488853455,0.008289995603263378,0.0021446950268000364,6.871947698527947e-05,0.23918436467647552,0.0712539404630661,123283,0.13274644315242767,1035.0,,,
0.14735449850559235,0.027976172044873238,0.20333200693130493,0.24857549369335175,0.006895014084875584,0.0016247241292148829,6.871947698527947e-05,0.23952679336071014,0.07223616540431976,123402,0.13233083486557007,1036.0,,,
0.14842885732650757,0.044722359627485275,0.2033841609954834,0.24945299327373505,0.010628322139382362,0.0021048143971711397,6.871947698527947e-05,0.2402392327785492,0.07206087559461594,123521,0.13315525650978088,1037.0,,,
0.14691519737243652,0.03892572596669197,0.2078087031841278,0.2485378384590149,0.009397914633154869,0.00201596156693995,6.871947698527947e-05,0.24039201438426971,0.07420685887336731,123640,0.13237352669239044,1038.0,,,
0.15015295147895813,0.057122424244880676,0.20841827988624573,0.2516370415687561,0.013283874839544296,0.0023242353927344084,6.871947698527947e-05,0.2429932951927185,0.07427776604890823,123759,0.13497792184352875,1039.0,,,
0.1491526961326599,0.03655339777469635,0.20609110593795776,0.24897421896457672,0.009149352088570595,0.0022983411327004433,6.871947698527947e-05,0.2403976023197174,0.0731918066740036,123878,0.1339605152606964,1040.0,,,
0.1492759883403778,0.035029709339141846,0.20434905588626862,0.24972914159297943,0.008427598513662815,0.0017770698759704828,6.871947698527947e-05,0.2406531274318695,0.07249510288238525,123997,0.13391980528831482,1041.0,,,
0.14779329299926758,0.03064359910786152,0.20694409310817719,0.24870476126670837,0.0076621598564088345,0.001916799577884376,6.871947698527947e-05,0.24035263061523438,0.07447385787963867,124116,0.13312940299510956,1042.0,,,
0.14981557428836823,0.0353967547416687,0.20522189140319824,0.2503676414489746,0.008614986203610897,0.0019195432541891932,6.871947698527947e-05,0.24133850634098053,0.07381656765937805,124235,0.13461577892303467,1043.0,,,
0.15061448514461517,0.04233202338218689,0.20342953503131866,0.2514512240886688,0.009978019632399082,0.001889518229290843,6.871947698527947e-05,0.24184688925743103,0.07268530875444412,124354,0.1350286453962326,1044.0,,,
0.148405522108078,0.03980105370283127,0.20350806415081024,0.249012753367424,0.009597859345376492,0.0020470586605370045,6.871947698527947e-05,0.23991182446479797,0.07251784205436707,124473,0.13322798907756805,1045.0,,,
0.15146967768669128,0.03023967519402504,0.2042076587677002,0.2519461512565613,0.00792217068374157,0.0023427943233400583,6.871947698527947e-05,0.2423984557390213,0.07259117066860199,124592,0.1356939822435379,1046.0,,,
0.15059253573417664,0.04461624473333359,0.20387227833271027,0.2526312470436096,0.01105555985122919,0.0026653879322111607,6.871947698527947e-05,0.2428794503211975,0.07279364764690399,124711,0.1350327581167221,1047.0,,,
0.15021267533302307,0.032686639577150345,0.20305366814136505,0.25260603427886963,0.008772342465817928,0.002793769119307399,6.871947698527947e-05,0.24269555509090424,0.07261490076780319,124830,0.13469311594963074,1048.0,,,
0.1478806436061859,0.02882474847137928,0.20236973464488983,0.24846841394901276,0.007706763688474894,0.002427266910672188,6.871947698527947e-05,0.23924869298934937,0.07203396409749985,124949,0.13271130621433258,1049.0,,,
0.1532188355922699,0.03989068791270256,0.2004075050354004,0.2543925940990448,0.009749088436365128,0.0022136892657727003,6.871947698527947e-05,0.24359558522701263,0.07097230106592178,125068,0.13676953315734863,1050.0,,,
0.15000423789024353,0.03948315232992172,0.20776212215423584,0.25141003727912903,0.009978577494621277,0.0026024330873042345,6.871947698527947e-05,0.24268046021461487,0.07498032599687576,125187,0.13499945402145386,1051.0,,,
0.14994722604751587,0.035539448261260986,0.20915526151657104,0.25020912289619446,0.008637143298983574,0.0019115670584142208,6.871947698527947e-05,0.2419983446598053,0.07540611177682877,125306,0.13503900170326233,1052.0,,,
0.15014426410198212,0.03097499907016754,0.20694749057292938,0.25116947293281555,0.007564115338027477,0.0017113949870690703,6.871947698527947e-05,0.2423250824213028,0.07444830238819122,125425,0.13500507175922394,1053.0,,,
0.14958059787750244,0.029483089223504066,0.2055376023054123,0.2504742741584778,0.0072435420006513596,0.0016836549621075392,6.871947698527947e-05,0.24148693680763245,0.07396025955677032,125544,0.13445653021335602,1054.0,,,
0.15164713561534882,0.03148096054792404,0.2041357159614563,0.2520447373390198,0.007545679807662964,0.0015618595061823726,6.871947698527947e-05,0.24246293306350708,0.07352592051029205,125663,0.1360228955745697,1055.0,,,
0.14919787645339966,0.03299366310238838,0.20196017622947693,0.24977894127368927,0.008063907735049725,0.001831468311138451,6.871947698527947e-05,0.24021519720554352,0.07226075977087021,125782,0.13381046056747437,1056.0,,,
0.14967311918735504,0.03404945135116577,0.19986216723918915,0.25018641352653503,0.008382846601307392,0.00196619494818151,6.871947698527947e-05,0.24012157320976257,0.07118482887744904,125901,0.13397546112537384,1057.0,,,
0.15160337090492249,0.032866306602954865,0.19899405539035797,0.25351202487945557,0.008415136486291885,0.0023023446556180716,6.871947698527947e-05,0.2426084280014038,0.07049863785505295,126020,0.13538242876529694,1058.0,,,
0.14829616248607635,0.03007485903799534,0.1989193558692932,0.2499808967113495,0.007928231731057167,0.002391575835645199,6.871947698527947e-05,0.2397685945034027,0.07018660008907318,126139,0.13267424702644348,1059.0,,,
0.14877007901668549,0.04625741392374039,0.19856713712215424,0.2490186244249344,0.010871236212551594,0.0020246917847543955,6.871947698527947e-05,0.23892833292484283,0.06981496512889862,126258,0.13297906517982483,1060.0,,,
0.14970053732395172,0.03194783255457878,0.19745127856731415,0.25169098377227783,0.007942556403577328,0.0019412364345043898,6.871947698527947e-05,0.2408430427312851,0.06908007711172104,126377,0.13357645273208618,1061.0,,,
0.15028364956378937,0.031138289719820023,0.19729745388031006,0.2514120042324066,0.007733968552201986,0.00188288779463619,6.871947698527947e-05,0.24058909714221954,0.06882431358098984,126496,0.1339917778968811,1062.0,,,
0.1493270993232727,0.02899675816297531,0.20012007653713226,0.2502603530883789,0.0073995934799313545,0.002000301843509078,6.871947698527947e-05,0.24023230373859406,0.07096317410469055,126615,0.13365431129932404,1063.0,,,
0.14936016499996185,0.03837479278445244,0.20002031326293945,0.2505844235420227,0.009132093749940395,0.001821418758481741,6.871947698527947e-05,0.24047160148620605,0.07066012918949127,126734,0.13362015783786774,1064.0,,,
0.14993205666542053,0.03665188327431679,0.1983630508184433,0.2514975070953369,0.008751040324568748,0.001775830052793026,6.871947698527947e-05,0.2408706247806549,0.06972966343164444,126853,0.13389158248901367,1065.0,,,
0.15062592923641205,0.032023921608924866,0.19644489884376526,0.25232863426208496,0.00802282989025116,0.002022556262090802,6.871947698527947e-05,0.24115189909934998,0.06882325559854507,126972,0.13426539301872253,1066.0,,,
0.1490146368741989,0.03703142702579498,0.1949038952589035,0.2512904405593872,0.009091905318200588,0.002107025124132633,6.871947698527947e-05,0.24001313745975494,0.06802760064601898,127091,0.13281723856925964,1067.0,,,
0.14965897798538208,0.028859594836831093,0.19322119653224945,0.2506609261035919,0.007437596097588539,0.0020820959471166134,5.497558231581934e-05,0.23917298018932343,0.06727660447359085,127210,0.13318251073360443,1068.0,,,
0.1512138396501541,0.02980821765959263,0.19152888655662537,0.2524648904800415,0.007219812832772732,0.001572711975313723,5.497558231581934e-05,0.24027769267559052,0.06636101007461548,127329,0.13424327969551086,1069.0,,,
0.14803655445575714,0.028074638918042183,0.19120244681835175,0.24840304255485535,0.006814927328377962,0.0014999990817159414,5.497558231581934e-05,0.2369629293680191,0.06606053560972214,127448,0.13164135813713074,1070.0,,,
0.1486865133047104,0.026948342099785805,0.19136106967926025,0.24956631660461426,0.006484994199126959,0.0013691568747162819,5.497558231581934e-05,0.23792527616024017,0.06601434201002121,127567,0.13215208053588867,1071.0,,,
0.1484646052122116,0.02650604024529457,0.18973052501678467,0.24921679496765137,0.006286267191171646,0.0012313235783949494,5.497558231581934e-05,0.23731954395771027,0.06520386040210724,127686,0.1318124532699585,1072.0,,,
0.1498851478099823,0.030287712812423706,0.18833774328231812,0.2502727210521698,0.007126245182007551,0.0013358785072341561,5.497558231581934e-05,0.2378857433795929,0.06449737399816513,127805,0.13280759751796722,1073.0,,,
0.1490497887134552,0.027805980294942856,0.1870145946741104,0.2502349615097046,0.006724292878061533,0.0014538700925186276,5.497558231581934e-05,0.23759087920188904,0.06380082666873932,127924,0.13199999928474426,1074.0,,,
0.14938464760780334,0.024385225027799606,0.1871013641357422,0.2508094906806946,0.0062334779649972916,0.001695541082881391,5.497558231581934e-05,0.2380678653717041,0.06359906494617462,128043,0.13222754001617432,1075.0,,,
0.14978571236133575,0.031109735369682312,0.18684004247188568,0.2497982382774353,0.007373360451310873,0.0014392660232260823,5.497558231581934e-05,0.2372066080570221,0.06378922611474991,128162,0.13258641958236694,1076.0,,,
0.14835165441036224,0.040253497660160065,0.19221679866313934,0.24968436360359192,0.009209364652633667,0.001448332448489964,5.497558231581934e-05,0.23819084465503693,0.06643863022327423,128281,0.13196904957294464,1077.0,,,
0.1496487855911255,0.0421035997569561,0.1909497082233429,0.2504062056541443,0.009595599956810474,0.001468599191866815,5.497558231581934e-05,0.23851491510868073,0.06568994373083115,128400,0.13285702466964722,1078.0,,,
0.1488468497991562,0.030619557946920395,0.19177721440792084,0.24970780313014984,0.0072234380058944225,0.0013744075549766421,5.497558231581934e-05,0.23812168836593628,0.06597380340099335,128519,0.13227224349975586,1079.0,,,
0.14765818417072296,0.028393834829330444,0.1907820999622345,0.24868960678577423,0.0066623869352042675,0.0012295256601646543,5.497558231581934e-05,0.23710811138153076,0.06528741866350174,128638,0.13118402659893036,1080.0,,,
0.1495146006345749,0.03743933513760567,0.1901804804801941,0.2513226568698883,0.008572885766625404,0.0013562730746343732,5.497558231581934e-05,0.23909422755241394,0.06476328521966934,128757,0.13256433606147766,1081.0,,,
0.14811955392360687,0.029675379395484924,0.18935894966125488,0.249149352312088,0.0069987839087843895,0.0013296345714479685,5.497558231581934e-05,0.23719127476215363,0.06416379660367966,128876,0.13132840394973755,1082.0,,,
0.14879357814788818,0.034561969339847565,0.19357851147651672,0.2497447431087494,0.0080818897113204,0.0014618701534345746,5.497558231581934e-05,0.23851150274276733,0.06610208749771118,128995,0.13225528597831726,1083.0,,,
0.1503511369228363,0.037573304027318954,0.1919620782136917,0.25171083211898804,0.008823567070066929,0.0016361335292458534,5.497558231581934e-05,0.239761084318161,0.06543955951929092,129114,0.1333688199520111,1084.0,,,
0.14980170130729675,0.03741013631224632,0.19036397337913513,0.25002437829971313,0.009218262508511543,0.0021702938247472048,5.497558231581934e-05,0.238092303276062,0.06475938111543655,129233,0.13279323279857635,1085.0,,,
0.14936789870262146,0.026484394446015358,0.19047077000141144,0.25021904706954956,0.006724853999912739,0.0017849684227257967,5.497558231581934e-05,0.2382693886756897,0.06516203284263611,129352,0.1325267255306244,1086.0,,,
0.14810439944267273,0.031809478998184204,0.19482222199440002,0.24961625039577484,0.007903379388153553,0.001926853903569281,5.497558231581934e-05,0.23865745961666107,0.06725940108299255,129471,0.13193540275096893,1087.0,,,
0.1498117297887802,0.029789356514811516,0.19329985976219177,0.2506244480609894,0.007196340244263411,0.001548085710965097,5.497558231581934e-05,0.23915953934192657,0.0664442852139473,129590,0.1331382393836975,1088.0,,,
0.15245063602924347,0.02398643270134926,0.1956973671913147,0.25371262431144714,0.006206050049513578,0.0017609543865546584,5.497558231581934e-05,0.24210958182811737,0.06748340278863907,129709,0.13545718789100647,1089.0,,,
0.1489102691411972,0.03253947198390961,0.19403749704360962,0.24992845952510834,0.00802286621183157,0.0018937138374894857,5.497558231581934e-05,0.23875026404857635,0.06660337001085281,129828,0.13244889676570892,1090.0,,,
0.1495118886232376,0.027573013678193092,0.19230437278747559,0.2502962052822113,0.006725949700921774,0.0015141834737733006,5.497558231581934e-05,0.2386978417634964,0.06587183475494385,129947,0.13278387486934662,1091.0,,,
0.1490163952112198,0.030362814664840698,0.19115789234638214,0.24993330240249634,0.007232211530208588,0.0014495609793812037,5.497558231581934e-05,0.23817822337150574,0.06550304591655731,130066,0.13231372833251953,1092.0,,,
0.15000900626182556,0.0319320484995842,0.19106873869895935,0.2504682242870331,0.007500747684389353,0.0013929220149293542,5.497558231581934e-05,0.2385883331298828,0.06530699133872986,130185,0.13306860625743866,1093.0,,,
0.14844577014446259,0.03540736436843872,0.19173406064510345,0.24940548837184906,0.008216720074415207,0.0014190583024173975,5.497558231581934e-05,0.2378711998462677,0.06542152166366577,130304,0.13184091448783875,1094.0,,,
0.14884145557880402,0.036546558141708374,0.192209854722023,0.24947768449783325,0.00837999302893877,0.0013383514015004039,5.497558231581934e-05,0.23802411556243896,0.06553325802087784,130423,0.13217982649803162,1095.0,,,
0.1494315266609192,0.02590963803231716,0.19850561022758484,0.24971887469291687,0.0062354374676942825,0.0013168880250304937,5.497558231581934e-05,0.23947621881961823,0.06882397830486298,130542,0.13331001996994019,1096.0,,,
0.14910228550434113,0.03547663986682892,0.2035490870475769,0.2498663365840912,0.00829454604536295,0.0014990228228271008,5.497558231581934e-05,0.24060289561748505,0.07137984782457352,130661,0.13355779647827148,1097.0,,,
0.14786550402641296,0.031479064375162125,0.20218412578105927,0.24932244420051575,0.007681320421397686,0.0017318842001259327,5.497558231581934e-05,0.2398947775363922,0.0704885870218277,130780,0.1323901265859604,1098.0,,,
0.14769890904426575,0.02761629782617092,0.2001374065876007,0.24886687099933624,0.006834052968770266,0.0016384918708354235,5.497558231581934e-05,0.2391209900379181,0.06956767290830612,130899,0.13207265734672546,1099.0,,,
0.14807362854480743,0.02975158765912056,0.19788053631782532,0.24961549043655396,0.007353933062404394,0.0017545196460559964,5.497558231581934e-05,0.23926851153373718,0.06845451891422272,131018,0.1321498155593872,1100.0,,,
0.1500227451324463,0.03412603586912155,0.1961115002632141,0.25066328048706055,0.008196748793125153,0.001714427606202662,5.497558231581934e-05,0.23975293338298798,0.06773686408996582,131137,0.13356557488441467,1101.0,,,
0.14879201352596283,0.02885402739048004,0.19977468252182007,0.24906036257743835,0.007019795477390289,0.0015612378483638167,5.497558231581934e-05,0.23920324444770813,0.07033146172761917,131256,0.13309989869594574,1102.0,,,
0.14838798344135284,0.038238413631916046,0.19837969541549683,0.2493189573287964,0.008910675533115864,0.0015787408920004964,5.497558231581934e-05,0.2391311079263687,0.06982757896184921,131375,0.132675901055336,1103.0,,,
0.14974011480808258,0.028733767569065094,0.19655445218086243,0.2506546080112457,0.006995642092078924,0.0015611110720783472,5.497558231581934e-05,0.23983457684516907,0.06881178915500641,131494,0.13355445861816406,1104.0,,,
0.14961539208889008,0.025603296235203743,0.20010173320770264,0.2506965398788452,0.00626407889649272,0.0014292743289843202,5.497558231581934e-05,0.2405775785446167,0.07033604383468628,131613,0.1337595283985138,1105.0,,,
0.1512826830148697,0.030572572723031044,0.19831539690494537,0.2521757185459137,0.007339904550462961,0.0015317376237362623,5.497558231581934e-05,0.24140365421772003,0.06934170424938202,131732,0.1348944902420044,1106.0,,,
0.1482829451560974,0.03234967961907387,0.19774337112903595,0.24933560192584991,0.007558736018836498,0.001361000002361834,5.497558231581934e-05,0.23901715874671936,0.06873106956481934,131851,0.13237257301807404,1107.0,,,
0.1482328176498413,0.029413441196084023,0.1960124522447586,0.24903340637683868,0.007039296440780163,0.0014457603683695197,5.497558231581934e-05,0.2384292185306549,0.06781306862831116,131970,0.132148876786232,1108.0,,,
0.1496015191078186,0.02602437697350979,0.1947118192911148,0.2505806088447571,0.006385814398527145,0.0014761731727048755,5.497558231581934e-05,0.23940685391426086,0.06735991686582565,132089,0.13315320014953613,1109.0,,,
0.1485026329755783,0.034547459334135056,0.1928199678659439,0.24959222972393036,0.008169635199010372,0.001575180096551776,5.497558231581934e-05,0.23823778331279755,0.0664987564086914,132208,0.1321018636226654,1110.0,,,
0.14725670218467712,0.032821740955114365,0.1917727142572403,0.2484864592552185,0.007809556555002928,0.0015565109206363559,5.497558231581934e-05,0.23714371025562286,0.06629198044538498,132327,0.13106375932693481,1111.0,,,
0.14939238131046295,0.02811594307422638,0.1916215717792511,0.2507113218307495,0.00697921821847558,0.0016950368881225586,5.497558231581934e-05,0.23889337480068207,0.06661605089902878,132446,0.13283711671829224,1112.0,,,
0.14991538226604462,0.0304363202303648,0.19057175517082214,0.2507070004940033,0.00729643739759922,0.0015114661073312163,5.497558231581934e-05,0.23867996037006378,0.0659073144197464,132565,0.1331137716770172,1113.0,,,
0.14942368865013123,0.02435244433581829,0.1912306696176529,0.25003916025161743,0.006176899652928114,0.001633013365790248,5.497558231581934e-05,0.23827746510505676,0.06599866598844528,132684,0.13273869454860687,1114.0,,,
0.14867118000984192,0.03148144111037254,0.193637877702713,0.2496059685945511,0.007587786763906479,0.0016143734101206064,5.497558231581934e-05,0.23841236531734467,0.06777197122573853,132803,0.1324913501739502,1115.0,,,
0.15197037160396576,0.04863991215825081,0.1935809850692749,0.2531311511993408,0.011264452710747719,0.0019205879652872682,5.497558231581934e-05,0.2412211149930954,0.0680747777223587,132922,0.13519126176834106,1116.0,,,
0.15049034357070923,0.035247333347797394,0.19271443784236908,0.2515490651130676,0.0084058353677392,0.0016954612219706178,5.497558231581934e-05,0.2397821545600891,0.06775502115488052,133041,0.13394328951835632,1117.0,,,
0.14937196671962738,0.02708236128091812,0.1953599601984024,0.24963220953941345,0.006512777879834175,0.001370381680317223,5.497558231581934e-05,0.238777756690979,0.06876863539218903,133160,0.13325130939483643,1118.0,,,
0.14769196510314941,0.02984454855322838,0.19543571770191193,0.24861304461956024,0.007055011577904224,0.0013576275669038296,5.497558231581934e-05,0.23797757923603058,0.06856945902109146,133279,0.13186746835708618,1119.0,,,
0.14788857102394104,0.029058506712317467,0.19907017052173615,0.24904128909111023,0.006995534989982843,0.0014797922922298312,5.497558231581934e-05,0.2390470802783966,0.07019273936748505,133398,0.1323494017124176,1120.0,,,
0.14979933202266693,0.028136104345321655,0.20058540999889374,0.250876247882843,0.0068073635920882225,0.0014751781709492207,5.497558231581934e-05,0.2408180832862854,0.07069969922304153,133517,0.1339794099330902,1121.0,,,
0.14853064715862274,0.0324699766933918,0.19880613684654236,0.24967071413993835,0.007586023770272732,0.001365035423077643,5.497558231581934e-05,0.2394978106021881,0.06972526013851166,133636,0.13276956975460052,1122.0,,,
0.1492728739976883,0.03162224963307381,0.19702208042144775,0.25064241886138916,0.00746598606929183,0.0014269190141931176,5.497558231581934e-05,0.23991836607456207,0.06868138164281845,133755,0.13315457105636597,1123.0,,,
0.14894694089889526,0.027059251442551613,0.19895221292972565,0.25075939297676086,0.006504066754132509,0.0013652706984430552,5.497558231581934e-05,0.24039795994758606,0.06941820681095123,133874,0.13304118812084198,1124.0,,,
0.15008023381233215,0.03077372908592224,0.19703584909439087,0.2503044307231903,0.007405544631183147,0.0015634980518370867,5.497558231581934e-05,0.23965072631835938,0.06861624121665955,133993,0.13378743827342987,1125.0,,,
0.1492028534412384,0.0336584709584713,0.19790279865264893,0.25000953674316406,0.008216201327741146,0.0018556336872279644,5.497558231581934e-05,0.23958820104599,0.06885241717100143,134112,0.13313277065753937,1126.0,,,
0.14825639128684998,0.03295789659023285,0.19800765812397003,0.24963942170143127,0.008077407255768776,0.0018572856206446886,5.497558231581934e-05,0.23931308090686798,0.06869299709796906,134231,0.13234370946884155,1127.0,,,
0.14985063672065735,0.029611662030220032,0.19798226654529572,0.2523030936717987,0.007073900196701288,0.0014394597383216023,5.497558231581934e-05,0.24143892526626587,0.0685063898563385,134350,0.13358178734779358,1128.0,,,
0.14950864017009735,0.03016635961830616,0.1961456537246704,0.25010842084884644,0.007178958039730787,0.0014321078779175878,5.497558231581934e-05,0.23931586742401123,0.06758106499910355,134469,0.13312312960624695,1129.0,,,
0.14753185212612152,0.027528367936611176,0.1944008618593216,0.24826157093048096,0.006657348480075598,0.0014395930338650942,5.497558231581934e-05,0.23748943209648132,0.06664732098579407,134588,0.1313549429178238,1130.0,,,
0.14961189031600952,0.025662988424301147,0.19314956665039062,0.2507191002368927,0.00626293895766139,0.0014129269402474165,5.497558231581934e-05,0.23920519649982452,0.06587452441453934,134707,0.13286441564559937,1131.0,,,
0.14958569407463074,0.02645270712673664,0.1962420791387558,0.2517938017845154,0.0063731251284480095,0.0013532292796298862,5.497558231581934e-05,0.24068346619606018,0.06719407439231873,134826,0.13310737907886505,1132.0,,,
0.1507888287305832,0.03326078876852989,0.19502373039722443,0.25180086493492126,0.007892019115388393,0.001549826585687697,5.497558231581934e-05,0.24044543504714966,0.06688027083873749,134945,0.13400711119174957,1133.0,,,
0.14921899139881134,0.04559946805238724,0.19333504140377045,0.25000572204589844,0.010282627306878567,0.0014534157235175371,5.497558231581934e-05,0.23867158591747284,0.06605187803506851,135064,0.1325855702161789,1134.0,,,
0.14904871582984924,0.03572937101125717,0.1931995302438736,0.2502163350582123,0.008284038864076138,0.0014227055944502354,5.497558231581934e-05,0.23881296813488007,0.06586158275604248,135183,0.13241128623485565,1135.0,,,
0.1500072479248047,0.03140976279973984,0.19935205578804016,0.2517414689064026,0.00774924224242568,0.00183411268517375,5.497558231581934e-05,0.24126358330249786,0.06905092298984528,135302,0.13381598889827728,1136.0,,,
0.14904090762138367,0.05777117237448692,0.1979469507932663,0.24949528276920319,0.012826045975089073,0.0015897642588242888,5.497558231581934e-05,0.2391856163740158,0.06868430972099304,135421,0.13296958804130554,1137.0,,,
0.14985857903957367,0.03089233674108982,0.19751834869384766,0.2503185272216797,0.00736341392621398,0.0014811827568337321,5.497558231581934e-05,0.23975849151611328,0.0688956007361412,135540,0.1336659938097,1138.0,,,
0.14821088314056396,0.04052796959877014,0.19561117887496948,0.24845246970653534,0.009216075763106346,0.0013881017221137881,5.497558231581934e-05,0.23788422346115112,0.06796742230653763,135659,0.1321621984243393,1139.0,,,
0.1478206366300583,0.03317582607269287,0.19717437028884888,0.24844837188720703,0.007691120263189077,0.0013199441600590944,5.497558231581934e-05,0.2381935864686966,0.06850166618824005,135778,0.13195684552192688,1140.0,,,
0.14857463538646698,0.02843007817864418,0.1951906383037567,0.24963873624801636,0.006803958676755428,0.0013974286848679185,5.497558231581934e-05,0.23874911665916443,0.067453533411026,135897,0.13235041499137878,1141.0,,,
0.14858481287956238,0.02778155542910099,0.19474360346794128,0.24966229498386383,0.006618065293878317,0.001327193109318614,5.497558231581934e-05,0.23867857456207275,0.06758671253919601,136016,0.13238519430160522,1142.0,,,
0.1484708935022354,0.02840929478406906,0.19291266798973083,0.24910353124141693,0.0065165795385837555,0.0010434006107971072,4.398046439746395e-05,0.2378653585910797,0.06679429113864899,136135,0.1321355700492859,1143.0,,,
0.14825685322284698,0.02671680599451065,0.1922045201063156,0.24878618121147156,0.006123236380517483,0.0009748447919264436,4.398046439746395e-05,0.2374698519706726,0.06629246473312378,136254,0.13186398148536682,1144.0,,,
0.14875780045986176,0.021872013807296753,0.1910317838191986,0.2495216727256775,0.005101524759083986,0.0009089021477848291,4.398046439746395e-05,0.2378236949443817,0.06592901796102524,136373,0.13219204545021057,1145.0,,,
0.14778368175029755,0.025893164798617363,0.18951144814491272,0.2484971284866333,0.005951348692178726,0.0009658943745307624,4.398046439746395e-05,0.23669999837875366,0.06512768566608429,136492,0.1312524825334549,1146.0,,,
0.14938928186893463,0.029573502019047737,0.19197337329387665,0.2503698766231537,0.006699740886688232,0.0009813004871830344,4.398046439746395e-05,0.238690584897995,0.06687911599874496,136611,0.13288724422454834,1147.0,,,
0.15052564442157745,0.027976151555776596,0.19259345531463623,0.25187721848487854,0.006467452272772789,0.001090277568437159,4.398046439746395e-05,0.24002046883106232,0.06695020198822021,136730,0.13381054997444153,1148.0,,,
0.1474522054195404,0.026706673204898834,0.1908075213432312,0.24850957095623016,0.0062967343255877495,0.0011942490236833692,4.398046439746395e-05,0.23696915805339813,0.06606461107730865,136849,0.13117468357086182,1149.0,,,
0.1470440924167633,0.025244565680623055,0.18951714038848877,0.24854949116706848,0.005902722477912903,0.0010672620264813304,4.398046439746395e-05,0.2367430180311203,0.06527505069971085,136968,0.13069027662277222,1150.0,,,
0.15037982165813446,0.03242240473628044,0.18807253241539001,0.25156551599502563,0.007389118894934654,0.0011307973181828856,4.398046439746395e-05,0.238866925239563,0.06453961879014969,137087,0.13321179151535034,1151.0,,,
0.14734242856502533,0.023780303075909615,0.18766890466213226,0.2488485425710678,0.005639439448714256,0.0011042234255000949,4.398046439746395e-05,0.23661261796951294,0.0641017034649849,137206,0.13069428503513336,1152.0,,,
0.148252934217453,0.024630123749375343,0.18619169294834137,0.24953915178775787,0.005792442709207535,0.00108302291482687,4.398046439746395e-05,0.2368696630001068,0.06343860924243927,137325,0.13129007816314697,1153.0,,,
0.15052008628845215,0.025750020518898964,0.18497584760189056,0.25165554881095886,0.006113473325967789,0.0012043362949043512,4.398046439746395e-05,0.23831962049007416,0.06269929558038712,137444,0.13295592367649078,1154.0,,,
0.14811915159225464,0.027798069640994072,0.18488329648971558,0.24929684400558472,0.0065409960225224495,0.0012267273850739002,4.398046439746395e-05,0.23641414940357208,0.06243835389614105,137563,0.13098299503326416,1155.0,,,
0.1505018174648285,0.030217837542295456,0.18407662212848663,0.25177955627441406,0.007007095497101545,0.0012044103350490332,4.398046439746395e-05,0.23823897540569305,0.06237697973847389,137682,0.13287685811519623,1156.0,,,
0.14987260103225708,0.03203057125210762,0.18406029045581818,0.25053203105926514,0.007748822215944529,0.0016783851897343993,4.398046439746395e-05,0.23723769187927246,0.06210383400321007,137801,0.13231885433197021,1157.0,,,
0.1488356739282608,0.02627963200211525,0.183794766664505,0.25020405650138855,0.006404613610357046,0.001435858546756208,4.398046439746395e-05,0.23692220449447632,0.06179356202483177,137920,0.13142725825309753,1158.0,,,
0.14730790257453918,0.02512323670089245,0.1829800307750702,0.24890507757663727,0.0060112494975328445,0.0012332522310316563,4.398046439746395e-05,0.23572006821632385,0.061246853321790695,138039,0.1300956904888153,1159.0,,,
0.14838679134845734,0.02823454886674881,0.18204978108406067,0.24914836883544922,0.006502518896013498,0.0010695115197449923,4.398046439746395e-05,0.2357286512851715,0.060660094022750854,138158,0.130841463804245,1160.0,,,
0.14914682507514954,0.029468530789017677,0.18100978434085846,0.2502387464046478,0.006783409975469112,0.001112129888497293,4.398046439746395e-05,0.23639295995235443,0.06021498143672943,138277,0.13136045634746552,1161.0,,,
0.1477796733379364,0.03128063306212425,0.18192803859710693,0.2487778514623642,0.007138994988054037,0.0011035851202905178,4.398046439746395e-05,0.23540788888931274,0.060523565858602524,138396,0.1303284615278244,1162.0,,,
0.148333340883255,0.0302262119948864,0.18067538738250732,0.2498893439769745,0.006887916941195726,0.0010533429449424148,4.398046439746395e-05,0.23604655265808105,0.059937816113233566,138515,0.1306542307138443,1163.0,,,
0.1488642394542694,0.02835927903652191,0.18132911622524261,0.2496209740638733,0.006569649558514357,0.0011222418397665024,4.398046439746395e-05,0.23596259951591492,0.060089360922575,138634,0.13110926747322083,1164.0,,,
0.14789992570877075,0.03082367777824402,0.18010640144348145,0.24849340319633484,0.007242606021463871,0.001347338780760765,4.398046439746395e-05,0.23481599986553192,0.05949993059039116,138753,0.1302199363708496,1165.0,,,
0.14819686114788055,0.0293897558003664,0.1795385777950287,0.24931736290454865,0.006849527824670076,0.0012144705979153514,4.398046439746395e-05,0.23536160588264465,0.0594741515815258,138872,0.13045231997966766,1166.0,,,
0.14872239530086517,0.03338072821497917,0.17853039503097534,0.2496981918811798,0.007751828990876675,0.0013446040684357285,4.398046439746395e-05,0.23546463251113892,0.058954544365406036,138991,0.13076883554458618,1167.0,,,
0.15050320327281952,0.028211964294314384,0.17807261645793915,0.2516455352306366,0.00678569171577692,0.0014291234547272325,4.398046439746395e-05,0.2369309514760971,0.058939430862665176,139110,0.13219045102596283,1168.0,,,
0.14972423017024994,0.031058017164468765,0.17713773250579834,0.2506573498249054,0.007175787817686796,0.0012052308302372694,4.398046439746395e-05,0.2359534204006195,0.05858132615685463,139229,0.1314956545829773,1169.0,,,
0.14874865114688873,0.02962908335030079,0.17628084123134613,0.25023719668388367,0.006793501321226358,0.001084605697542429,4.398046439746395e-05,0.23544591665267944,0.05816983804106712,139348,0.1306328922510147,1170.0,,,
0.14830486476421356,0.026837823912501335,0.1797793060541153,0.24998056888580322,0.006188222672790289,0.0010258224792778492,4.398046439746395e-05,0.23594032227993011,0.05969298258423805,139467,0.13058249652385712,1171.0,,,
0.14860038459300995,0.030546272173523903,0.18113408982753754,0.2496238350868225,0.007136141881346703,0.0012836086098104715,4.398046439746395e-05,0.23592589795589447,0.06018001213669777,139586,0.1309163123369217,1172.0,,,
0.14926695823669434,0.02337937243282795,0.1803273856639862,0.2505913972854614,0.005721207708120346,0.0013066668761894107,4.398046439746395e-05,0.2365385890007019,0.059671010822057724,139705,0.13134777545928955,1173.0,,,
0.14799122512340546,0.026220114901661873,0.17940476536750793,0.2491014152765274,0.006229211576282978,0.0012314860941842198,4.398046439746395e-05,0.23516209423542023,0.05917280912399292,139824,0.13022753596305847,1174.0,,,
0.14806488156318665,0.027160990983247757,0.17905952036380768,0.24911539256572723,0.0062822746112942696,0.001062595983967185,4.398046439746395e-05,0.23510421812534332,0.05915752798318863,139943,0.1302834153175354,1175.0,,,
0.14823207259178162,0.02480177767574787,0.17826279997825623,0.24924659729003906,0.0058015333488583565,0.0010514718014746904,4.398046439746395e-05,0.23504984378814697,0.058739691972732544,140062,0.13033360242843628,1176.0,,,
0.14898642897605896,0.025838598608970642,0.17997466027736664,0.25030672550201416,0.006000641267746687,0.0010411519324406981,4.398046439746395e-05,0.23624031245708466,0.06014059856534004,140181,0.13121725618839264,1177.0,,,
0.14909566938877106,0.03441644087433815,0.17916342616081238,0.2509472966194153,0.007777881808578968,0.0011182420421391726,4.398046439746395e-05,0.23659053444862366,0.05957302078604698,140300,0.13119114935398102,1178.0,,,
0.14767427742481232,0.02197069302201271,0.1781114935874939,0.2487795650959015,0.005324839148670435,0.0011633759131655097,4.398046439746395e-05,0.23464594781398773,0.059052374213933945,140419,0.1299498975276947,1179.0,,,
0.14853057265281677,0.024284888058900833,0.17804966866970062,0.24947580695152283,0.005707931704819202,0.001063692383468151,4.398046439746395e-05,0.23519058525562286,0.05887416750192642,140538,0.13059929013252258,1180.0,,,
0.14860811829566956,0.026568347588181496,0.17705342173576355,0.25031834840774536,0.006179166026413441,0.0010818704031407833,4.398046439746395e-05,0.23566536605358124,0.058376748114824295,140657,0.13056184351444244,1181.0,,,
0.14766578376293182,0.023822924122214317,0.17773199081420898,0.2493443787097931,0.00569678470492363,0.0011652500834316015,4.398046439746395e-05,0.2350219190120697,0.05906044691801071,140776,0.12994471192359924,1182.0,,,
0.1472187340259552,0.02312522754073143,0.17797037959098816,0.2486736923456192,0.005673526786267757,0.001310601830482483,4.398046439746395e-05,0.23453302681446075,0.05895312875509262,140895,0.12956561148166656,1183.0,,,
0.14820335805416107,0.02713680826127529,0.17797809839248657,0.24984268844127655,0.0066197533160448074,0.0014904889976605773,4.398046439746395e-05,0.2354697734117508,0.058815039694309235,141014,0.13032570481300354,1184.0,,,
0.14820164442062378,0.029149549081921577,0.18679793179035187,0.2490193396806717,0.006783184129744768,0.0011915931245312095,4.398046439746395e-05,0.23657506704330444,0.06354909390211105,141133,0.1312711387872696,1185.0,,,
0.14848139882087708,0.02792215161025524,0.1877705305814743,0.2490793913602829,0.006528716068714857,0.0011803570669144392,4.398046439746395e-05,0.2368176281452179,0.06458843499422073,141252,0.13170281052589417,1186.0,,,
0.14979402720928192,0.02936367318034172,0.19078823924064636,0.2507459819316864,0.006850127130746841,0.0012217405019327998,4.398046439746395e-05,0.23875445127487183,0.06665490567684174,141371,0.13316619396209717,1187.0,,,
0.14982518553733826,0.03066500462591648,0.19021758437156677,0.25057530403137207,0.007150131277740002,0.001271413522772491,4.398046439746395e-05,0.23850375413894653,0.06612586975097656,141490,0.13308532536029816,1188.0,,,
0.14892426133155823,0.0310208797454834,0.18939420580863953,0.24961934983730316,0.007069663144648075,0.0010818586451932788,4.398046439746395e-05,0.23757432401180267,0.06552856415510178,141609,0.13224512338638306,1189.0,,,
0.14840276539325714,0.029917633160948753,0.1885182410478592,0.2497892528772354,0.006807452999055386,0.0010299072600901127,4.398046439746395e-05,0.23753505945205688,0.06494452059268951,141728,0.13171112537384033,1190.0,,,
0.14813752472400665,0.02594619244337082,0.19031108915805817,0.24978278577327728,0.005970131605863571,0.0009761170367710292,4.398046439746395e-05,0.23788844048976898,0.065547876060009,141847,0.13161960244178772,1191.0,,,
0.14764907956123352,0.025478148832917213,0.18907678127288818,0.24914959073066711,0.005854649003595114,0.0009487743373028934,4.398046439746395e-05,0.23713503777980804,0.06474606692790985,141966,0.13106846809387207,1192.0,,,
0.14996440708637238,0.030838171020150185,0.1895916759967804,0.2505634129047394,0.006980578880757093,0.0010161809623241425,4.398046439746395e-05,0.23836907744407654,0.06543942540884018,142085,0.13305941224098206,1193.0,,,
0.14895223081111908,0.027859319001436234,0.18808084726333618,0.2507679760456085,0.0064209806732833385,0.0010613960912451148,4.398046439746395e-05,0.23823055624961853,0.06460592895746231,142204,0.1320829689502716,1194.0,,,
0.147372305393219,0.026371899992227554,0.18852055072784424,0.24844837188720703,0.006103843916207552,0.0010368298972025514,4.398046439746395e-05,0.2364628165960312,0.06457973271608353,142323,0.13081379234790802,1195.0,,,
0.1480136513710022,0.03393348678946495,0.18743827939033508,0.24953992664813995,0.00770006887614727,0.0011417148634791374,4.398046439746395e-05,0.23711960017681122,0.06392593681812286,142442,0.13119611144065857,1196.0,,,
0.14882594347000122,0.027561670169234276,0.18787886202335358,0.24989959597587585,0.006386650260537863,0.001092894235625863,4.398046439746395e-05,0.23749545216560364,0.06455385684967041,142561,0.13197152316570282,1197.0,,,
0.14741608500480652,0.0365133062005043,0.1877036690711975,0.24843035638332367,0.008246679790318012,0.0011800238862633705,4.398046439746395e-05,0.2362850159406662,0.06433495134115219,142680,0.13079985976219177,1198.0,,,
0.14823783934116364,0.02701108530163765,0.18728724122047424,0.2490708976984024,0.006338486447930336,0.0011703363852575421,4.398046439746395e-05,0.236714169383049,0.06394730508327484,142799,0.13137973845005035,1199.0,,,
0.1477593183517456,0.021702785044908524,0.18589162826538086,0.24898935854434967,0.005442505702376366,0.0013774360995739698,4.398046439746395e-05,0.23636981844902039,0.0632392019033432,142918,0.13085529208183289,1200.0,,,
0.14772331714630127,0.026537105441093445,0.18487828969955444,0.24902915954589844,0.006302153691649437,0.0012434152886271477,4.398046439746395e-05,0.23619899153709412,0.06262314319610596,143037,0.13070328533649445,1201.0,,,
0.14891141653060913,0.023124966770410538,0.18432186543941498,0.2507484555244446,0.005523946601897478,0.0011236915597692132,4.398046439746395e-05,0.23746313154697418,0.06249784305691719,143156,0.13162870705127716,1202.0,,,
0.15011702477931976,0.0298566073179245,0.18388701975345612,0.2518772482872009,0.0068128290586173534,0.001051884377375245,4.398046439746395e-05,0.23827920854091644,0.06204189732670784,143275,0.1325020045042038,1203.0,,,
0.14945077896118164,0.025670509785413742,0.18275515735149384,0.2505805194377899,0.005981720983982086,0.0010595237836241722,4.398046439746395e-05,0.23701544106006622,0.06147691234946251,143394,0.1318560093641281,1204.0,,,
0.1478351652622223,0.0266279224306345,0.1827111393213272,0.24944168329238892,0.0062413462437689304,0.0011447021970525384,4.398046439746395e-05,0.2360955774784088,0.061751700937747955,143513,0.13061846792697906,1205.0,,,
0.14905132353305817,0.023988988250494003,0.18148182332515717,0.250057578086853,0.005871634930372238,0.0013422961346805096,4.398046439746395e-05,0.2363424301147461,0.06117681413888931,143632,0.13147641718387604,1206.0,,,
0.14743764698505402,0.024340640753507614,0.18278272449970245,0.24853913486003876,0.0057400488294661045,0.0010899007320404053,4.398046439746395e-05,0.23538784682750702,0.06163555383682251,143751,0.13027723133563995,1207.0,,,
0.15086400508880615,0.030113331973552704,0.18364359438419342,0.25255322456359863,0.006990871857851744,0.0012102569453418255,4.398046439746395e-05,0.23877130448818207,0.06245221197605133,143870,0.1331816464662552,1208.0,,,
0.14778633415699005,0.029103821143507957,0.18308641016483307,0.2490704357624054,0.006788135971873999,0.0012092142133042216,4.398046439746395e-05,0.23587362468242645,0.062405772507190704,143989,0.13071022927761078,1209.0,,,
0.14791831374168396,0.02771899476647377,0.18190084397792816,0.2493889331817627,0.006403150036931038,0.0010741889709606767,4.398046439746395e-05,0.23589132726192474,0.061694663017988205,144108,0.1306735873222351,1210.0,,,
0.14827656745910645,0.022753175348043442,0.18224330246448517,0.2493560016155243,0.005296604707837105,0.000932462397031486,4.398046439746395e-05,0.23593346774578094,0.061586491763591766,144227,0.1309385448694229,1211.0,,,
0.14900554716587067,0.025909794494509697,0.18097488582134247,0.24997588992118835,0.00596974790096283,0.000984736019745469,4.398046439746395e-05,0.23617570102214813,0.06092415750026703,144346,0.13138927519321442,1212.0,,,
0.1487099975347519,0.02539045363664627,0.18026989698410034,0.2492942363023758,0.006121684797108173,0.0013044917723163962,4.398046439746395e-05,0.2354893833398819,0.06044337898492813,144465,0.13105668127536774,1213.0,,,
0.14902520179748535,0.030558139085769653,0.18150639533996582,0.2507125437259674,0.007154565304517746,0.0013036711607128382,4.398046439746395e-05,0.23687131702899933,0.06158722564578056,144584,0.13153760135173798,1214.0,,,
0.14832863211631775,0.02757657878100872,0.18480606377124786,0.2488422393798828,0.006324441637843847,0.0010114078177139163,3.518437370075844e-05,0.23603500425815582,0.0630430206656456,144703,0.13127151131629944,1215.0,,,
0.14775431156158447,0.02670660987496376,0.1842532604932785,0.249221071600914,0.006017416249960661,0.0008451173780485988,3.518437370075844e-05,0.23622751235961914,0.06255688518285751,144822,0.13071483373641968,1216.0,,,
0.14789532124996185,0.023935498669743538,0.18307185173034668,0.24886822700500488,0.005416669882833958,0.0007869636756367981,3.518437370075844e-05,0.23570895195007324,0.061801109462976456,144941,0.1306764781475067,1217.0,,,
0.14858302474021912,0.03722960501909256,0.18232451379299164,0.24947330355644226,0.008146658539772034,0.0008759209886193275,3.518437370075844e-05,0.2360435426235199,0.061251092702150345,145060,0.13111664354801178,1218.0,,,
0.14790917932987213,0.023330630734562874,0.18202078342437744,0.24907024204730988,0.005274774972349405,0.0007608106243424118,3.518437370075844e-05,0.2356603592634201,0.06133502349257469,145179,0.13059434294700623,1219.0,,,
0.14810073375701904,0.028215834870934486,0.18173223733901978,0.24934259057044983,0.006278554443269968,0.000794233928900212,3.518437370075844e-05,0.23582053184509277,0.060944054275751114,145298,0.13066940009593964,1220.0,,,
0.14873501658439636,0.023163916543126106,0.18120813369750977,0.2499900758266449,0.005302907899022102,0.0008376555633731186,3.518437370075844e-05,0.2362336814403534,0.06049255654215813,145417,0.131086528301239,1221.0,,,
0.14852909743785858,0.026407508179545403,0.18186646699905396,0.24965885281562805,0.006010918412357569,0.000911771145183593,3.518437370075844e-05,0.23610037565231323,0.060687653720378876,145536,0.13096080720424652,1222.0,,,
0.1492028832435608,0.022814162075519562,0.18333563208580017,0.25033387541770935,0.005255541298538446,0.0008658860460855067,3.518437370075844e-05,0.23693422973155975,0.061180613934993744,145655,0.13159842789173126,1223.0,,,
0.14794303476810455,0.027290070429444313,0.18535634875297546,0.25005903840065,0.0061750952154397964,0.0008963506552390754,3.518437370075844e-05,0.23711851239204407,0.06206298992037773,145774,0.13076703250408173,1224.0,,,
0.14867687225341797,0.02623041346669197,0.18483853340148926,0.2500865161418915,0.00593558419495821,0.0008618770516477525,3.518437370075844e-05,0.23703692853450775,0.06168249249458313,145893,0.13127799332141876,1225.0,,,
0.14811323583126068,0.022708438336849213,0.18440911173820496,0.24893023073673248,0.005253929644823074,0.0008903029374778271,3.518437370075844e-05,0.23602600395679474,0.061348363757133484,146012,0.13076026737689972,1226.0,,,
0.1487753987312317,0.023628203198313713,0.18409490585327148,0.2498047947883606,0.0054323612712323666,0.0008834003820084035,3.518437370075844e-05,0.236662819981575,0.06107684224843979,146131,0.13123568892478943,1227.0,,,
0.14790168404579163,0.021542422473430634,0.18335890769958496,0.24908259510993958,0.0049999128095805645,0.0008642856846563518,3.518437370075844e-05,0.23593786358833313,0.060969285666942596,146250,0.1305152028799057,1228.0,,,
0.14808374643325806,0.02695479802787304,0.1820971965789795,0.24917897582054138,0.006086907349526882,0.0008699342142790556,3.518437370075844e-05,0.23576262593269348,0.060433514416217804,146369,0.1305536925792694,1229.0,,,
0.1483263373374939,0.027086688205599785,0.1830235868692398,0.24955491721630096,0.006193299777805805,0.0009699519723653793,3.518437370075844e-05,0.2362486571073532,0.06073117256164551,146488,0.1308073103427887,1230.0,,,
0.14788970351219177,0.027743279933929443,0.19049741327762604,0.24900351464748383,0.006253740284591913,0.0008813550230115652,3.518437370075844e-05,0.23730230331420898,0.06474539637565613,146607,0.13126084208488464,1231.0,,,
0.1486808955669403,0.02186424843966961,0.18994130194187164,0.24997153878211975,0.005081817042082548,0.0008862096583470702,3.518437370075844e-05,0.23796549439430237,0.06484894454479218,146726,0.13191451132297516,1232.0,,,
0.1480877846479416,0.026400094851851463,0.18969424068927765,0.2495087832212448,0.006093709729611874,0.0010171139147132635,3.518437370075844e-05,0.23754587769508362,0.06451079249382019,146845,0.1313723921775818,1233.0,,,
0.1477019190788269,0.023075230419635773,0.18845953047275543,0.24851468205451965,0.005382337607443333,0.0009591142879799008,3.518437370075844e-05,0.23650366067886353,0.06371298432350159,146964,0.13090413808822632,1234.0,,,
0.1481117159128189,0.021957101300358772,0.18722406029701233,0.24997417628765106,0.005151218269020319,0.0009497471037320793,3.518437370075844e-05,0.23742416501045227,0.06297850608825684,147083,0.1310850828886032,1235.0,,,
0.1487686187028885,0.03005114011466503,0.18601910769939423,0.25028106570243835,0.00685343611985445,0.0010540103539824486,3.518437370075844e-05,0.237428680062294,0.06249462068080902,147202,0.1315138190984726,1236.0,,,
0.148519366979599,0.027083542197942734,0.18787439167499542,0.2496950924396515,0.006263913586735725,0.0010590055026113987,3.518437370075844e-05,0.23733094334602356,0.06328687816858292,147321,0.1314728707075119,1237.0,,,
0.1474500149488449,0.02289658598601818,0.188511922955513,0.2486233413219452,0.005272705107927322,0.000866735412273556,3.518437370075844e-05,0.2366010546684265,0.06343796104192734,147440,0.13064759969711304,1238.0,,,
0.1482769250869751,0.031869955360889435,0.18758632242679596,0.24951355159282684,0.007189399097114801,0.0010192592162638903,3.518437370075844e-05,0.2371281087398529,0.0629027783870697,147559,0.1312021017074585,1239.0,,,
0.14811760187149048,0.022224536165595055,0.18623825907707214,0.24881240725517273,0.005125871393829584,0.000851204851642251,3.518437370075844e-05,0.2362975925207138,0.062196116894483566,147678,0.13093331456184387,1240.0,,,
0.14860482513904572,0.027620915323495865,0.1850200891494751,0.24968171119689941,0.006239010486751795,0.0008935340447351336,3.518437370075844e-05,0.23674939572811127,0.06159314885735512,147797,0.13120248913764954,1241.0,,,
0.14712804555892944,0.02387060783803463,0.1863628327846527,0.24801775813102722,0.00545898312702775,0.0008560763671994209,3.518437370075844e-05,0.2356867790222168,0.062133610248565674,147916,0.1301291584968567,1242.0,,,
0.14858421683311462,0.024682316929101944,0.185388445854187,0.24991551041603088,0.005617236252874136,0.0008509662002325058,3.518437370075844e-05,0.23701010644435883,0.061897046864032745,148035,0.13124679028987885,1243.0,,,
0.14821197092533112,0.024950101971626282,0.18515026569366455,0.24959029257297516,0.005775905214250088,0.000982355559244752,3.518437370075844e-05,0.23670229315757751,0.06164887547492981,148154,0.1308993548154831,1244.0,,,
0.14777885377407074,0.02499600499868393,0.1846427619457245,0.24952705204486847,0.00570903392508626,0.0008872913313098252,3.518437370075844e-05,0.2365501970052719,0.061320338398218155,148273,0.13048715889453888,1245.0,,,
0.14824405312538147,0.02059539593756199,0.1836293786764145,0.2495414912700653,0.0047278557904064655,0.0007609709282405674,2.814749677781947e-05,0.23635907471179962,0.06099162623286247,148392,0.13079357147216797,1246.0,,,
0.14810922741889954,0.027143435552716255,0.18322916328907013,0.24933774769306183,0.006020719651132822,0.0007400406175293028,2.814749677781947e-05,0.23611603677272797,0.060603175312280655,148511,0.13060802221298218,1247.0,,,
0.1479092538356781,0.0221350509673357,0.18266145884990692,0.24905288219451904,0.005003259051591158,0.0007203114219009876,2.814749677781947e-05,0.23577460646629333,0.0602400079369545,148630,0.13037540018558502,1248.0,,,
0.14748461544513702,0.025682831183075905,0.1819033920764923,0.24890708923339844,0.005744850728660822,0.0007603552658110857,2.814749677781947e-05,0.2355063557624817,0.05979245901107788,148749,0.12994618713855743,1249.0,,,
0.14780840277671814,0.020572390407323837,0.183339461684227,0.24862034618854523,0.004691760521382093,0.0007216022931970656,2.814749677781947e-05,0.23556417226791382,0.0604131855070591,148868,0.13032937049865723,1250.0,,,
0.14736218750476837,0.021812228485941887,0.18448498845100403,0.248832568526268,0.004949371796101332,0.0007336573326028883,2.814749677781947e-05,0.23596306145191193,0.06082221493124962,148987,0.13005419075489044,1251.0,,,
0.1485048532485962,0.02457112818956375,0.1831669807434082,0.2497311234474182,0.005500211380422115,0.0007324825273826718,2.814749677781947e-05,0.23641830682754517,0.06015903502702713,149106,0.13083568215370178,1252.0,,,
0.14801570773124695,0.02624140866100788,0.18191486597061157,0.24931930005550385,0.005847378168255091,0.0007488708943128586,2.814749677781947e-05,0.2358384132385254,0.059704795479774475,149225,0.13035352528095245,1253.0,,,
0.14748823642730713,0.023337500169873238,0.18278786540031433,0.24866992235183716,0.005264525767415762,0.0007462827488780022,2.814749677781947e-05,0.2354935109615326,0.06003303453326225,149344,0.12999719381332397,1254.0,,,
0.1473599076271057,0.02108643762767315,0.1825547218322754,0.24838648736476898,0.004799224901944399,0.0007274221279658377,2.814749677781947e-05,0.23522013425827026,0.0597667321562767,149463,0.12984126806259155,1255.0,,,
0.1482270359992981,0.020256532356142998,0.18183323740959167,0.2492058277130127,0.004636573605239391,0.0007315829279832542,2.814749677781947e-05,0.235731303691864,0.05928327515721321,149582,0.13043828308582306,1256.0,,,
0.1476045846939087,0.021927686408162117,0.18158532679080963,0.2490413635969162,0.005014607682824135,0.0007863375940360129,2.814749677781947e-05,0.2355501651763916,0.0590486004948616,149701,0.12989339232444763,1257.0,,,
0.14764927327632904,0.02252749167382717,0.18163105845451355,0.24880360066890717,0.005179950501769781,0.0008430648013018072,2.814749677781947e-05,0.23536910116672516,0.05897117033600807,149820,0.12991365790367126,1258.0,,,
0.14754468202590942,0.02394116297364235,0.1804870069026947,0.24839162826538086,0.005584099795669317,0.0009948333026841283,2.814749677781947e-05,0.2348107099533081,0.05848940834403038,149939,0.1297336369752884,1259.0,,,
0.14850066602230072,0.025358978658914566,0.18315015733242035,0.24957336485385895,0.005870354361832142,0.0009981984039768577,2.814749677781947e-05,0.23628872632980347,0.05969970300793648,150058,0.1307404786348343,1260.0,,,
0.1473696082830429,0.0220777690410614,0.18349264562129974,0.24862563610076904,0.005078906659036875,0.0008291910053230822,2.814749677781947e-05,0.23559904098510742,0.059783075004816055,150177,0.129852294921875,1261.0,,,
0.14699801802635193,0.036798879504203796,0.18681801855564117,0.2482234537601471,0.00803797971457243,0.0008477540104649961,2.814749677781947e-05,0.23594236373901367,0.06131931021809578,150296,0.12986227869987488,1262.0,,,
0.14732138812541962,0.024572579190135002,0.1933521181344986,0.24866408109664917,0.0055717420764267445,0.000821532856207341,2.814749677781947e-05,0.23760168254375458,0.06481388956308365,150415,0.1308198869228363,1263.0,,,
0.14826759696006775,0.024030542001128197,0.19162201881408691,0.2495044618844986,0.005408135242760181,0.0007525336113758385,2.814749677781947e-05,0.23792797327041626,0.06413374096155167,150534,0.13144081830978394,1264.0,,,
0.14795026183128357,0.02038523368537426,0.19075965881347656,0.24934928119182587,0.00470414012670517,0.000783865456469357,2.814749677781947e-05,0.23763136565685272,0.06361943483352661,150653,0.13108409941196442,1265.0,,,
0.14759688079357147,0.02264912985265255,0.19187793135643005,0.24873173236846924,0.00509214960038662,0.0007029048283584416,2.814749677781947e-05,0.23736096918582916,0.06412889063358307,150772,0.13090328872203827,1266.0,,,
0.148463174700737,0.025268953293561935,0.19019027054309845,0.24974305927753448,0.00564145389944315,0.0007345789344981313,2.814749677781947e-05,0.23783251643180847,0.06338826566934586,150891,0.1314481943845749,1267.0,,,
0.14749568700790405,0.023374805226922035,0.1912432461977005,0.24863989651203156,0.005253057926893234,0.000722620461601764,2.814749677781947e-05,0.2371605634689331,0.06384580582380295,151010,0.13076570630073547,1268.0,,,
0.1485075056552887,0.024174675345420837,0.19033733010292053,0.24970446527004242,0.005418106447905302,0.0007289635832421482,2.814749677781947e-05,0.23783105611801147,0.06333613395690918,151129,0.13147322833538055,1269.0,,,
0.14785216748714447,0.019267864525318146,0.1891017109155655,0.24890843033790588,0.004456522408872843,0.0007536869961768389,2.814749677781947e-05,0.23694708943367004,0.06276210397481918,151248,0.13083416223526,1270.0,,,
0.1488562673330307,0.020226506516337395,0.18870912492275238,0.2501274347305298,0.004650942515581846,0.0007570508751086891,2.814749677781947e-05,0.23784378170967102,0.06249704584479332,151367,0.13158442080020905,1271.0,,,
0.1481870710849762,0.0232546366751194,0.18714866042137146,0.2495066374540329,0.0052664615213871,0.0007694168016314507,2.814749677781947e-05,0.23703505098819733,0.06182532012462616,151486,0.13091471791267395,1272.0,,,
0.14737699925899506,0.02375795505940914,0.18697872757911682,0.24855397641658783,0.005352857988327742,0.0007515835459344089,2.814749677781947e-05,0.23623892664909363,0.06163053587079048,151605,0.1302277147769928,1273.0,,,
0.1483769714832306,0.028981909155845642,0.18725478649139404,0.24966497719287872,0.006400125566869974,0.0007546797278337181,2.814749677781947e-05,0.23718294501304626,0.06220916658639908,151724,0.13114340603351593,1274.0,,,
0.14816242456436157,0.022520335391163826,0.18648579716682434,0.24947015941143036,0.005123359616845846,0.0007741159643046558,2.814749677781947e-05,0.23687328398227692,0.06208992004394531,151843,0.13094791769981384,1275.0,,,
0.14699357748031616,0.023499509319663048,0.18597400188446045,0.24859002232551575,0.0053511387668550014,0.0008140457211993635,2.814749677781947e-05,0.2360668182373047,0.06173542141914368,151962,0.1299419403076172,1276.0,,,
0.14814125001430511,0.020879629999399185,0.18739405274391174,0.24947024881839752,0.004756035283207893,0.0007251360220834613,2.2517997422255576e-05,0.2370550036430359,0.06233907863497734,152081,0.13098081946372986,1277.0,,,
0.14789310097694397,0.023759862408041954,0.18730559945106506,0.24930833280086517,0.005299295764416456,0.0006841548602096736,2.2517997422255576e-05,0.23690778017044067,0.06217817962169647,152200,0.1307501196861267,1278.0,,,
0.14815892279148102,0.020647894591093063,0.18594032526016235,0.2495938241481781,0.004650052171200514,0.0006505911005660892,2.2517997422255576e-05,0.2368631362915039,0.061561454087495804,152319,0.13083942234516144,1279.0,,,
0.14853060245513916,0.021057840436697006,0.18592455983161926,0.24992796778678894,0.00473827077075839,0.000658378645312041,2.2517997422255576e-05,0.23712728917598724,0.06200584024190903,152438,0.13122564554214478,1280.0,,,
0.1481257826089859,0.02342144586145878,0.18547208607196808,0.24915064871311188,0.005213680677115917,0.0006617394974455237,2.2517997422255576e-05,0.23641493916511536,0.06162722781300545,152557,0.13082607090473175,1281.0,,,
0.14801032841205597,0.023710841313004494,0.18413598835468292,0.24932076036930084,0.005258219316601753,0.0006450639339163899,2.2517997422255576e-05,0.2362838089466095,0.061016567051410675,152676,0.1306115686893463,1282.0,,,
0.14833267033100128,0.020288487896323204,0.18289794027805328,0.24921001493930817,0.0045800479128956795,0.0006529369275085628,2.2517997422255576e-05,0.2359476089477539,0.06054093316197395,152795,0.13077431917190552,1283.0,,,
0.148254856467247,0.0229524876922369,0.18387803435325623,0.2496916800737381,0.005130836274474859,0.0006754229543730617,2.2517997422255576e-05,0.23652894794940948,0.06154513359069824,152914,0.1309129148721695,1284.0,,,
0.1478118598461151,0.02314608171582222,0.18271538615226746,0.24919448792934418,0.005158157553523779,0.0006611773278564215,2.2517997422255576e-05,0.2358986735343933,0.060974713414907455,153033,0.13044443726539612,1285.0,,,
0.14805135130882263,0.028659559786319733,0.18189211189746857,0.2493651807308197,0.006313997320830822,0.0007276063552126288,2.2517997422255576e-05,0.2358705699443817,0.06044941395521164,153152,0.1305309683084488,1286.0,,,
0.14776627719402313,0.02828061766922474,0.1808287501335144,0.24868978559970856,0.00621982105076313,0.0007046217215247452,2.2517997422255576e-05,0.2351175844669342,0.06004510819911957,153271,0.13022203743457794,1287.0,,,
0.14778053760528564,0.02157379314303398,0.18013106286525726,0.2491646409034729,0.004866932053118944,0.0006902164313942194,2.2517997422255576e-05,0.23535792529582977,0.05954773351550102,153390,0.1301339864730835,1288.0,,,
0.14742346107959747,0.020800581201910973,0.17943699657917023,0.24860836565494537,0.0047082118690013885,0.0006851189536973834,2.2517997422255576e-05,0.23477409780025482,0.05908792465925217,153509,0.129756361246109,1289.0,,,
0.1472221165895462,0.021566202864050865,0.1833088994026184,0.2483322024345398,0.004833027254790068,0.0006497331196442246,2.2517997422255576e-05,0.23532754182815552,0.060880597680807114,153628,0.12995381653308868,1290.0,,,
0.14777825772762299,0.020985882729291916,0.18358094990253448,0.2493399977684021,0.004710520152002573,0.0006416792166419327,2.2517997422255576e-05,0.23618818819522858,0.060863908380270004,153747,0.13039539754390717,1291.0,,,
0.14845840632915497,0.023344233632087708,0.18277689814567566,0.24956530332565308,0.005232997238636017,0.0007051873835735023,2.2517997422255576e-05,0.23620761930942535,0.06036563217639923,153866,0.13083985447883606,1292.0,,,
0.14781779050827026,0.02327185869216919,0.18682554364204407,0.24917611479759216,0.005249297246336937,0.0007436571759171784,2.2517997422255576e-05,0.23670600354671478,0.0622946172952652,153985,0.13071316480636597,1293.0,,,
0.1486332267522812,0.02346859499812126,0.18548426032066345,0.2498723268508911,0.005246564745903015,0.000691056891810149,2.2517997422255576e-05,0.23699472844600677,0.061668168753385544,154104,0.13124021887779236,1294.0,,,
0.14767882227897644,0.02113991044461727,0.18411628901958466,0.2490123212337494,0.0047588106244802475,0.0006635352619923651,2.2517997422255576e-05,0.2360331118106842,0.061156049370765686,154223,0.1303742676973343,1295.0,,,
0.1481560468673706,0.024705199524760246,0.18369172513484955,0.24933475255966187,0.005509781185537577,0.0007109266589395702,2.2517997422255576e-05,0.23620615899562836,0.06082969158887863,154342,0.1306907832622528,1296.0,,,
0.14753054082393646,0.02059929445385933,0.1883196383714676,0.24851009249687195,0.004651689901947975,0.000664789171423763,2.2517997422255576e-05,0.2364720106124878,0.06299719214439392,154461,0.13062387704849243,1297.0,,,
0.14816725254058838,0.02275080606341362,0.18684116005897522,0.24956880509853363,0.005083822645246983,0.000667076965328306,2.2517997422255576e-05,0.2370232790708542,0.06230241060256958,154580,0.1309942901134491,1298.0,,,
0.14775104820728302,0.023868786171078682,0.18549910187721252,0.24905574321746826,0.005297644529491663,0.00065485859522596,2.2517997422255576e-05,0.23634442687034607,0.06174002215266228,154699,0.1305488497018814,1299.0,,,
0.14784879982471466,0.021384360268712044,0.18678663671016693,0.24929314851760864,0.0048849815502762794,0.0007601363467983902,2.2517997422255576e-05,0.23679184913635254,0.06225458160042763,154818,0.13072995841503143,1300.0,,,
0.1481321007013321,0.02322249487042427,0.1854785531759262,0.24960719048976898,0.00521303154528141,0.000710665131919086,2.2517997422255576e-05,0.23678146302700043,0.06184009462594986,154937,0.1308736950159073,1301.0,,,
0.14731572568416595,0.022119106724858284,0.1852671205997467,0.24865685403347015,0.0049405633471906185,0.0006459281430579722,2.2517997422255576e-05,0.235978901386261,0.061541058123111725,155056,0.13016079366207123,1302.0,,,
0.14872418344020844,0.022449592128396034,0.1840662658214569,0.2498432695865631,0.00502049783244729,0.0006632243748754263,2.2517997422255576e-05,0.23668788373470306,0.061049941927194595,155175,0.13118933141231537,1303.0,,,
0.14804106950759888,0.021872125566005707,0.1830817013978958,0.24936750531196594,0.004928229842334986,0.0006922560860402882,2.2517997422255576e-05,0.23611034452915192,0.06048865243792534,155294,0.13053058087825775,1304.0,,,
0.14821982383728027,0.021879229694604874,0.1821151226758957,0.249496728181839,0.004905533976852894,0.0006621107459068298,2.2517997422255576e-05,0.23602041602134705,0.06000914052128792,155413,0.1305776983499527,1305.0,,,
0.1474900096654892,0.024157769978046417,0.1841343641281128,0.24897722899913788,0.005380791146308184,0.0006865464383736253,2.2517997422255576e-05,0.2360086590051651,0.06078211963176727,155532,0.13014842569828033,1306.0,,,
0.14743481576442719,0.024111412465572357,0.18536514043807983,0.2488238513469696,0.005361773539334536,0.0006743645062670112,2.2517997422255576e-05,0.23613211512565613,0.06128988787531853,155651,0.13020582497119904,1307.0,,,
0.1473788470029831,0.021088317036628723,0.18547189235687256,0.24883797764778137,0.00470963679254055,0.0006149665568955243,1.801439793780446e-05,0.23616476356983185,0.061198048293590546,155770,0.1301426887512207,1308.0,,,
0.14782288670539856,0.019725199788808823,0.18857328593730927,0.24908068776130676,0.0044207326136529446,0.0005946155870333314,1.801439793780446e-05,0.23697921633720398,0.06258931756019592,155889,0.13077618181705475,1309.0,,,
0.1477205604314804,0.02220739796757698,0.18723836541175842,0.24919234216213226,0.0049238018691539764,0.0006029029609635472,1.801439793780446e-05,0.23680154979228973,0.062048718333244324,156008,0.1305861920118332,1310.0,,,
0.14750580489635468,0.0182400681078434,0.18653269112110138,0.24873648583889008,0.004120049998164177,0.0005900452961213887,1.801439793780446e-05,0.23629572987556458,0.06160936877131462,156127,0.130326509475708,1311.0,,,
0.14769284427165985,0.01966286078095436,0.18564355373382568,0.24877364933490753,0.0044231535866856575,0.0006132269045338035,1.801439793780446e-05,0.23614764213562012,0.06112069636583328,156246,0.13037842512130737,1312.0,,,
0.14796848595142365,0.0182880200445652,0.18548636138439178,0.24909785389900208,0.004132087808102369,0.000593104399740696,1.801439793780446e-05,0.23637555539608002,0.06094161421060562,156365,0.13056311011314392,1313.0,,,
0.14824114739894867,0.02139914222061634,0.18508704006671906,0.24942122399806976,0.004776975139975548,0.0006214325549080968,1.801439793780446e-05,0.23655438423156738,0.06111718714237213,156484,0.13081635534763336,1314.0,,,
0.14775510132312775,0.02147519215941429,0.18398894369602203,0.24903985857963562,0.004786601755768061,0.0006144542130641639,1.801439793780446e-05,0.23602968454360962,0.060646288096904755,156603,0.1303333342075348,1315.0,,,
0.1478586047887802,0.020750096067786217,0.18297699093818665,0.24923095107078552,0.0046445708721876144,0.0006181892240419984,1.801439793780446e-05,0.23598016798496246,0.06006905063986778,156722,0.13030070066452026,1316.0,,,
0.1479477882385254,0.020145289599895477,0.18192188441753387,0.24947044253349304,0.004513869993388653,0.0006060148007236421,1.801439793780446e-05,0.23596073687076569,0.059675950556993484,156841,0.13029342889785767,1317.0,,,
0.14759480953216553,0.019783342257142067,0.181138277053833,0.24893410503864288,0.004450483713299036,0.0006172688445076346,1.801439793780446e-05,0.23537494242191315,0.059182386845350266,156960,0.129912331700325,1318.0,,,
0.14799168705940247,0.023615512996912003,0.18001887202262878,0.2494451254606247,0.005236653611063957,0.0006419382989406586,1.801439793780446e-05,0.23555988073349,0.05878967046737671,157079,0.13015128672122955,1319.0,,,
0.14749693870544434,0.021059703081846237,0.18011167645454407,0.24890469014644623,0.004695557989180088,0.0006045216578058898,1.801439793780446e-05,0.23514609038829803,0.05866171047091484,157198,0.12972989678382874,1320.0,,,
0.1473979651927948,0.022024745121598244,0.183699831366539,0.24882718920707703,0.004903213586658239,0.0006228307611308992,1.801439793780446e-05,0.23580172657966614,0.0603506937623024,157317,0.12998850643634796,1321.0,,,
0.14804479479789734,0.02630799636244774,0.18545234203338623,0.24974556267261505,0.005761167034506798,0.0006244599935598671,1.801439793780446e-05,0.2368869185447693,0.06109878420829773,157436,0.13065558671951294,1322.0,,,
0.14788641035556793,0.021900076419115067,0.1863047182559967,0.2493543177843094,0.004875734448432922,0.0006196483154781163,1.801439793780446e-05,0.23674440383911133,0.061354391276836395,157555,0.13058000802993774,1323.0,,,
0.14775513112545013,0.02192949317395687,0.18520823121070862,0.24909210205078125,0.0048664771020412445,0.000600722327362746,1.801439793780446e-05,0.23631533980369568,0.06070756912231445,157674,0.13034562766551971,1324.0,,,
0.1477004736661911,0.021197965368628502,0.1842603087425232,0.24912352859973907,0.0047190310433506966,0.0005992975784465671,1.801439793780446e-05,0.23615089058876038,0.060637034475803375,157793,0.1302877962589264,1325.0,,,
0.1477423906326294,0.020036377012729645,0.18367229402065277,0.2493876814842224,0.00448413984850049,0.0005960799171589315,1.801439793780446e-05,0.23624460399150848,0.0602477602660656,157912,0.1302434653043747,1326.0,,,
0.14735351502895355,0.020622996613383293,0.18414492905139923,0.24894452095031738,0.004607947077602148,0.0006041841115802526,1.801439793780446e-05,0.23598459362983704,0.060412127524614334,158031,0.12996523082256317,1327.0,,,
0.14772801101207733,0.022196469828486443,0.1828126758337021,0.24942518770694733,0.004925188142806292,0.0006073672557249665,1.801439793780446e-05,0.23610268533229828,0.05995206907391548,158150,0.13017283380031586,1328.0,,,
0.14872516691684723,0.021982921287417412,0.18439078330993652,0.2502261698246002,0.00488226069137454,0.0006070950767025352,1.801439793780446e-05,0.237059086561203,0.06140075623989105,158269,0.13126027584075928,1329.0,,,
0.14758999645709991,0.030167991295456886,0.18735873699188232,0.24895238876342773,0.006553842686116695,0.0006503054173663259,1.801439793780446e-05,0.23663365840911865,0.06273306161165237,158388,0.1306186020374298,1330.0,,,
0.14782138168811798,0.02369563654065132,0.18602204322814941,0.2492828518152237,0.005231655668467283,0.0006156601593829691,1.801439793780446e-05,0.23663069307804108,0.06204074248671532,158507,0.13066525757312775,1331.0,,,
0.14780740439891815,0.01927180588245392,0.18600217998027802,0.2493254691362381,0.004320322535932064,0.0005824522813782096,1.801439793780446e-05,0.23666080832481384,0.06243772804737091,158626,0.130733460187912,1332.0,,,
0.14808155596256256,0.019099438562989235,0.184702068567276,0.24945573508739471,0.0042866733856499195,0.0005834820913150907,1.801439793780446e-05,0.23650500178337097,0.06192130967974663,158745,0.13084951043128967,1333.0,,,
0.14713191986083984,0.01960177905857563,0.1879044771194458,0.2483195662498474,0.004398406483232975,0.0005975632811896503,1.801439793780446e-05,0.2362365424633026,0.06332719326019287,158864,0.13037097454071045,1334.0,,,
0.1479097604751587,0.021025419235229492,0.187134250998497,0.24951349198818207,0.0047079953365027905,0.0006286398274824023,1.801439793780446e-05,0.23703765869140625,0.0628405213356018,158983,0.13089591264724731,1335.0,,,
0.1473885029554367,0.024323709309101105,0.18605878949165344,0.2490132749080658,0.005358686670660973,0.0006174308364279568,1.801439793780446e-05,0.23642238974571228,0.06215650215744972,159102,0.13034209609031677,1336.0,,,
0.14858615398406982,0.026940295472741127,0.18563084304332733,0.25031983852386475,0.005902681965380907,0.0006432777736335993,1.801439793780446e-05,0.23738203942775726,0.061763517558574677,159221,0.13122162222862244,1337.0,,,
0.14786669611930847,0.021769989281892776,0.1850367933511734,0.24910734593868256,0.004837338346987963,0.0006041756132617593,1.801439793780446e-05,0.2362932413816452,0.06134135648608208,159340,0.13056163489818573,1338.0,,,
0.1481303572654724,0.02239665761590004,0.18387869000434875,0.24984969198703766,0.004937706980854273,0.0005729688564315438,1.441151925973827e-05,0.23665548861026764,0.06073620170354843,159459,0.1306515336036682,1339.0,,,
0.14825016260147095,0.018998343497514725,0.1840910017490387,0.24967412650585175,0.004248128272593021,0.0005605744663625956,1.441151925973827e-05,0.2365575134754181,0.06070036441087723,159578,0.1307401955127716,1340.0,,,
0.14746515452861786,0.019651485607028008,0.1843864470720291,0.24898242950439453,0.004381253849714994,0.0005636959103867412,1.441151925973827e-05,0.23606324195861816,0.06066339090466499,159697,0.13010480999946594,1341.0,,,
0.147886261343956,0.019117698073387146,0.18310463428497314,0.24902662634849548,0.00426884088665247,0.0005566261825151742,1.441151925973827e-05,0.23584222793579102,0.06010483205318451,159816,0.13032998144626617,1342.0,,,
0.14783242344856262,0.02006971277296543,0.18285565078258514,0.2492939978837967,0.004467520397156477,0.0005669723614118993,1.441151925973827e-05,0.23600633442401886,0.0603368915617466,159935,0.1303333193063736,1343.0,,,
0.147565558552742,0.02249983884394169,0.18243160843849182,0.2489711493253708,0.004954482428729534,0.0005681432667188346,1.441151925973827e-05,0.2356632500886917,0.060010477900505066,160054,0.1300545334815979,1344.0,,,
0.14792074263095856,0.0179139357060194,0.1824662685394287,0.24926070868968964,0.0040178680792450905,0.0005438504740595818,1.441151925973827e-05,0.2359018325805664,0.059923041611909866,160173,0.130321204662323,1345.0,,,
0.1475592851638794,0.01836487092077732,0.18296796083450317,0.2488463670015335,0.004112474154680967,0.0005493752541951835,1.441151925973827e-05,0.23567068576812744,0.06004602834582329,160292,0.13005663454532623,1346.0,,,
0.14747010171413422,0.01872631348669529,0.18385080993175507,0.24884238839149475,0.004178586881607771,0.0005416558124125004,1.441151925973827e-05,0.23584407567977905,0.06034743785858154,160411,0.1300455778837204,1347.0,,,
0.14782604575157166,0.02429903671145439,0.1830020248889923,0.24940156936645508,0.005322213750332594,0.000578007660806179,1.441151925973827e-05,0.23612166941165924,0.059821274131536484,160530,0.13022509217262268,1348.0,,,
0.14736133813858032,0.019454902037978172,0.1815394163131714,0.248919278383255,0.004342906642705202,0.0005649077938869596,1.441151925973827e-05,0.23544330894947052,0.059162240475416183,160649,0.1297215223312378,1349.0,,,
0.1471693217754364,0.02196570858359337,0.18464994430541992,0.24865248799324036,0.004845999181270599,0.0005660713650286198,1.441151925973827e-05,0.23585198819637299,0.06058889627456665,160768,0.1298532336950302,1350.0,,,
0.14775750041007996,0.020148037001490593,0.18416744470596313,0.2492073029279709,0.004476911388337612,0.0005591301014646888,1.441151925973827e-05,0.23619933426380157,0.060243044048547745,160887,0.1302546113729477,1351.0,,,
0.14755862951278687,0.019794752821326256,0.1850215643644333,0.2487790584564209,0.004404200240969658,0.0005565614555962384,1.441151925973827e-05,0.2360275685787201,0.06055120378732681,161006,0.13015714287757874,1352.0,,,
0.14794780313968658,0.020243816077709198,0.1842392385005951,0.2496080994606018,0.004508297424763441,0.0005744177615270019,1.441151925973827e-05,0.23653432726860046,0.06007930636405945,161125,0.13037410378456116,1353.0,,,
0.14750468730926514,0.019424816593527794,0.18390227854251862,0.24897409975528717,0.004344995133578777,0.0005750393029302359,1.441151925973827e-05,0.2359597384929657,0.05976869910955429,161244,0.12995748221874237,1354.0,,,
0.14763924479484558,0.018173130229115486,0.18401965498924255,0.24886837601661682,0.00408851308748126,0.0005673587438650429,1.441151925973827e-05,0.23589862883090973,0.05973729491233826,161363,0.13005885481834412,1355.0,,,
0.14761985838413239,0.017997048795223236,0.1828499138355255,0.24893894791603088,0.0040399134159088135,0.000550629454664886,1.441151925973827e-05,0.2357211410999298,0.0591810904443264,161482,0.12993210554122925,1356.0,,,
0.1476220190525055,0.018448906019330025,0.18167616426944733,0.24911381304264069,0.004137083422392607,0.0005591275985352695,1.441151925973827e-05,0.23562628030776978,0.05882066860795021,161601,0.1298617571592331,1357.0,,,
0.14796052873134613,0.022561250254511833,0.18159236013889313,0.24925731122493744,0.004971701186150312,0.0005743138026446104,1.441151925973827e-05,0.2357243299484253,0.05866088345646858,161720,0.13010060787200928,1358.0,,,
0.14762842655181885,0.019605884328484535,0.18082523345947266,0.2490629106760025,0.004367072135210037,0.0005573692033067346,1.441151925973827e-05,0.23541536927223206,0.058270808309316635,161839,0.12975691258907318,1359.0,,,
0.14800679683685303,0.018288569524884224,0.182033970952034,0.24979498982429504,0.004096361808478832,0.0005483101704157889,1.441151925973827e-05,0.23624280095100403,0.05879281461238861,161958,0.1301639974117279,1360.0,,,
0.14766070246696472,0.02026723511517048,0.18093226850032806,0.24885311722755432,0.00450330413877964,0.0005623215110972524,1.441151925973827e-05,0.2352689504623413,0.058400049805641174,162077,0.12980857491493225,1361.0,,,
0.14752711355686188,0.018357891589403152,0.17997939884662628,0.24903352558612823,0.004117945674806833,0.0005579590797424316,1.441151925973827e-05,0.2352227121591568,0.05792829021811485,162196,0.12960734963417053,1362.0,,,
0.14807698130607605,0.020386623218655586,0.1793241798877716,0.24966435134410858,0.004532444290816784,0.0005688993842341006,1.441151925973827e-05,0.23559632897377014,0.057528942823410034,162315,0.12996737658977509,1363.0,,,
0.14662602543830872,0.019644297659397125,0.17992046475410461,0.2481810450553894,0.0043706754222512245,0.0005522699793800712,1.441151925973827e-05,0.23452894389629364,0.05772280693054199,162434,0.12884537875652313,1364.0,,,
0.14803119003772736,0.021313756704330444,0.17908069491386414,0.24966005980968475,0.004716080147773027,0.0005666608340106905,1.441151925973827e-05,0.23554420471191406,0.057503655552864075,162553,0.1299256831407547,1365.0,,,
0.1476157307624817,0.027617275714874268,0.18034541606903076,0.24908871948719025,0.005987679585814476,0.0005802800296805799,1.441151925973827e-05,0.23534005880355835,0.058018121868371964,162672,0.12969622015953064,1366.0,,,
0.1479794979095459,0.024647241458296776,0.17926564812660217,0.24956628680229187,0.005382769741117954,0.0005666524521075189,1.441151925973827e-05,0.23550616204738617,0.05751955881714821,162791,0.12988750636577606,1367.0,,,
0.14788608253002167,0.02149125374853611,0.17895860970020294,0.2492474913597107,0.004738384857773781,0.0005501676932908595,1.441151925973827e-05,0.23518972098827362,0.05768947675824165,162910,0.12984676659107208,1368.0,,,
0.14806649088859558,0.023455914109945297,0.17876067757606506,0.249416783452034,0.005153073463588953,0.0005773624288849533,1.441151925973827e-05,0.23528556525707245,0.057472970336675644,163029,0.12994779646396637,1369.0,,,
0.14759579300880432,0.01862245611846447,0.17819765210151672,0.24900630116462708,0.004156673327088356,0.0005402279202826321,1.441151925973827e-05,0.23484456539154053,0.05712275952100754,163148,0.12950119376182556,1370.0,,,
0.1486203521490097,0.018903525546193123,0.1772565245628357,0.25036051869392395,0.0042117624543607235,0.0005388219724409282,1.441151925973827e-05,0.23573972284793854,0.05675392597913742,163267,0.1302470713853836,1371.0,,,
0.1477234810590744,0.019819486886262894,0.17636245489120483,0.24901077151298523,0.004411349073052406,0.0005593136302195489,1.441151925973827e-05,0.2344811111688614,0.056339081376791,163386,0.1294465959072113,1372.0,,,
0.14727121591567993,0.020159320905804634,0.1808568388223648,0.2485170066356659,0.004463354125618935,0.0005393623141571879,1.441151925973827e-05,0.23498496413230896,0.05852993577718735,163505,0.12952296435832977,1373.0,,,
0.14759722352027893,0.022689495235681534,0.17987649142742157,0.2492447942495346,0.004987366497516632,0.0005618337891064584,1.441151925973827e-05,0.23537114262580872,0.05809757858514786,163624,0.1296972930431366,1374.0,,,
0.14742308855056763,0.01849331706762314,0.17969517409801483,0.24896878004074097,0.0041350070387125015,0.0005454293568618596,1.441151925973827e-05,0.23511406779289246,0.057905588299036026,163743,0.12951959669589996,1375.0,,,
0.147466242313385,0.020871516317129135,0.17964790761470795,0.24922458827495575,0.004623840097337961,0.0005619209841825068,1.441151925973827e-05,0.23530924320220947,0.05780327692627907,163862,0.12953364849090576,1376.0,,,
0.14766567945480347,0.019864488393068314,0.17860302329063416,0.24887631833553314,0.004406513646245003,0.0005420201341621578,1.441151925973827e-05,0.23482166230678558,0.057329125702381134,163981,0.12959837913513184,1377.0,,,
0.1479986160993576,0.020002437755465508,0.1788916289806366,0.2494952380657196,0.004437063354998827,0.0005457195802591741,1.441151925973827e-05,0.23537452518939972,0.05735817551612854,164100,0.12987053394317627,1378.0,,,
0.14749136567115784,0.01814640499651432,0.18085329234600067,0.2489841729402542,0.004059991799294949,0.0005383882089518011,1.441151925973827e-05,0.23535799980163574,0.05823538079857826,164219,0.12964017689228058,1379.0,,,
0.1478680968284607,0.024164894595742226,0.17993563413619995,0.24949996173381805,0.005292003974318504,0.000573781318962574,1.441151925973827e-05,0.23558709025382996,0.05779431387782097,164338,0.12985333800315857,1380.0,,,
0.14782732725143433,0.021635204553604126,0.17972010374069214,0.24918749928474426,0.004764603916555643,0.0005469535244628787,1.441151925973827e-05,0.23529401421546936,0.05758135765790939,164457,0.12977813184261322,1381.0,,,
0.14780420064926147,0.0199168361723423,0.18148408830165863,0.24937592446804047,0.004418725147843361,0.0005441973335109651,1.441151925973827e-05,0.23579755425453186,0.058376118540763855,164576,0.12991857528686523,1382.0,,,
0.14746201038360596,0.019427642226219177,0.1811286211013794,0.24883274734020233,0.004326585214585066,0.0005513205542229116,1.441151925973827e-05,0.23529192805290222,0.058157507330179214,164695,0.1296011060476303,1383.0,,,
0.14740267395973206,0.018465980887413025,0.18260343372821808,0.2488737851381302,0.0041197058744728565,0.0005331374704837799,1.441151925973827e-05,0.23561972379684448,0.058820921927690506,164814,0.12968632578849792,1384.0,,,
0.1478787213563919,0.02176917903125286,0.1814732551574707,0.24943064153194427,0.004782380536198616,0.0005356815527193248,1.441151925973827e-05,0.23583917319774628,0.0582587830722332,164933,0.1299547404050827,1385.0,,,
0.14771847426891327,0.01826249621808529,0.18083709478378296,0.2494989037513733,0.004081118386238813,0.0005357736372388899,1.441151925973827e-05,0.23576655983924866,0.057869281619787216,165052,0.1297486424446106,1386.0,,,
0.14782389998435974,0.021287180483341217,0.1813264787197113,0.24950070679187775,0.00468899542465806,0.0005394491017796099,1.441151925973827e-05,0.23586586117744446,0.05858616530895233,165171,0.12997636198997498,1387.0,,,
0.14753127098083496,0.02332821674644947,0.18047890067100525,0.24878963828086853,0.005091775208711624,0.0005326647078618407,1.441151925973827e-05,0.2351274937391281,0.05811486393213272,165290,0.12964800000190735,1388.0,,,
0.14769278466701508,0.018211938440799713,0.18017369508743286,0.24906353652477264,0.004074794240295887,0.0005405080737546086,1.441151925973827e-05,0.23528558015823364,0.05785657837986946,165409,0.12972554564476013,1389.0,,,
0.14802955090999603,0.01887735165655613,0.17975875735282898,0.2494707852602005,0.004206611774861813,0.0005389260477386415,1.441151925973827e-05,0.2355283796787262,0.05791589617729187,165528,0.1300068199634552,1390.0,,,
0.14731170237064362,0.020398374646902084,0.1809270679950714,0.24874231219291687,0.004512759856879711,0.000541356042958796,1.441151925973827e-05,0.23517926037311554,0.05837263911962509,165647,0.1295238882303238,1391.0,,,
0.1482032686471939,0.02148125134408474,0.1802557110786438,0.2499253898859024,0.004737413488328457,0.0005514544318430126,1.441151925973827e-05,0.2359914481639862,0.05797158554196358,165766,0.13015693426132202,1392.0,,,
0.14784853160381317,0.023793654516339302,0.18183666467666626,0.24936987459659576,0.005207475740462542,0.0005609314539469779,1.441151925973827e-05,0.23586323857307434,0.05867163836956024,165885,0.13001315295696259,1393.0,,,
0.1478801816701889,0.021495943889021873,0.18090108036994934,0.24966567754745483,0.004730811342597008,0.0005395280895754695,1.441151925973827e-05,0.2359127551317215,0.05826441943645477,166004,0.12995703518390656,1394.0,,,
0.14802001416683197,0.01789132133126259,0.17985603213310242,0.24956050515174866,0.003997436724603176,0.0005239656311459839,1.441151925973827e-05,0.23561961948871613,0.057835571467876434,166123,0.12998312711715698,1395.0,,,
0.1477711945772171,0.01826104149222374,0.17892572283744812,0.24915523827075958,0.004065885674208403,0.000517096312250942,1.1529215043992735e-05,0.2351093292236328,0.05744965374469757,166242,0.12970688939094543,1396.0,,,
0.14773520827293396,0.020126065239310265,0.17872944474220276,0.24928663671016693,0.004439050797373056,0.0005172972450964153,1.1529215043992735e-05,0.2351752072572708,0.05726076662540436,166361,0.12964031100273132,1397.0,,,
0.147482231259346,0.019215015694499016,0.17841796576976776,0.24896307289600372,0.004251851700246334,0.0005110597121529281,1.1529215043992735e-05,0.23485404253005981,0.057069603353738785,166480,0.12939970195293427,1398.0,,,
0.14754268527030945,0.0179971344769001,0.17768457531929016,0.2491026371717453,0.004002169705927372,0.0005034289206378162,1.1529215043992735e-05,0.23481902480125427,0.05666729435324669,166599,0.12936760485172272,1399.0,,,
0.1476036012172699,0.018302012234926224,0.17814408242702484,0.2492111474275589,0.004063536878675222,0.0005039177485741675,1.1529215043992735e-05,0.23499774932861328,0.05680755898356438,166718,0.12944439053535461,1400.0,,,
0.14779844880104065,0.019271129742264748,0.1771431267261505,0.24933724105358124,0.004257866647094488,0.0005045502330176532,1.1529215043992735e-05,0.2348984181880951,0.05643104761838913,166837,0.12952497601509094,1401.0,,,
0.14820364117622375,0.01826191321015358,0.1764422208070755,0.24979813396930695,0.004060107748955488,0.0005096561508253217,1.1529215043992735e-05,0.23512694239616394,0.05606750026345253,166956,0.12977641820907593,1402.0,,,
0.14776737987995148,0.01758255437016487,0.1760576069355011,0.2492888867855072,0.003923679701983929,0.0005089605110697448,1.1529215043992735e-05,0.2346426248550415,0.055789515376091,167075,0.12937180697917938,1403.0,,,
0.14787249267101288,0.017967959865927696,0.17572347819805145,0.24954073131084442,0.004000323824584484,0.0005084145814180374,1.1529215043992735e-05,0.2347772866487503,0.05603421851992607,167194,0.12950484454631805,1404.0,,,
0.14748045802116394,0.018941840156912804,0.17515605688095093,0.24906574189662933,0.004196151625365019,0.0005097293760627508,1.1529215043992735e-05,0.23428380489349365,0.05573348328471184,167313,0.12913106381893158,1405.0,,,
0.14777356386184692,0.02042068913578987,0.17427325248718262,0.2494630366563797,0.004499619826674461,0.0005193521501496434,1.1529215043992735e-05,0.23442508280277252,0.05539797991514206,167432,0.12929844856262207,1406.0,,,
0.14815987646579742,0.01959848776459694,0.17349709570407867,0.24995116889476776,0.004331834614276886,0.0005151709192432463,1.1529215043992735e-05,0.23466035723686218,0.05503823608160019,167551,0.12953555583953857,1407.0,,,
0.14798332750797272,0.016733458265662193,0.17347848415374756,0.2496950477361679,0.0037571012508124113,0.0005130117642693222,1.1529215043992735e-05,0.23445174098014832,0.05492206662893295,167670,0.12937107682228088,1408.0,,,
0.14804688096046448,0.01841644011437893,0.17321081459522247,0.24988776445388794,0.004089163150638342,0.0005073442589491606,1.1529215043992735e-05,0.23455236852169037,0.054700374603271484,167789,0.1293775737285614,1409.0,,,
0.14810019731521606,0.01738066039979458,0.17401902377605438,0.24952608346939087,0.0038800605107098818,0.0005049100145697594,1.1529215043992735e-05,0.2344246804714203,0.055013205856084824,167908,0.12948280572891235,1410.0,,,
0.147547647356987,0.022767188027501106,0.1758493185043335,0.24900132417678833,0.004990267567336559,0.0005460365791805089,1.1529215043992735e-05,0.23437093198299408,0.05578109994530678,168027,0.12919433414936066,1411.0,,,
0.1480366438627243,0.0233094971626997,0.17527559399604797,0.2496073693037033,0.005082085728645325,0.0005252328119240701,1.1529215043992735e-05,0.23474101722240448,0.055448099970817566,168146,0.12951894104480743,1412.0,,,
0.1479354351758957,0.017776697874069214,0.17441806197166443,0.24966241419315338,0.003958030603826046,0.0005033632623963058,1.1529215043992735e-05,0.2346135526895523,0.05522745102643967,168265,0.12939384579658508,1413.0,,,
0.1477496325969696,0.018463874235749245,0.17357215285301208,0.24948519468307495,0.004089853726327419,0.0004963480168953538,1.1529215043992735e-05,0.2343025952577591,0.0548684224486351,168384,0.1291733980178833,1414.0,,,
0.14745211601257324,0.01999826170504093,0.17270603775978088,0.24881857633590698,0.00440744636580348,0.0005097421817481518,1.1529215043992735e-05,0.233596071600914,0.05450195074081421,168503,0.12886208295822144,1415.0,,,
0.1479729264974594,0.020210325717926025,0.17222699522972107,0.24931974709033966,0.004464400000870228,0.0005279189208522439,1.1529215043992735e-05,0.23390120267868042,0.05425829812884331,168622,0.12923000752925873,1416.0,,,
0.14804847538471222,0.018101921305060387,0.17239689826965332,0.2496822625398636,0.004025137983262539,0.0005059419199824333,1.1529215043992735e-05,0.23422519862651825,0.054231904447078705,168741,0.12928515672683716,1417.0,,,
0.14769455790519714,0.02005854807794094,0.17258955538272858,0.24907825887203217,0.004413267597556114,0.0005019460804760456,1.1529215043992735e-05,0.23378051817417145,0.05421757698059082,168860,0.12899917364120483,1418.0,,,
0.14798592031002045,0.020421192049980164,0.17227256298065186,0.24967432022094727,0.004488487262278795,0.0005053112981840968,1.1529215043992735e-05,0.23419396579265594,0.05399693176150322,168979,0.12918812036514282,1419.0,,,
0.14790186285972595,0.01868458092212677,0.17200268805027008,0.2494913637638092,0.004138711839914322,0.0005022443365305662,1.1529215043992735e-05,0.23399363458156586,0.05382149666547775,169098,0.12908579409122467,1420.0,,,
0.1480129212141037,0.017288563773036003,0.17177756130695343,0.2496822625398636,0.003852240741252899,0.0004931598668918014,1.1529215043992735e-05,0.2341013252735138,0.05398589000105858,169217,0.1292075216770172,1421.0,,,
0.14753246307373047,0.018771588802337646,0.171969935297966,0.24897003173828125,0.004158182069659233,0.000504830211866647,1.1529215043992735e-05,0.23357000946998596,0.05393796041607857,169336,0.12881356477737427,1422.0,,,
0.14742307364940643,0.019775675609707832,0.17574644088745117,0.2489701807498932,0.004359630402177572,0.0005056188674643636,1.1529215043992735e-05,0.23432543873786926,0.05570004880428314,169455,0.1290784627199173,1423.0,,,
0.1474888175725937,0.018894797191023827,0.1780841201543808,0.24913352727890015,0.004178945440798998,0.0004999826196581125,1.1529215043992735e-05,0.23492366075515747,0.05675293505191803,169574,0.12934163212776184,1424.0,,,
0.1477867066860199,0.020657047629356384,0.17796117067337036,0.24927116930484772,0.004539733286947012,0.0005104056326672435,1.1529215043992735e-05,0.23500916361808777,0.056607671082019806,169693,0.12955090403556824,1425.0,,,
0.14754940569400787,0.020640481263399124,0.1788756102323532,0.24907644093036652,0.004533538594841957,0.0005068029277026653,1.1529215043992735e-05,0.23503628373146057,0.05699213221669197,169812,0.12943795323371887,1426.0,,,
0.14771731197834015,0.018450040370225906,0.17796307802200317,0.24919618666172028,0.004085710272192955,0.000494627864100039,1.1529215043992735e-05,0.23494957387447357,0.05658100172877312,169931,0.12949004769325256,1427.0,,,
0.14750514924526215,0.020876528695225716,0.1770649254322052,0.24923795461654663,0.00457935081794858,0.0005050559993833303,1.1529215043992735e-05,0.23480334877967834,0.05618554353713989,170050,0.1292412281036377,1428.0,,,
0.1476975977420807,0.023203177377581596,0.17799293994903564,0.24927814304828644,0.005053313914686441,0.0005158479325473309,1.1529215043992735e-05,0.23502111434936523,0.056594036519527435,170169,0.1294768899679184,1429.0,,,
0.1473332792520523,0.01957152970135212,0.17728079855442047,0.24892863631248474,0.004313346464186907,0.0004988006548956037,1.1529215043992735e-05,0.23459908366203308,0.056233085691928864,170288,0.12911324203014374,1430.0,,,
0.14729638397693634,0.02152341604232788,0.1765104979276657,0.24916517734527588,0.004712216090410948,0.0005094159278087318,1.1529215043992735e-05,0.23463425040245056,0.055840376764535904,170407,0.12900517880916595,1431.0,,,
0.14751730859279633,0.017671775072813034,0.1764662265777588,0.24897684156894684,0.003922855947166681,0.00048562587471678853,1.1529215043992735e-05,0.23447473347187042,0.05573097616434097,170526,0.1291600465774536,1432.0,,,
0.14807216823101044,0.018235988914966583,0.17608040571212769,0.2495719939470291,0.004037751350551844,0.0004881919303443283,1.1529215043992735e-05,0.2348736822605133,0.05547177046537399,170645,0.12955209612846375,1433.0,,,
0.1476277858018875,0.01874939166009426,0.17571388185024261,0.24935612082481384,0.004149959422647953,0.0005001014797016978,1.1529215043992735e-05,0.23462767899036407,0.05523528903722763,170764,0.12914928793907166,1434.0,,,
0.14752352237701416,0.01869480311870575,0.17611569166183472,0.24894088506698608,0.004132809583097696,0.0004923113738186657,1.1529215043992735e-05,0.23437584936618805,0.05532703921198845,170883,0.12908422946929932,1435.0,,,
0.1477726548910141,0.017665624618530273,0.17746615409851074,0.2493828684091568,0.003926275297999382,0.000491438084281981,1.1529215043992735e-05,0.23499953746795654,0.05592494457960129,171002,0.12940311431884766,1436.0,,,
0.14759153127670288,0.0192948617041111,0.17646783590316772,0.2490846961736679,0.0042559439316391945,0.0004962148959748447,1.1529215043992735e-05,0.23456132411956787,0.05559549480676651,171121,0.1291923224925995,1437.0,,,
0.14761514961719513,0.021071692928671837,0.17576944828033447,0.2491651028394699,0.004618930630385876,0.0005057394155301154,1.1529215043992735e-05,0.23448598384857178,0.05522783100605011,171240,0.12913767993450165,1438.0,,,
0.1475658118724823,0.019752679392695427,0.17623096704483032,0.24908438324928284,0.004350823815912008,0.0005003591650165617,1.1529215043992735e-05,0.23451370000839233,0.05539221689105034,171359,0.12913109362125397,1439.0,,,
0.14747026562690735,0.020961999893188477,0.1767319142818451,0.24879324436187744,0.004595870152115822,0.000504337134771049,1.1529215043992735e-05,0.23438099026679993,0.055567916482686996,171478,0.12908978760242462,1440.0,,,
0.14780880510807037,0.020130299031734467,0.17620781064033508,0.24950763583183289,0.004442024976015091,0.0005199561710469425,1.1529215043992735e-05,0.23484766483306885,0.05522506684064865,171597,0.1292920559644699,1441.0,,,
0.14731842279434204,0.018946995958685875,0.1775849312543869,0.24888567626476288,0.004193579312413931,0.0005052249762229621,1.1529215043992735e-05,0.23462553322315216,0.05581147223711014,171716,0.12901702523231506,1442.0,,,
0.14761368930339813,0.017658116295933723,0.1782369315624237,0.24914319813251495,0.003921505995094776,0.00048735307063907385,1.1529215043992735e-05,0.23496195673942566,0.056101951748132706,171835,0.12931133806705475,1443.0,,,
0.14768697321414948,0.017559535801410675,0.1773250848054886,0.2493019998073578,0.0038991060573607683,0.0004839985631406307,1.1529215043992735e-05,0.2349066138267517,0.055693335831165314,171954,0.12928824126720428,1444.0,,,
0.1477532833814621,0.020901750773191452,0.176833838224411,0.24941374361515045,0.004583190195262432,0.0005035498761571944,1.1529215043992735e-05,0.23489777743816376,0.05541648343205452,172073,0.12928591668605804,1445.0,,,
0.14796940982341766,0.022274428978562355,0.1763359010219574,0.24945613741874695,0.004860027227550745,0.0005064266733825207,1.1529215043992735e-05,0.23483210802078247,0.05514468252658844,172192,0.1294044703245163,1446.0,,,
0.14817258715629578,0.02013474516570568,0.17539410293102264,0.2498166561126709,0.004414904862642288,0.00048494499060325325,1.1529215043992735e-05,0.23493215441703796,0.054946038872003555,172311,0.129527285695076,1447.0,,,
0.1475154459476471,0.02192341908812523,0.17609314620494843,0.2489965856075287,0.004790684673935175,0.0005075008375570178,1.1529215043992735e-05,0.2344159036874771,0.055246587842702866,172430,0.12906168401241302,1448.0,,,
0.14788848161697388,0.018778637051582336,0.17563223838806152,0.2495417445898056,0.004142886959016323,0.00048395019257441163,1.1529215043992735e-05,0.2347598522901535,0.05504578351974487,172549,0.1293199360370636,1449.0,,,
0.14718738198280334,0.019600704312324524,0.17563188076019287,0.24895134568214417,0.004315969999879599,0.00049478659639135,1.1529215043992735e-05,0.23428745567798615,0.05499368906021118,172668,0.12874864041805267,1450.0,,,
0.1477675586938858,0.020062165334820747,0.17494402825832367,0.24963679909706116,0.004411094356328249,0.0004983267281204462,1.1529215043992735e-05,0.23469825088977814,0.05469224601984024,172787,0.12915249168872833,1451.0,,,
0.1475624144077301,0.02024911716580391,0.1752593219280243,0.24908390641212463,0.004447530955076218,0.0004971343441866338,1.1529215043992735e-05,0.23431900143623352,0.054760366678237915,172906,0.12900200486183167,1452.0,,,
0.14794766902923584,0.018850719556212425,0.1744651049375534,0.2498466819524765,0.004160097800195217,0.0004874423611909151,1.1529215043992735e-05,0.23477037250995636,0.0544276237487793,173025,0.1292436569929123,1453.0,,,
0.14737378060817719,0.019388472661376,0.1740230917930603,0.24885019659996033,0.00427250424399972,0.0004935125471092761,1.1529215043992735e-05,0.2338847815990448,0.054195500910282135,173144,0.12873812019824982,1454.0,,,
0.14763431251049042,0.01732347160577774,0.173446923494339,0.24927110970020294,0.0038452136795967817,0.0004756494308821857,1.1529215043992735e-05,0.23410627245903015,0.05395056679844856,173263,0.128897562623024,1455.0,,,
0.14791952073574066,0.020373836159706116,0.17330583930015564,0.24946093559265137,0.004461575299501419,0.0004835098225157708,1.1529215043992735e-05,0.2342299222946167,0.05382823571562767,173382,0.12910126149654388,1456.0,,,
0.14786580204963684,0.01888408325612545,0.1729843020439148,0.24952293932437897,0.004171950276941061,0.0004939178470522165,1.1529215043992735e-05,0.23421521484851837,0.05362412706017494,173501,0.12901747226715088,1457.0,,,
0.1477717012166977,0.019010748714208603,0.17361633479595184,0.2497316151857376,0.00419309176504612,0.0004886768874712288,1.1529215043992735e-05,0.23450855910778046,0.053856007754802704,173620,0.12898856401443481,1458.0,,,
0.14772538840770721,0.019360756501555443,0.17377926409244537,0.24950671195983887,0.004257950000464916,0.00048224907368421555,1.1529215043992735e-05,0.23436123132705688,0.05386926233768463,173739,0.12895417213439941,1459.0,,,
0.14771489799022675,0.01873723603785038,0.17455904185771942,0.24929511547088623,0.004135610535740852,0.00048520375275984406,1.1529215043992735e-05,0.23434790968894958,0.05423732101917267,173858,0.1290193796157837,1460.0,,,
0.14771972596645355,0.018898775801062584,0.17548733949661255,0.2493838667869568,0.0041660163551568985,0.0004828261735383421,1.1529215043992735e-05,0.23460456728935242,0.054641664028167725,173977,0.1291041076183319,1461.0,,,
0.14814646542072296,0.018775926902890205,0.17471297085285187,0.24987319111824036,0.004145244136452675,0.0004875734739471227,1.1529215043992735e-05,0.23484115302562714,0.05435098707675934,174096,0.12938737869262695,1462.0,,,
0.148074671626091,0.021171098574995995,0.1741023063659668,0.25000423192977905,0.004623408894985914,0.0004864861839450896,1.1529215043992735e-05,0.23482385277748108,0.0541529655456543,174215,0.12929032742977142,1463.0,,,
0.14759045839309692,0.018300021067261696,0.17420968413352966,0.24922853708267212,0.004049602895975113,0.00048699788749217987,1.1529215043992735e-05,0.23422476649284363,0.05411328375339508,174334,0.12889502942562103,1464.0,,,
0.14749374985694885,0.0216230358928442,0.17381168901920319,0.24909986555576324,0.004720799624919891,0.0004952409071847796,1.1529215043992735e-05,0.234042227268219,0.05389004200696945,174453,0.12877300381660461,1465.0,,,
0.14773918688297272,0.019306626170873642,0.1731836050748825,0.24920852482318878,0.00424965750426054,0.0004854153376072645,1.1529215043992735e-05,0.23400354385375977,0.05383225902915001,174572,0.1289578080177307,1466.0,,,
0.14732712507247925,0.018377091735601425,0.17249317467212677,0.24888797104358673,0.004056341014802456,0.00047615315997973084,1.1529215043992735e-05,0.23360900580883026,0.0537392757833004,174691,0.1286095529794693,1467.0,,,
0.14830484986305237,0.020514365285634995,0.1726810187101364,0.25004813075065613,0.00448960205540061,0.00048341136425733566,1.1529215043992735e-05,0.23457470536231995,0.05374176427721977,174810,0.12939223647117615,1468.0,,,
0.14776772260665894,0.018929941579699516,0.1721407175064087,0.24949170649051666,0.00417459849268198,0.0004857629246544093,1.1529215043992735e-05,0.23402151465415955,0.05350486934185028,174929,0.12891516089439392,1469.0,,,
0.1472439020872116,0.020217999815940857,0.1757211685180664,0.24881602823734283,0.00442985026165843,0.00048281275667250156,1.1529215043992735e-05,0.23419706523418427,0.055169470608234406,175048,0.1288290172815323,1470.0,,,
0.14792843163013458,0.02089887484908104,0.1758413463830948,0.24965794384479523,0.004563957918435335,0.00048022836563177407,1.1529215043992735e-05,0.23489463329315186,0.055624864995479584,175167,0.12946772575378418,1471.0,,,
0.14710162580013275,0.023902669548988342,0.17576801776885986,0.24868984520435333,0.005174775142222643,0.000492802239023149,1.1529215043992735e-05,0.23410549759864807,0.0554656945168972,175286,0.12877443432807922,1472.0,,,
0.14780300855636597,0.018737750127911568,0.1759171038866043,0.24939189851284027,0.00413079559803009,0.00047905693645589054,1.1529215043992735e-05,0.23469695448875427,0.055420923978090286,175405,0.12932659685611725,1473.0,,,
0.147585928440094,0.017442569136619568,0.1750274896621704,0.24925117194652557,0.0038735810667276382,0.0004813341365661472,1.1529215043992735e-05,0.23440644145011902,0.05512937158346176,175524,0.12909461557865143,1474.0,,,
0.1477770209312439,0.017727786675095558,0.17440110445022583,0.24952898919582367,0.003928635735064745,0.0004788482328876853,1.1529215043992735e-05,0.23450341820716858,0.05504477769136429,175643,0.1292305737733841,1475.0,,,
0.14706873893737793,0.01911548525094986,0.17364980280399323,0.2486603707075119,0.004204638302326202,0.00047692557564005256,1.1529215043992735e-05,0.23365825414657593,0.05471734330058098,175762,0.12859846651554108,1476.0,,,
0.14785079658031464,0.021113649010658264,0.1730610579252243,0.24958015978336334,0.004614218138158321,0.0004893602454103529,1.1529215043992735e-05,0.23427633941173553,0.05448245257139206,175881,0.12917713820934296,1477.0,,,
0.148013174533844,0.02032214030623436,0.17478299140930176,0.24969974160194397,0.0044471025466918945,0.00047834310680627823,1.1529215043992735e-05,0.23471640050411224,0.055240750312805176,176000,0.1294586956501007,1478.0,,,
0.14763548970222473,0.017375057563185692,0.17398133873939514,0.24938993155956268,0.003853441681712866,0.0004730380605906248,1.1529215043992735e-05,0.23430821299552917,0.05494941398501396,176119,0.12909828126430511,1479.0,,,
0.14772604405879974,0.020232899114489555,0.17387601733207703,0.24936801195144653,0.004430695902556181,0.00048014536150731146,1.1529215043992735e-05,0.2342696189880371,0.054812293499708176,176238,0.12914329767227173,1480.0,,,
0.14794528484344482,0.018057923763990402,0.17380721867084503,0.24951329827308655,0.003985840827226639,0.0004678198602050543,1.1529215043992735e-05,0.234372079372406,0.05469277501106262,176357,0.12929478287696838,1481.0,,,
0.14749513566493988,0.018477238714694977,0.17374186217784882,0.24925245344638824,0.004072236828505993,0.00047098560025915504,1.1529215043992735e-05,0.23415033519268036,0.05458313599228859,176476,0.12891273200511932,1482.0,,,
0.14795641601085663,0.019008103758096695,0.17371101677417755,0.24963393807411194,0.0041765677742660046,0.0004686828760895878,1.1529215043992735e-05,0.2344493567943573,0.05449753254652023,176595,0.12926463782787323,1483.0,,,
0.14758941531181335,0.020853035151958466,0.17374420166015625,0.24910323321819305,0.004569423850625753,0.0004985207924619317,1.1529215043992735e-05,0.23403142392635345,0.05442597344517708,176714,0.12895673513412476,1484.0,,,
0.14754147827625275,0.018968550488352776,0.17743198573589325,0.24903777241706848,0.004171620588749647,0.0004723879974335432,1.1529215043992735e-05,0.23471662402153015,0.05615975335240364,176833,0.12926512956619263,1485.0,,,
0.14749681949615479,0.019073227420449257,0.1767478883266449,0.24930444359779358,0.004187188111245632,0.00046567831304855645,1.1529215043992735e-05,0.23479314148426056,0.05613106116652489,176952,0.12922367453575134,1486.0,,,
0.14758053421974182,0.025776967406272888,0.17619173228740692,0.2495923787355423,0.005550250876694918,0.000493571744300425,1.1529215043992735e-05,0.23491224646568298,0.05580399930477142,177071,0.1292252242565155,1487.0,,,
0.14797918498516083,0.01895948313176632,0.17544464766979218,0.2498132735490799,0.00417187949642539,0.0004749783838633448,1.1529215043992735e-05,0.2349395453929901,0.055408328771591187,177190,0.1294650137424469,1488.0,,,
0.14750529825687408,0.016906119883060455,0.1747349053621292,0.24919991195201874,0.0037524672225117683,0.00046405367902480066,1.1529215043992735e-05,0.2343069165945053,0.05510080233216286,177309,0.12902440130710602,1489.0,,,
0.14780569076538086,0.01756887510418892,0.17421691119670868,0.24946053326129913,0.003883244702592492,0.0004618367238435894,1.1529215043992735e-05,0.23441182076931,0.055139705538749695,177428,0.1292724907398224,1490.0,,,
0.14774112403392792,0.01960865408182144,0.17366231977939606,0.2493102103471756,0.004300552420318127,0.000473526946734637,1.1529215043992735e-05,0.23418062925338745,0.05505752190947533,177547,0.1292044073343277,1491.0,,,
0.14770711958408356,0.021762723103165627,0.17332296073436737,0.24947930872440338,0.004735001362860203,0.000478070171084255,1.1529215043992735e-05,0.23424804210662842,0.054797809571027756,177666,0.12912525236606598,1492.0,,,
0.14789123833179474,0.017964685335755348,0.17309431731700897,0.24939244985580444,0.003969975747168064,0.0004712987574748695,1.1529215043992735e-05,0.2341328263282776,0.054602839052677155,177785,0.12923355400562286,1493.0,,,
0.1476926952600479,0.02069728635251522,0.17250210046768188,0.24917490780353546,0.004512657877057791,0.0004665006708819419,1.1529215043992735e-05,0.23384034633636475,0.05431215092539787,177904,0.12901659309864044,1494.0,,,
0.14743667840957642,0.019316568970680237,0.17397074401378632,0.2492685616016388,0.0042407880537211895,0.0004718432610388845,1.1529215043992735e-05,0.23420900106430054,0.054902203381061554,178023,0.12892977893352509,1495.0,,,
0.14771567285060883,0.01942264847457409,0.1735222041606903,0.24942220747470856,0.004257270600646734,0.0004659254045691341,1.1529215043992735e-05,0.23424221575260162,0.05495201423764229,178142,0.12916293740272522,1496.0,,,
0.147880420088768,0.019187916070222855,0.17328359186649323,0.2495730221271515,0.004212908446788788,0.0004691568319685757,1.1529215043992735e-05,0.23431514203548431,0.05479425564408302,178261,0.12926319241523743,1497.0,,,
0.14768823981285095,0.017890146002173424,0.17265066504478455,0.2493574023246765,0.003948218189179897,0.00046273591578938067,1.1529215043992735e-05,0.2340160608291626,0.05445200204849243,178380,0.12904098629951477,1498.0,,,
0.14768831431865692,0.01666092313826084,0.1722993701696396,0.24938689172267914,0.0036899158731102943,0.000447163765784353,9.223372217093129e-06,0.23396939039230347,0.05420693755149841,178499,0.12899203598499298,1499.0,,,
0.14756619930267334,0.016169512644410133,0.171653151512146,0.24928539991378784,0.003587942337617278,0.00044255011016502976,9.223372217093129e-06,0.23375895619392395,0.05391358211636543,178618,0.12883567810058594,1500.0,,,
0.14782999455928802,0.017995625734329224,0.17241422832012177,0.2494504451751709,0.003957626409828663,0.0004481264331843704,9.223372217093129e-06,0.2340432107448578,0.0541524738073349,178737,0.12909449636936188,1501.0,,,
0.14747032523155212,0.01801889017224312,0.17207476496696472,0.24906058609485626,0.00396284693852067,0.00044883592636324465,9.223372217093129e-06,0.2336634397506714,0.05392629653215408,178856,0.12876152992248535,1502.0,,,
0.14780296385288239,0.018589548766613007,0.1713772714138031,0.24949988722801208,0.004077497869729996,0.00044948479626327753,9.223372217093129e-06,0.2338753640651703,0.053791504353284836,178975,0.1290006786584854,1503.0,,,
0.1476440131664276,0.018878938630223274,0.17071464657783508,0.2492617517709732,0.004136755596846342,0.00045120978029444814,9.223372217093129e-06,0.23355233669281006,0.05356774851679802,179094,0.128828763961792,1504.0,,,
0.14786890149116516,0.018241694197058678,0.17027266323566437,0.24965138733386993,0.00400925287976861,0.00045114243403077126,9.223372217093129e-06,0.23377564549446106,0.053400103002786636,179213,0.12897515296936035,1505.0,,,
0.14769259095191956,0.018361825495958328,0.17038403451442719,0.2493555098772049,0.004031872842460871,0.00044938389328308403,9.223372217093129e-06,0.2335612177848816,0.053359005600214005,179332,0.12882587313652039,1506.0,,,
0.14737705886363983,0.01652829349040985,0.17023983597755432,0.24890071153640747,0.003660156624391675,0.0004431225243024528,9.223372217093129e-06,0.23316854238510132,0.05322425812482834,179451,0.12854649126529694,1507.0,,,
0.14777123928070068,0.01718885637819767,0.1700403392314911,0.2492048293352127,0.0037915087305009365,0.00044217187678441405,9.223372217093129e-06,0.23337194323539734,0.05310796573758125,179570,0.12883858382701874,1508.0,,,
0.1478029042482376,0.0169102493673563,0.16963206231594086,0.24950474500656128,0.0037372326478362083,0.00044397893361747265,9.223372217093129e-06,0.2335302084684372,0.05296526104211807,179689,0.12883538007736206,1509.0,,,
0.1476062387228012,0.020490871742367744,0.17002545297145844,0.24914315342903137,0.004456787835806608,0.0004482664226088673,9.223372217093129e-06,0.23331961035728455,0.05300254374742508,179808,0.12868550419807434,1510.0,,,
0.14776097238063812,0.01616479828953743,0.1695866733789444,0.24929898977279663,0.0035883947275578976,0.0004442939243745059,9.223372217093129e-06,0.2333565354347229,0.052805542945861816,179927,0.1287698894739151,1511.0,,,
0.14757010340690613,0.01887495443224907,0.1716698259115219,0.24918006360530853,0.0041367169469594955,0.0004521569353528321,9.223372217093129e-06,0.23367801308631897,0.053751204162836075,180046,0.12880632281303406,1512.0,,,
0.1474221795797348,0.018322940915822983,0.1724613457918167,0.24912863969802856,0.004022158216685057,0.00044696248369291425,9.223372217093129e-06,0.2337951809167862,0.054067548364400864,180165,0.1287512481212616,1513.0,,,
0.14770343899726868,0.018253102898597717,0.17308828234672546,0.24933166801929474,0.0040061562322080135,0.0004444191581569612,9.223372217093129e-06,0.23408299684524536,0.05425674468278885,180284,0.12901410460472107,1514.0,,,
0.14766760170459747,0.021562181413173676,0.17287136614322662,0.2491949051618576,0.004680396523326635,0.0004599499807227403,9.223372217093129e-06,0.23393020033836365,0.05407515540719032,180403,0.1289491057395935,1515.0,,,
0.14738668501377106,0.01942918822169304,0.17360280454158783,0.248907208442688,0.004243559204041958,0.00044715250260196626,9.223372217093129e-06,0.23384633660316467,0.054367490112781525,180522,0.12878285348415375,1516.0,,,
0.14767546951770782,0.017278753221035004,0.17282891273498535,0.24940021336078644,0.0038108357694000006,0.00044385678484104574,9.223372217093129e-06,0.23408594727516174,0.05411102995276451,180641,0.12896257638931274,1517.0,,,
0.14761346578598022,0.018228763714432716,0.17256246507167816,0.24946850538253784,0.0040058717131614685,0.0004501482762861997,9.223372217093129e-06,0.23408730328083038,0.05390547960996628,180760,0.1288718730211258,1518.0,,,
0.1477341502904892,0.01917535439133644,0.17221558094024658,0.2494240552186966,0.004191532731056213,0.00044557679211720824,9.223372217093129e-06,0.23398235440254211,0.05369946360588074,180879,0.12892721593379974,1519.0,,,
0.14785116910934448,0.017029747366905212,0.17147979140281677,0.24965634942054749,0.0037593645974993706,0.0004417689342517406,9.223372217093129e-06,0.23402103781700134,0.053457848727703094,180998,0.12897251546382904,1520.0,,,
0.1476970911026001,0.017980890348553658,0.17099954187870026,0.24945580959320068,0.003951373044401407,0.0004439931071829051,9.223372217093129e-06,0.23376455903053284,0.053242962807416916,181117,0.12880626320838928,1521.0,,,
0.14740616083145142,0.018958352506160736,0.1708245724439621,0.249114528298378,0.004154056776314974,0.0004529828729573637,9.223372217093129e-06,0.233456552028656,0.05309057980775833,181236,0.12854304909706116,1522.0,,,
0.14757759869098663,0.017927054315805435,0.1710646003484726,0.24927257001399994,0.003937477711588144,0.00044008324039168656,9.223372217093129e-06,0.23363097012043,0.05313429236412048,181355,0.12868893146514893,1523.0,,,
0.14773504436016083,0.01954849436879158,0.1706051081418991,0.24939630925655365,0.0042713964357972145,0.0004521218652371317,9.223372217093129e-06,0.23363807797431946,0.052935581654310226,181474,0.12877514958381653,1524.0,,,
0.14780327677726746,0.019903412088751793,0.1706061065196991,0.2493925392627716,0.004341259133070707,0.00045072019565850496,9.223372217093129e-06,0.23363524675369263,0.052832745015621185,181593,0.12880916893482208,1525.0,,,
0.14739936590194702,0.01869727484881878,0.17001330852508545,0.2490766942501068,0.004092930816113949,0.0004418449243530631,9.223372217093129e-06,0.2332640141248703,0.052589546889066696,181712,0.12843739986419678,1526.0,,,
0.1471865028142929,0.017510587349534035,0.1702001392841339,0.24875134229660034,0.003855795133858919,0.0004420969635248184,9.223372217093129e-06,0.23304110765457153,0.05258702114224434,181831,0.1282666176557541,1527.0,,,
0.1477823257446289,0.01654765009880066,0.17050263285636902,0.24951426684856415,0.0036609964445233345,0.00043933282722719014,9.223372217093129e-06,0.23371194303035736,0.05263345316052437,181950,0.12875255942344666,1528.0,,,
0.1478373110294342,0.016701119020581245,0.16985249519348145,0.24962924420833588,0.003689007367938757,0.0004359798622317612,9.223372217093129e-06,0.23367390036582947,0.05258185788989067,182069,0.12878622114658356,1529.0,,,
0.1474035382270813,0.019275184720754623,0.17185986042022705,0.2491069734096527,0.004207960795611143,0.0004411551053635776,9.223372217093129e-06,0.23365755379199982,0.05350549891591072,182188,0.12862393260002136,1530.0,,,
0.14811904728412628,0.019255222752690315,0.1712043732404709,0.24983850121498108,0.004211685620248318,0.0004508009005803615,9.223372217093129e-06,0.23411168158054352,0.053404442965984344,182307,0.12917612493038177,1531.0,,,
0.14765585958957672,0.018701443448662758,0.17086289823055267,0.24937646090984344,0.004095558542758226,0.00044408708345144987,9.223372217093129e-06,0.23367375135421753,0.05319222807884216,182426,0.1287631392478943,1532.0,,,
0.14785538613796234,0.017099717631936073,0.1706635057926178,0.24958309531211853,0.0037695446517318487,0.0004370012611616403,9.223372217093129e-06,0.23379918932914734,0.053025782108306885,182545,0.12888947129249573,1533.0,,,
0.14754872024059296,0.019204031676054,0.17016157507896423,0.24921606481075287,0.004197109956294298,0.0004453787987586111,9.223372217093129e-06,0.23340517282485962,0.05280125141143799,182664,0.12859922647476196,1534.0,,,
0.14754697680473328,0.018045341596007347,0.17009098827838898,0.24950724840164185,0.00397104537114501,0.00045247108209878206,9.223372217093129e-06,0.23362401127815247,0.05268853157758713,182783,0.12857529520988464,1535.0,,,
0.147517129778862,0.019548367708921432,0.17036768794059753,0.24917347729206085,0.004270954057574272,0.0004516005574259907,9.223372217093129e-06,0.23341232538223267,0.05270937830209732,182902,0.12855558097362518,1536.0,,,
0.14757275581359863,0.018193017691373825,0.17116180062294006,0.2491702288389206,0.003989590797573328,0.0004387343069538474,9.223372217093129e-06,0.23356854915618896,0.05306609719991684,183021,0.12867142260074615,1537.0,,,
0.14776071906089783,0.016957087442278862,0.1730412095785141,0.24950478971004486,0.003741542110219598,0.00043765592272393405,9.223372217093129e-06,0.23421208560466766,0.0539010725915432,183140,0.12898878753185272,1538.0,,,
0.14794383943080902,0.018860753625631332,0.17223289608955383,0.24988192319869995,0.004122940357774496,0.0004384859057608992,9.223372217093129e-06,0.23435212671756744,0.053628869354724884,183259,0.1290808469057083,1539.0,,,
0.14768347144126892,0.01976991444826126,0.17293374240398407,0.2494182586669922,0.004306443966925144,0.00044057625927962363,9.223372217093129e-06,0.23412135243415833,0.05389469116926193,183378,0.12892571091651917,1540.0,,,
0.14793553948402405,0.01951911300420761,0.17234955728054047,0.24962767958641052,0.0042551117949187756,0.0004391111433506012,9.223372217093129e-06,0.234172061085701,0.053668707609176636,183497,0.12908217310905457,1541.0,,,
0.14746835827827454,0.01816631108522415,0.1718258261680603,0.24925993382930756,0.003978976514190435,0.00043214266770519316,9.223372217093129e-06,0.2337731122970581,0.05347453057765961,183616,0.1286695897579193,1542.0,,,
0.14786040782928467,0.018738405779004097,0.17142203450202942,0.2495340257883072,0.004101401660591364,0.0004421507765073329,9.223372217093129e-06,0.2339116334915161,0.05328322574496269,183735,0.1289449781179428,1543.0,,,
0.14767113327980042,0.01796550676226616,0.17203843593597412,0.2494198977947235,0.0039423792622983456,0.0004365976492408663,9.223372217093129e-06,0.2339436113834381,0.05347062274813652,183854,0.12883102893829346,1544.0,,,
0.14765799045562744,0.0175646860152483,0.1717802733182907,0.24946598708629608,0.003858111100271344,0.00043146766256541014,9.223372217093129e-06,0.233928844332695,0.053298067301511765,183973,0.12878601253032684,1545.0,,,
0.14752787351608276,0.017763005569577217,0.17153501510620117,0.2491544932126999,0.0038993367925286293,0.0004334197146818042,9.223372217093129e-06,0.23363059759140015,0.05314195156097412,184092,0.1286506950855255,1546.0,,,
0.1479237973690033,0.017450962215662003,0.17280201613903046,0.24972277879714966,0.0038399212062358856,0.00043716139043681324,9.223372217093129e-06,0.234338641166687,0.05369872227311134,184211,0.12907879054546356,1547.0,,,
0.14776159822940826,0.020174289122223854,0.17219316959381104,0.24957060813903809,0.00438704015687108,0.00044022785732522607,9.223372217093129e-06,0.23409512639045715,0.0535128116607666,184330,0.1289118379354477,1548.0,,,
0.1475086361169815,0.018030598759651184,0.17173975706100464,0.2491660714149475,0.00395689532160759,0.00043846925836987793,9.223372217093129e-06,0.2336808145046234,0.05336549133062363,184449,0.1286800056695938,1549.0,,,
0.14735358953475952,0.016703089699149132,0.17187151312828064,0.24927113950252533,0.0036824585404247046,0.00042730040149763227,9.223372217093129e-06,0.23379123210906982,0.05333881825208664,184568,0.12855063378810883,1550.0,,,
0.14759862422943115,0.016780847683548927,0.17196543514728546,0.24927592277526855,0.00370040163397789,0.0004302905290387571,9.223372217093129e-06,0.2338138222694397,0.0533457025885582,184687,0.12874804437160492,1551.0,,,
0.14753425121307373,0.019285695627331734,0.17136716842651367,0.24913029372692108,0.004211202263832092,0.0004425786901265383,9.223372217093129e-06,0.2335776686668396,0.05316279083490372,184806,0.12865996360778809,1552.0,,,
0.1478317379951477,0.016580143943428993,0.17154881358146667,0.24961115419864655,0.003660997375845909,0.00043121041380800307,9.223372217093129e-06,0.23399868607521057,0.05318043380975723,184925,0.12890148162841797,1553.0,,,
0.14746196568012238,0.017019515857100487,0.17134638130664825,0.24911721050739288,0.0037544851657003164,0.00043822784209623933,9.223372217093129e-06,0.23356305062770844,0.05305266007781029,185044,0.12858010828495026,1554.0,,,
0.14779096841812134,0.01726829819381237,0.1706540584564209,0.24947497248649597,0.00380759802646935,0.0004424232756718993,9.223372217093129e-06,0.23371079564094543,0.05283752456307411,185163,0.12880028784275055,1555.0,,,
0.14793646335601807,0.01779397577047348,0.17096510529518127,0.24965034425258636,0.003907152451574802,0.00043544694199226797,9.223372217093129e-06,0.23391330242156982,0.05286850035190582,185282,0.12892287969589233,1556.0,,,
0.14732210338115692,0.018381478264927864,0.17160435020923615,0.24926020205020905,0.004030629992485046,0.00044291754602454603,9.223372217093129e-06,0.2337290346622467,0.053074683994054794,185401,0.12847262620925903,1557.0,,,
0.1482243686914444,0.018138021230697632,0.17093037068843842,0.2500745952129364,0.003979981876909733,0.00044047224218957126,9.223372217093129e-06,0.23424576222896576,0.05288286134600639,185520,0.12915606796741486,1558.0,,,
0.14758586883544922,0.01706247217953205,0.17135260999202728,0.24929213523864746,0.0037505479995161295,0.00042256672168150544,7.378697773674503e-06,0.23370423913002014,0.052983835339546204,185639,0.12866546213626862,1559.0,,,
0.14786677062511444,0.01702696457505226,0.17115998268127441,0.24958452582359314,0.003738461062312126,0.0004163356206845492,7.378697773674503e-06,0.23389962315559387,0.052873704582452774,185758,0.12886816263198853,1560.0,,,
0.14793813228607178,0.017827928066253662,0.17122697830200195,0.24960292875766754,0.0039038718678057194,0.0004228576726745814,7.378697773674503e-06,0.23392774164676666,0.052831582725048065,185877,0.12891682982444763,1561.0,,,
0.14745736122131348,0.017966795712709427,0.17200936377048492,0.249292254447937,0.003931020386517048,0.000422075972892344,7.378697773674503e-06,0.23383568227291107,0.053177304565906525,185996,0.12860135734081268,1562.0,,,
0.14781464636325836,0.016539692878723145,0.17144013941287994,0.24950508773326874,0.003641828428953886,0.00041736193816177547,7.378697773674503e-06,0.23389211297035217,0.053003787994384766,186115,0.1288524717092514,1563.0,,,
0.14779455959796906,0.016798919066786766,0.172305628657341,0.2494073063135147,0.003691117512062192,0.0004141670069657266,7.378697773674503e-06,0.2339869737625122,0.05333211272954941,186234,0.12890207767486572,1564.0,,,
0.14743554592132568,0.016091424971818924,0.1720965951681137,0.24913856387138367,0.0035526459105312824,0.0004179509705863893,7.378697773674503e-06,0.23373016715049744,0.05318991839885712,186353,0.12858641147613525,1565.0,,,
0.14756597578525543,0.0191093310713768,0.17286677658557892,0.24948902428150177,0.004160468466579914,0.00042325284448452294,7.378697773674503e-06,0.23416458070278168,0.05352651700377464,186472,0.12875808775424957,1566.0,,,
0.14759106934070587,0.018777228891849518,0.17303593456745148,0.24933449923992157,0.004089373629540205,0.00041740943561308086,7.378697773674503e-06,0.23407478630542755,0.05356503278017044,186591,0.1287858635187149,1567.0,,,
0.14754869043827057,0.0178269911557436,0.17457164824008942,0.24921536445617676,0.0038980920799076557,0.0004158671945333481,7.378697773674503e-06,0.2342866212129593,0.05423443764448166,186710,0.12888583540916443,1568.0,,,
0.14797136187553406,0.0182652585208416,0.17403057217597961,0.24991512298583984,0.003990786615759134,0.0004221684066578746,7.378697773674503e-06,0.23473821580410004,0.054192639887332916,186829,0.12921561300754547,1569.0,,,
0.14751014113426208,0.017091749235987663,0.17373529076576233,0.24938179552555084,0.0037494294811040163,0.00041384933865629137,7.378697773674503e-06,0.23425249755382538,0.05401914194226265,186948,0.12881194055080414,1570.0,,,
0.14762161672115326,0.018620796501636505,0.17326727509498596,0.24939800798892975,0.0040574283339083195,0.0004165862046647817,7.378697773674503e-06,0.23417186737060547,0.05393829941749573,187067,0.128884956240654,1571.0,,,
0.14750848710536957,0.018765870481729507,0.17488515377044678,0.24928167462348938,0.004089337307959795,0.0004202040727250278,7.378697773674503e-06,0.2344023734331131,0.05464079603552818,187186,0.12893494963645935,1572.0,,,
0.1474313586950302,0.017605645582079887,0.1774533987045288,0.24919934570789337,0.0038529899902641773,0.0004148253065068275,7.378697773674503e-06,0.23485015332698822,0.05584625527262688,187305,0.12911434471607208,1573.0,,,
0.14787450432777405,0.018753523007035255,0.17720572650432587,0.24968209862709045,0.0040855854749679565,0.0004186004225630313,7.378697773674503e-06,0.23518683016300201,0.05569066107273102,187424,0.12943772971630096,1574.0,,,
0.14753948152065277,0.017378028482198715,0.177032932639122,0.24931779503822327,0.003808472538366914,0.000416083523305133,7.378697773674503e-06,0.23486082255840302,0.05557214096188545,187543,0.129146009683609,1575.0,,,
0.14733992516994476,0.01838778518140316,0.17702503502368927,0.24902893602848053,0.0040125250816345215,0.00041871037683449686,7.378697773674503e-06,0.23462815582752228,0.055530838668346405,187662,0.12897810339927673,1576.0,,,
0.14757639169692993,0.017810428515076637,0.17695502936840057,0.24939486384391785,0.0038938834331929684,0.00041474722092971206,7.378697773674503e-06,0.2349068969488144,0.055442772805690765,187781,0.1291496753692627,1577.0,,,
0.14789043366909027,0.016719480976462364,0.1758885234594345,0.24958208203315735,0.00367217930033803,0.00041035370668396354,7.378697773674503e-06,0.23484337329864502,0.05513840913772583,187900,0.1293400377035141,1578.0,,,
0.14718128740787506,0.018049173057079315,0.17593784630298615,0.2490181028842926,0.003943776246160269,0.00041742768371477723,7.378697773674503e-06,0.23440206050872803,0.05509926378726959,188019,0.12876488268375397,1579.0,,,
0.1476459503173828,0.016939373686909676,0.17557844519615173,0.24945686757564545,0.0037188285496085882,0.00041369194514118135,7.378697773674503e-06,0.23468118906021118,0.0548931285738945,188138,0.1290953904390335,1580.0,,,
0.14753220975399017,0.01710580475628376,0.1792370080947876,0.24952909350395203,0.0037523771170526743,0.0004140200326219201,7.378697773674503e-06,0.23547068238258362,0.05662503466010094,188257,0.12935078144073486,1581.0,,,
0.14776580035686493,0.01751886121928692,0.1784001588821411,0.2494974285364151,0.0038377984892576933,0.00041753286495804787,7.378697773674503e-06,0.23527798056602478,0.05623127892613411,188376,0.12945888936519623,1582.0,,,
0.1478332132101059,0.017361585050821304,0.17773014307022095,0.24975751340389252,0.0038079838268458843,0.00041958276415243745,7.378697773674503e-06,0.2353520542383194,0.055978305637836456,188495,0.12946224212646484,1583.0,,,
0.14747193455696106,0.01952296495437622,0.1777498722076416,0.2492741346359253,0.004239251837134361,0.00041832387796603143,7.378697773674503e-06,0.23496928811073303,0.05595185235142708,188614,0.12916792929172516,1584.0,,,
0.14747430384159088,0.016655754297971725,0.1772998720407486,0.24918584525585175,0.0036630420945584774,0.0004148643056396395,7.378697773674503e-06,0.23480865359306335,0.055652305483818054,188733,0.12910990417003632,1585.0,,,
0.14775772392749786,0.017155271023511887,0.17715361714363098,0.24950547516345978,0.0037628794088959694,0.00041478159255348146,7.378697773674503e-06,0.23503510653972626,0.05551714822649956,188852,0.12930960953235626,1586.0,,,
0.1475323587656021,0.018525682389736176,0.1763584315776825,0.24937011301517487,0.0040362817235291,0.00041393216815777123,7.378697773674503e-06,0.23476777970790863,0.05521785095334053,188971,0.1290694624185562,1587.0,,,
0.14746224880218506,0.016729271039366722,0.17635300755500793,0.24930433928966522,0.003674156730994582,0.00041037803748622537,7.378697773674503e-06,0.234714075922966,0.055162034928798676,189090,0.12900221347808838,1588.0,,,
0.14760486781597137,0.018294623121619225,0.17806659638881683,0.24938808381557465,0.00398905947804451,0.00041266821790486574,7.378697773674503e-06,0.23512378334999084,0.055934205651283264,189209,0.1292707324028015,1589.0,,,
0.14746497571468353,0.018371017649769783,0.1772257685661316,0.24919742345809937,0.0039991228841245174,0.0004061488143634051,5.902958037040662e-06,0.23480309545993805,0.055549606680870056,189328,0.12908190488815308,1590.0,,,
0.1477527916431427,0.017341328784823418,0.1764269769191742,0.2496109902858734,0.003791630966588855,0.0004042069776915014,5.902958037040662e-06,0.2349741905927658,0.0552174411714077,189447,0.12924571335315704,1591.0,,,
0.14762988686561584,0.016446758061647415,0.17604312300682068,0.24942754209041595,0.0036088956985622644,0.00039942999137565494,5.902958037040662e-06,0.2347506582736969,0.054972194135189056,189566,0.12909835577011108,1592.0,,,
0.14751797914505005,0.017468849197030067,0.1761472076177597,0.24933530390262604,0.003815492382273078,0.00040215300396084785,5.902958037040662e-06,0.23469768464565277,0.05493354797363281,189685,0.12900109589099884,1593.0,,,
0.14783869683742523,0.01734332926571369,0.17565234005451202,0.24969163537025452,0.0037908360827714205,0.0004027125833090395,5.902958037040662e-06,0.23488378524780273,0.054737649857997894,189804,0.12921848893165588,1594.0,,,
0.14759206771850586,0.017304833978414536,0.17515096068382263,0.2494087815284729,0.0037836874835193157,0.00040340068517252803,5.902958037040662e-06,0.23455721139907837,0.05451541766524315,189923,0.1289767473936081,1595.0,,,
0.147413969039917,0.01559822354465723,0.17508091032505035,0.24920877814292908,0.003438008949160576,0.0003979551256634295,5.902958037040662e-06,0.2343832105398178,0.054420504719018936,190042,0.12881527841091156,1596.0,,,
0.14755897223949432,0.016843782737851143,0.17470186948776245,0.24928167462348938,0.0036901356652379036,0.0004017241299152374,5.902958037040662e-06,0.23436571657657623,0.0542268231511116,190161,0.12889254093170166,1597.0,,,
0.14760956168174744,0.015801308676600456,0.17427927255630493,0.24939896166324615,0.0034789717756211758,0.00039838749216869473,5.902958037040662e-06,0.2343750298023224,0.05399399623274803,190280,0.12888644635677338,1598.0,,,
0.1474897563457489,0.016605395823717117,0.1738465577363968,0.24923935532569885,0.003643282689154148,0.00040275469655171037,5.902958037040662e-06,0.23416079580783844,0.05375621095299721,190399,0.12874305248260498,1599.0,,,
0.14767704904079437,0.015451972372829914,0.17381048202514648,0.24946540594100952,0.00340935867279768,0.0003987052186857909,5.902958037040662e-06,0.23433442413806915,0.05371195450425148,190518,0.12888403236865997,1600.0,,,
0.14766763150691986,0.016986055299639702,0.1729324609041214,0.24949738383293152,0.0037209971342235804,0.00040473282570019364,5.902958037040662e-06,0.2341843992471695,0.05347166955471039,190637,0.12882843613624573,1601.0,,,
0.1478293389081955,0.01733558252453804,0.17234833538532257,0.24967074394226074,0.0037883170880377293,0.000401501078158617,5.902958037040662e-06,0.23420625925064087,0.053264882415533066,190756,0.12891645729541779,1602.0,,,
0.14745965600013733,0.016864366829395294,0.17319966852664948,0.24940219521522522,0.003693964099511504,0.0004013634461443871,5.902958037040662e-06,0.23416170477867126,0.05356745794415474,190875,0.1286812126636505,1603.0,,,
0.1475895643234253,0.016047967597842216,0.17294593155384064,0.24942408502101898,0.0035290324594825506,0.0003992982965428382,5.902958037040662e-06,0.2341284602880478,0.053419359028339386,190994,0.12875552475452423,1604.0,,,
0.14772512018680573,0.018029939383268356,0.17257988452911377,0.24942195415496826,0.0039291041903197765,0.0004038954502902925,5.902958037040662e-06,0.23405353724956512,0.05323178693652153,191113,0.12882645428180695,1605.0,,,
0.14763720333576202,0.01674940064549446,0.17201338708400726,0.2495555430650711,0.003668996039777994,0.00039889526669867337,5.902958037040662e-06,0.23404711484909058,0.05300769582390785,191232,0.1287112981081009,1606.0,,,
0.14759036898612976,0.015700694173574448,0.17181897163391113,0.2494446039199829,0.0034575120080262423,0.00039671669946983457,5.902958037040662e-06,0.23391947150230408,0.05289735272526741,191351,0.12865176796913147,1607.0,,,
0.1475936323404312,0.016270047053694725,0.1716967672109604,0.2493596225976944,0.0035736532881855965,0.00039955443935468793,5.902958037040662e-06,0.23382705450057983,0.052788618952035904,191470,0.12863263487815857,1608.0,,,
0.14773663878440857,0.016400566324591637,0.17123693227767944,0.249630406498909,0.0036000986583530903,0.00039998197462409735,5.902958037040662e-06,0.23395171761512756,0.05259840562939644,191589,0.12870898842811584,1609.0,,,
0.14753533899784088,0.018587736412882805,0.1708313375711441,0.24934116005897522,0.004041234962642193,0.0004046093672513962,5.902958037040662e-06,0.2336392104625702,0.05252024158835411,191708,0.1285323202610016,1610.0,,,
0.14766688644886017,0.017565269023180008,0.17016476392745972,0.24930991232395172,0.003831610083580017,0.0003981955233030021,5.902958037040662e-06,0.23348088562488556,0.05244305729866028,191827,0.1286221146583557,1611.0,,,
0.14754900336265564,0.018070533871650696,0.16978153586387634,0.24934427440166473,0.003935033921152353,0.00040115893352776766,5.902958037040662e-06,0.23343172669410706,0.05234043300151825,191946,0.12850728631019592,1612.0,,,
0.14759601652622223,0.016060616821050644,0.16966746747493744,0.24945415556430817,0.0035310720559209585,0.0003986857191193849,5.902958037040662e-06,0.23349681496620178,0.052272237837314606,192065,0.12853126227855682,1613.0,,,
0.14800384640693665,0.016910353675484657,0.1693403422832489,0.25001025199890137,0.0036989771761000156,0.00039613363333046436,5.902958037040662e-06,0.2338762730360031,0.05232952535152435,192184,0.1288689821958542,1614.0,,,
0.14756369590759277,0.01696678437292576,0.16887332499027252,0.24943344295024872,0.0037112212739884853,0.0003973306738771498,5.902958037040662e-06,0.2333214282989502,0.052099768072366714,192303,0.12847091257572174,1615.0,,,
0.14772510528564453,0.01587154157459736,0.16914840042591095,0.2496509850025177,0.00349328201264143,0.0003987170057371259,5.902958037040662e-06,0.23355045914649963,0.052155911922454834,192422,0.1286112666130066,1616.0,,,
0.14774543046951294,0.017546208575367928,0.16944098472595215,0.2495090365409851,0.0038267907220870256,0.0003969365789089352,5.902958037040662e-06,0.23349544405937195,0.05222194269299507,192541,0.12864074110984802,1617.0,,,
0.14734302461147308,0.01610473357141018,0.17012518644332886,0.2491389811038971,0.00353755010291934,0.0003957542066927999,5.902958037040662e-06,0.23333622515201569,0.05244971439242363,192660,0.12836436927318573,1618.0,,,
0.14732803404331207,0.015662236139178276,0.17161892354488373,0.2493114322423935,0.0034486649092286825,0.00039527183980681,5.902958037040662e-06,0.23377293348312378,0.053126055747270584,192779,0.12848763167858124,1619.0,,,
0.14774936437606812,0.017310062423348427,0.170912966132164,0.24973486363887787,0.003780350089073181,0.0003979216271545738,5.902958037040662e-06,0.2339704930782318,0.05295608192682266,192898,0.1287907063961029,1620.0,,,
0.14760790765285492,0.016780337318778038,0.17077356576919556,0.2494422197341919,0.003669020254164934,0.0003911904350388795,4.72236661153147e-06,0.2337084859609604,0.05281901732087135,193017,0.12865012884140015,1621.0,,,
0.1476355344057083,0.0161199439316988,0.17023488879203796,0.24948149919509888,0.0035356527660042048,0.00038958012009970844,4.72236661153147e-06,0.2336321771144867,0.0526311919093132,193136,0.12863466143608093,1622.0,,,
0.14759226143360138,0.01611633226275444,0.16987939178943634,0.2494368702173233,0.0035349116660654545,0.0003895568079315126,4.72236661153147e-06,0.2335253804922104,0.05252795293927193,193255,0.12857940793037415,1623.0,,,
0.14761708676815033,0.017273832112550735,0.16951042413711548,0.24937549233436584,0.003768803784623742,0.0003925463242921978,4.72236661153147e-06,0.23340249061584473,0.05236835405230522,193374,0.12856733798980713,1624.0,,,
0.14766694605350494,0.01622583344578743,0.16953489184379578,0.24952155351638794,0.00355612114071846,0.00038869291893206537,4.72236661153147e-06,0.23352423310279846,0.0522850938141346,193493,0.12859058380126953,1625.0,,,
0.14754782617092133,0.015500680543482304,0.16899564862251282,0.24937531352043152,0.003410994540899992,0.0003885728947352618,4.72236661153147e-06,0.2332993745803833,0.052032165229320526,193612,0.12844468653202057,1626.0,,,
0.14738929271697998,0.015051623806357384,0.1699208766222,0.24914175271987915,0.0033203631173819304,0.00038754806155338883,4.72236661153147e-06,0.23329758644104004,0.052416883409023285,193731,0.12839481234550476,1627.0,,,
0.1475292146205902,0.015356265008449554,0.16936233639717102,0.24944253265857697,0.0033830879256129265,0.00038979342207312584,4.72236661153147e-06,0.23342649638652802,0.052260879427194595,193850,0.12847554683685303,1628.0,,,
0.1472693383693695,0.017252270132303238,0.17055046558380127,0.24915502965450287,0.0037637073546648026,0.0003915667184628546,4.72236661153147e-06,0.23343412578105927,0.05275818705558777,193969,0.1283671110868454,1629.0,,,
0.14764423668384552,0.018757669255137444,0.17049168050289154,0.24939025938510895,0.004065474960952997,0.00039242630009539425,4.72236661153147e-06,0.23361055552959442,0.052636876702308655,194088,0.12864276766777039,1630.0,,,
0.14763091504573822,0.016449078917503357,0.1702795922756195,0.2493954300880432,0.0036006702575832605,0.00038856748142279685,4.72236661153147e-06,0.23357225954532623,0.052534330636262894,194207,0.12861159443855286,1631.0,,,
0.14749698340892792,0.01609099842607975,0.17104685306549072,0.24939265847206116,0.0035301768220961094,0.00038997174124233425,4.72236661153147e-06,0.2337235063314438,0.05279921367764473,194326,0.12855742871761322,1632.0,,,
0.14755915105342865,0.017175374552607536,0.17108826339244843,0.24947091937065125,0.00374641758389771,0.00038917825440876186,4.72236661153147e-06,0.23379439115524292,0.05276179313659668,194445,0.12859967350959778,1633.0,,,
0.1476595401763916,0.01680196262896061,0.17065885663032532,0.2494763880968094,0.0036710912827402353,0.0003883728932123631,4.72236661153147e-06,0.23371288180351257,0.05257292091846466,194564,0.1286422163248062,1634.0,,,
0.14749155938625336,0.015146061778068542,0.17015716433525085,0.24931295216083527,0.0033386684954166412,0.0003868196508847177,4.72236661153147e-06,0.23348179459571838,0.052355408668518066,194683,0.12846432626247406,1635.0,,,
0.1476558893918991,0.016964854672551155,0.17121180891990662,0.24949213862419128,0.003705343697220087,0.00039046554593369365,4.72236661153147e-06,0.2338360697031021,0.05282162129878998,194802,0.12868903577327728,1636.0,,,
0.147489532828331,0.01678367331624031,0.17099496722221375,0.2493085116147995,0.003667816985398531,0.00038885322283022106,4.72236661153147e-06,0.23364581167697906,0.052708860486745834,194921,0.12853339314460754,1637.0,,,
0.14733906090259552,0.016214661300182343,0.1719452142715454,0.2491508424282074,0.003552231704816222,0.0003866237821057439,4.72236661153147e-06,0.23370972275733948,0.0531398206949234,195040,0.12849920988082886,1638.0,,,
0.14769481122493744,0.016873497515916824,0.1713479459285736,0.24960225820541382,0.003687699092552066,0.00039124939939938486,4.72236661153147e-06,0.2339513897895813,0.05291837453842163,195159,0.12873952090740204,1639.0,,,
0.1476326286792755,0.01735602505505085,0.17062430083751678,0.2496338188648224,0.003782070241868496,0.0003885809564962983,4.72236661153147e-06,0.23383192718029022,0.052740227431058884,195278,0.12865415215492249,1640.0,,,
0.1473999172449112,0.01871698908507824,0.170311838388443,0.24921289086341858,0.004055153578519821,0.0003896950220223516,4.72236661153147e-06,0.23343268036842346,0.05254754796624184,195397,0.12842944264411926,1641.0,,,
0.147581085562706,0.016603892669081688,0.17023374140262604,0.24934975802898407,0.0036292553413659334,0.00038559589302167296,4.72236661153147e-06,0.2335265576839447,0.0524592325091362,195516,0.12855671346187592,1642.0,,,
0.14768028259277344,0.014963531866669655,0.1697220504283905,0.24957774579524994,0.003300815587863326,0.0003851361689157784,4.72236661153147e-06,0.23360660672187805,0.052324552088975906,195635,0.12860913574695587,1643.0,,,
0.14767855405807495,0.0177450031042099,0.17007969319820404,0.24946534633636475,0.0038611378986388445,0.0003901717718690634,4.72236661153147e-06,0.23358821868896484,0.05240266025066376,195754,0.1286233812570572,1644.0,,,
0.1476496011018753,0.0161016583442688,0.17020070552825928,0.24947792291641235,0.0035277861170470715,0.00038431808934547007,4.72236661153147e-06,0.2336224764585495,0.052399713546037674,195873,0.1285996288061142,1645.0,,,
0.14742109179496765,0.015512006357312202,0.17003442347049713,0.24923057854175568,0.003411325626075268,0.00038615515222772956,4.72236661153147e-06,0.23339134454727173,0.052310001105070114,195992,0.1283988654613495,1646.0,,,
0.14769652485847473,0.016624251380562782,0.16990770399570465,0.24964086711406708,0.0036323508247733116,0.0003843757149297744,4.72236661153147e-06,0.23369424045085907,0.052208174020051956,196111,0.12859885394573212,1647.0,,,
0.14774581789970398,0.016490068286657333,0.1693810671567917,0.24960242211818695,0.0036063853185623884,0.00038546393625438213,4.72236661153147e-06,0.23355814814567566,0.05207139998674393,196230,0.12861093878746033,1648.0,,,
0.14755423367023468,0.018198125064373016,0.1695682555437088,0.24948710203170776,0.003949902020394802,0.00038784657954238355,4.72236661153147e-06,0.2335033416748047,0.05204106867313385,196349,0.12845160067081451,1649.0,,,
0.14768506586551666,0.015584944747388363,0.169621080160141,0.24948786199092865,0.0034241897519677877,0.0003840011777356267,4.72236661153147e-06,0.23351451754570007,0.052022021263837814,196468,0.12855245172977448,1650.0,,,
0.14746792614459991,0.016506385058164597,0.17092128098011017,0.24923114478588104,0.003610157873481512,0.0003861009899992496,4.72236661153147e-06,0.2335691750049591,0.052611347287893295,196587,0.12849661707878113,1651.0,,,
0.1475755274295807,0.017282631248235703,0.17034396529197693,0.24938206374645233,0.0037631697487086058,0.0003833042283076793,3.777893198275706e-06,0.23357445001602173,0.05240362882614136,196706,0.12854115664958954,1652.0,,,
0.14762920141220093,0.014879257418215275,0.17032675445079803,0.24945537745952606,0.00327696418389678,0.0003763907589018345,3.777893198275706e-06,0.23362965881824493,0.05232641473412514,196825,0.1285686492919922,1653.0,,,
0.14765195548534393,0.015082322992384434,0.1700916588306427,0.2495766133069992,0.0033179321326315403,0.0003768343885894865,3.777893198275706e-06,0.2336796373128891,0.052191540598869324,196944,0.128559872508049,1654.0,,,
0.14773018658161163,0.01645077019929886,0.1698995679616928,0.24957393109798431,0.003594441805034876,0.00038035985198803246,3.777893198275706e-06,0.23363906145095825,0.05241594836115837,197063,0.12866733968257904,1655.0,,,
0.14754566550254822,0.015843093395233154,0.16952958703041077,0.249453604221344,0.003472191048786044,0.00037946520023979247,3.777893198275706e-06,0.23346881568431854,0.052261948585510254,197182,0.1284889280796051,1656.0,,,
0.14765527844429016,0.015552092343568802,0.1690218597650528,0.24954015016555786,0.0034142995718866587,0.0003798513498622924,3.777893198275706e-06,0.2334364950656891,0.05223967134952545,197301,0.12857216596603394,1657.0,,,
0.147541806101799,0.015848396345973015,0.168945774435997,0.2493588924407959,0.003472556360065937,0.0003785958979278803,3.777893198275706e-06,0.23327627778053284,0.05212964117527008,197420,0.1284593790769577,1658.0,,,
0.14768263697624207,0.015520603395998478,0.16918598115444183,0.24958640336990356,0.003405764000490308,0.0003770539187826216,3.777893198275706e-06,0.23350632190704346,0.052163783460855484,197539,0.12857887148857117,1659.0,,,
0.1477225422859192,0.016295969486236572,0.16875793039798737,0.24952241778373718,0.003562597557902336,0.0003792546922340989,3.777893198275706e-06,0.23336952924728394,0.051951099187135696,197658,0.12856824696063995,1660.0,,,
0.14767810702323914,0.016260290518403053,0.16863252222537994,0.24964900314807892,0.0035549509339034557,0.0003786159213632345,3.777893198275706e-06,0.23344570398330688,0.05184377729892731,197777,0.1285112351179123,1661.0,,,
0.14788025617599487,0.01632803864777088,0.16838839650154114,0.24983587861061096,0.003568432293832302,0.00037853026879020035,3.777893198275706e-06,0.2335463911294937,0.051732055842876434,197896,0.12865062057971954,1662.0,,,
0.14740900695323944,0.016062729060649872,0.17096897959709167,0.24927859008312225,0.0035168963950127363,0.00038043796666897833,3.777893198275706e-06,0.2336166799068451,0.05288764089345932,198015,0.12850473821163177,1663.0,,,
0.14758820831775665,0.017070937901735306,0.1707330197095871,0.24939240515232086,0.003718283027410507,0.00038011884316802025,3.777893198275706e-06,0.2336605340242386,0.05275888368487358,198134,0.12862233817577362,1664.0,,,
0.14753103256225586,0.015295570716261864,0.1721963733434677,0.24928799271583557,0.0033605818171054125,0.0003768347960431129,3.777893198275706e-06,0.23386967182159424,0.05343734472990036,198253,0.12871229648590088,1665.0,,,
0.1475481390953064,0.015909692272543907,0.1716490536928177,0.24941769242286682,0.0034840500447899103,0.00037763940053991973,3.777893198275706e-06,0.2338639795780182,0.05321860313415527,198372,0.1286822259426117,1666.0,,,
0.14761443436145782,0.0160725899040699,0.17125409841537476,0.2494669109582901,0.0035154304932802916,0.0003761404659599066,3.777893198275706e-06,0.23382435739040375,0.05300493910908699,198491,0.12869253754615784,1667.0,,,
0.1476597636938095,0.015027395449578762,0.17144139111042023,0.24950750172138214,0.0033066694159060717,0.0003764876746572554,3.777893198275706e-06,0.23389428853988647,0.05303047597408295,198610,0.12873390316963196,1668.0,,,
0.14756539463996887,0.015583634376525879,0.17077556252479553,0.2494095116853714,0.003416953608393669,0.00037528318352997303,3.777893198275706e-06,0.23368272185325623,0.0528818815946579,198729,0.1286287009716034,1669.0,,,
0.14758726954460144,0.01679217256605625,0.17104928195476532,0.24947954714298248,0.0036610993556678295,0.00037833087844774127,3.777893198275706e-06,0.2337934970855713,0.05295458436012268,198848,0.12866073846817017,1670.0,,,
0.14759953320026398,0.015554717741906643,0.1706843227148056,0.2494860142469406,0.0034128138795495033,0.0003773379430640489,3.777893198275706e-06,0.2337256819009781,0.05275607109069824,198967,0.1286308467388153,1671.0,,,
0.14754703640937805,0.01765909045934677,0.17140009999275208,0.24942228198051453,0.0038357656449079514,0.00037993487785570323,3.777893198275706e-06,0.23381784558296204,0.053006939589977264,199086,0.12863902747631073,1672.0,,,
0.14752374589443207,0.017502469941973686,0.17151759564876556,0.2494714856147766,0.0038022135850042105,0.000377149524865672,3.777893198275706e-06,0.23388071358203888,0.053049951791763306,199205,0.12862898409366608,1673.0,,,
0.1475498527288437,0.015610098838806152,0.1727542132139206,0.24947375059127808,0.0034224768169224262,0.0003755712532438338,3.777893198275706e-06,0.23412984609603882,0.05362401530146599,199324,0.12876468896865845,1674.0,,,
0.1474628746509552,0.015631772577762604,0.17242899537086487,0.24937088787555695,0.0034265061840415,0.00037518941098824143,3.777893198275706e-06,0.23398251831531525,0.05343109369277954,199443,0.1286565214395523,1675.0,,,
0.14756403863430023,0.015495549887418747,0.17293253540992737,0.24944815039634705,0.003399832174181938,0.0003759023384191096,3.777893198275706e-06,0.23414503037929535,0.05358961597084999,199562,0.1287691593170166,1676.0,,,
0.14767830073833466,0.015820680186152458,0.17312966287136078,0.24945782124996185,0.003465257352218032,0.00037640196387656033,3.777893198275706e-06,0.23419219255447388,0.053624000400304794,199681,0.12886744737625122,1677.0,,,
0.14761638641357422,0.01604568585753441,0.17375442385673523,0.2494477927684784,0.0035109741147607565,0.0003772962372750044,3.777893198275706e-06,0.2343091368675232,0.05385588854551315,199800,0.12886428833007812,1678.0,,,
0.14752452075481415,0.01605585217475891,0.1738167107105255,0.24931837618350983,0.0035118714440613985,0.00037587661063298583,3.777893198275706e-06,0.2342180609703064,0.05384082719683647,199919,0.1287877857685089,1679.0,,,
0.14750073850154877,0.01685355231165886,0.1738133728504181,0.24927961826324463,0.003673011204227805,0.00037787616020068526,3.777893198275706e-06,0.23418638110160828,0.0537894070148468,200038,0.1287584751844406,1680.0,,,
0.14757949113845825,0.016606222838163376,0.1738101989030838,0.2494143843650818,0.003623221768066287,0.00037747129681520164,3.777893198275706e-06,0.23429355025291443,0.0537307970225811,200157,0.12880975008010864,1681.0,,,
0.14769546687602997,0.015386632643640041,0.17368219792842865,0.24955464899539948,0.0033764911349862814,0.0003739554376807064,3.777893198275706e-06,0.23438015580177307,0.05362433195114136,200276,0.12888124585151672,1682.0,,,
0.14754711091518402,0.015028947964310646,0.1730605810880661,0.24950078129768372,0.0033023974392563105,0.00037076009903103113,3.0223145586205646e-06,0.2342127412557602,0.05335131660103798,200395,0.12870796024799347,1683.0,,,
0.14760451018810272,0.015916483476758003,0.17237630486488342,0.24946856498718262,0.0034797857515513897,0.0003706116694957018,3.0223145586205646e-06,0.23405012488365173,0.05312027409672737,200514,0.1287076622247696,1684.0,,,
0.14756765961647034,0.016897598281502724,0.17231999337673187,0.2494460940361023,0.0036775076296180487,0.0003724841517396271,3.0223145586205646e-06,0.2340208739042282,0.053067777305841446,200633,0.1286676824092865,1685.0,,,
0.14766965806484222,0.014961699955165386,0.17204774916172028,0.24951477348804474,0.003288478124886751,0.0003701722016558051,3.0223145586205646e-06,0.2340213805437088,0.05292512848973274,200752,0.12872076034545898,1686.0,,,
0.14772991836071014,0.016066620126366615,0.17185160517692566,0.24959130585193634,0.0035105468705296516,0.0003715287602972239,3.0223145586205646e-06,0.23404335975646973,0.05281109735369682,200871,0.1287461519241333,1687.0,,,
0.14765077829360962,0.01690039597451687,0.17182153463363647,0.24952232837677002,0.0036788920406252146,0.0003735160571523011,3.0223145586205646e-06,0.2339821755886078,0.052750617265701294,200990,0.12867075204849243,1688.0,,,
0.1476495862007141,0.01537869032472372,0.17119920253753662,0.24948930740356445,0.003372073406353593,0.00037041958421468735,3.0223145586205646e-06,0.2338312864303589,0.052549608051776886,201109,0.12862959504127502,1689.0,,,
0.14752590656280518,0.017811231315135956,0.17101424932479858,0.2493988275527954,0.00386304734274745,0.00037600102950818837,3.0223145586205646e-06,0.23372191190719604,0.05245337635278702,201228,0.12851139903068542,1690.0,,,
0.1475057303905487,0.016158629208803177,0.17183853685855865,0.24932515621185303,0.0035295854322612286,0.00037232416798360646,3.0223145586205646e-06,0.2338278442621231,0.05281508341431618,201347,0.12856760621070862,1691.0,,,
0.14759846031665802,0.016451973468065262,0.17155909538269043,0.2494623363018036,0.0035869749262928963,0.00037072564009577036,3.0223145586205646e-06,0.23388168215751648,0.05265870317816734,201466,0.1286105066537857,1692.0,,,
0.14757975935935974,0.015469247475266457,0.17110612988471985,0.24951167404651642,0.0033901275601238012,0.00037034772685728967,3.0223145586205646e-06,0.23383057117462158,0.05244959518313408,201585,0.12855373322963715,1693.0,,,
0.14763134717941284,0.015299645252525806,0.1708945780992508,0.2495189607143402,0.003354704240337014,0.00036846910370513797,3.0223145586205646e-06,0.23379407823085785,0.052382778376340866,201704,0.12858162820339203,1694.0,,,
0.1475105732679367,0.014840474352240562,0.17050610482692719,0.24937553703784943,0.003263066988438368,0.000368714943761006,3.0223145586205646e-06,0.2336016446352005,0.05220992863178253,201823,0.1284504383802414,1695.0,,,
0.14758533239364624,0.015004723332822323,0.17010578513145447,0.24953410029411316,0.0032975375652313232,0.00037074103602208197,3.0223145586205646e-06,0.23364843428134918,0.05206622928380966,201942,0.12848152220249176,1696.0,,,
0.14752942323684692,0.015730373561382294,0.17035050690174103,0.2494211494922638,0.0034423505421727896,0.0003703446709550917,3.0223145586205646e-06,0.23360702395439148,0.05212893337011337,202061,0.12844932079315186,1697.0,,,
0.14765462279319763,0.015546929091215134,0.17017672955989838,0.24952566623687744,0.003405410796403885,0.0003700312227010727,3.0223145586205646e-06,0.2336558699607849,0.05200783535838127,202180,0.1285252720117569,1698.0,,,
0.14746786653995514,0.01552586443722248,0.17232415080070496,0.24931800365447998,0.0034009660594165325,0.00036974085378460586,3.0223145586205646e-06,0.23391924798488617,0.053045134991407394,202299,0.12858332693576813,1699.0,,,
0.14750197529792786,0.016247328370809555,0.17245794832706451,0.24934989213943481,0.0035458344500511885,0.0003704609116539359,3.0223145586205646e-06,0.233971506357193,0.05310576781630516,202418,0.12862274050712585,1700.0,,,
0.14763739705085754,0.015621359460055828,0.17227254807949066,0.24943768978118896,0.0034191010054200888,0.0003685363626573235,3.0223145586205646e-06,0.2340046614408493,0.052966102957725525,202537,0.12870314717292786,1701.0,,,
0.14771924912929535,0.01529704499989748,0.1719714105129242,0.24961064755916595,0.0033546851482242346,0.00036909489426761866,3.0223145586205646e-06,0.23408280313014984,0.05279826745390892,202656,0.12873505055904388,1702.0,,,
0.14761102199554443,0.015425516292452812,0.17127908766269684,0.24951153993606567,0.0033811163157224655,0.0003700160887092352,3.0223145586205646e-06,0.23386505246162415,0.05262807756662369,202775,0.12861444056034088,1703.0,,,
0.1476357877254486,0.015295797027647495,0.17137138545513153,0.24953293800354004,0.003354314249008894,0.0003689429722726345,3.0223145586205646e-06,0.23390063643455505,0.052626557648181915,202894,0.12863394618034363,1704.0,,,
0.1477162390947342,0.016344547271728516,0.1706778109073639,0.24959538877010345,0.0035643293522298336,0.0003692742029670626,3.0223145586205646e-06,0.2338118851184845,0.05238194763660431,203013,0.12864938378334045,1705.0,,,
0.1476149559020996,0.016160689294338226,0.17086265981197357,0.24948176741600037,0.003528282744809985,0.00037018151488155127,3.0223145586205646e-06,0.23375795781612396,0.05244351178407669,203132,0.12858065962791443,1706.0,,,
0.14758500456809998,0.016388706862926483,0.17103826999664307,0.24943090975284576,0.0035728400107473135,0.0003688734723255038,3.0223145586205646e-06,0.23375238478183746,0.05246879532933235,203251,0.12856176495552063,1707.0,,,
0.14749746024608612,0.01574334315955639,0.1711113601922989,0.2494196742773056,0.003443486290052533,0.0003685224801301956,3.0223145586205646e-06,0.23375801742076874,0.05246254429221153,203370,0.12849047780036926,1708.0,,,
0.14752401411533356,0.015739211812615395,0.17096203565597534,0.24934402108192444,0.003442047629505396,0.00036775629268959165,3.0223145586205646e-06,0.23366762697696686,0.05237554758787155,203489,0.12849432229995728,1709.0,,,
0.14764085412025452,0.016180850565433502,0.17041392624378204,0.24961413443088531,0.0035302219912409782,0.00036756464396603405,3.0223145586205646e-06,0.2337740957736969,0.05217473953962326,203608,0.12854763865470886,1710.0,,,
0.14760547876358032,0.015698812901973724,0.16998697817325592,0.2494218796491623,0.003434351645410061,0.00036823609843850136,3.0223145586205646e-06,0.23353490233421326,0.052002523094415665,203727,0.12848488986492157,1711.0,,,
0.14762437343597412,0.017660371959209442,0.17011262476444244,0.2495388686656952,0.0038274195976555347,0.0003691813617479056,3.0223145586205646e-06,0.23365361988544464,0.052017632871866226,203846,0.12850302457809448,1712.0,,,
0.14782293140888214,0.016601651906967163,0.16995075345039368,0.24973681569099426,0.0036162566393613815,0.0003699075314216316,3.0223145586205646e-06,0.23377960920333862,0.05190600827336311,203965,0.12863954901695251,1713.0,,,
0.1476869136095047,0.015100238844752312,0.16973446309566498,0.24963273108005524,0.0033122822642326355,0.00036529343924485147,2.4178516468964517e-06,0.23365306854248047,0.05179605633020401,204084,0.12850874662399292,1714.0,,,
0.14759521186351776,0.01576383411884308,0.1696539968252182,0.24953465163707733,0.0034453123807907104,0.00036568197538144886,2.4178516468964517e-06,0.2335585355758667,0.05171699449419975,204203,0.12841956317424774,1715.0,,,
0.14760684967041016,0.015298668295145035,0.16932755708694458,0.24958111345767975,0.003350832499563694,0.00036387372529134154,2.4178516468964517e-06,0.23353040218353271,0.051604777574539185,204322,0.12840643525123596,1716.0,,,
0.14755506813526154,0.01586928218603134,0.16886118054389954,0.24937859177589417,0.003465308342128992,0.0003643149393610656,2.4178516468964517e-06,0.23327511548995972,0.05141320824623108,204441,0.12832669913768768,1717.0,,,
0.1476118117570877,0.01542234793305397,0.16848061978816986,0.24957220256328583,0.003375324187800288,0.00036356833879835904,2.4178516468964517e-06,0.2333538979291916,0.051293715834617615,204560,0.1283482015132904,1718.0,,,
0.147492915391922,0.015560805797576904,0.1684315949678421,0.24937373399734497,0.0034030731767416,0.00036364051629789174,2.4178516468964517e-06,0.2331853210926056,0.05121731013059616,204679,0.1282377988100052,1719.0,,,
0.14759336411952972,0.01551498007029295,0.16794751584529877,0.24950248003005981,0.00339360348880291,0.0003632593434303999,2.4178516468964517e-06,0.23319149017333984,0.05108613148331642,204798,0.12829191982746124,1720.0,,,
0.14766710996627808,0.015390723943710327,0.16751889884471893,0.24949361383914948,0.0033692484721541405,0.00036387983709573746,2.4178516468964517e-06,0.23309868574142456,0.05094490945339203,204917,0.12832266092300415,1721.0,,,
0.14754226803779602,0.01446569710969925,0.1678929626941681,0.24942569434642792,0.003184207947924733,0.00036383571568876505,2.4178516468964517e-06,0.2331191450357437,0.05108125880360603,205036,0.12825007736682892,1722.0,,,
0.14761678874492645,0.015330596826970577,0.16743582487106323,0.24949999153614044,0.00335668190382421,0.0003632028528954834,2.4178516468964517e-06,0.23308716714382172,0.050999853760004044,205155,0.12829339504241943,1723.0,,,
0.14751379191875458,0.014850875362753868,0.1674077808856964,0.24941369891166687,0.0032612583599984646,0.00036385381827130914,2.4178516468964517e-06,0.23301251232624054,0.050946928560733795,205274,0.12820042669773102,1724.0,,,
0.14759956300258636,0.015530855394899845,0.1673498898744583,0.249492347240448,0.0033967553172260523,0.0003632302687037736,2.4178516468964517e-06,0.23306386172771454,0.050944503396749496,205393,0.1282685548067093,1725.0,,,
0.1476351022720337,0.014787179417908192,0.16826364398002625,0.24953815340995789,0.0032475802581757307,0.0003626807010732591,2.4178516468964517e-06,0.23328325152397156,0.05129864439368248,205512,0.1283678114414215,1726.0,,,
0.14768239855766296,0.015626022592186928,0.1685067117214203,0.24956680834293365,0.0034159233327955008,0.00036339869257062674,2.4178516468964517e-06,0.23335479199886322,0.05135773494839668,205631,0.1284174621105194,1727.0,,,
0.14758747816085815,0.015144416131079197,0.16848762333393097,0.24944329261779785,0.0033201195765286684,0.00036404552520252764,2.4178516468964517e-06,0.2332521677017212,0.05128691717982292,205750,0.1283273696899414,1728.0,,,
0.1475890725851059,0.015729932114481926,0.16846948862075806,0.2495657354593277,0.0034367134794592857,0.00036340850056149065,2.4178516468964517e-06,0.23334649205207825,0.051254794001579285,205869,0.12832221388816833,1729.0,,,
0.14762085676193237,0.014030645601451397,0.1681710183620453,0.24949298799037933,0.0030954123940318823,0.00036160385934635997,2.4178516468964517e-06,0.23322859406471252,0.05113736912608147,205988,0.12832416594028473,1730.0,,,
0.1475970298051834,0.01563919335603714,0.1685124784708023,0.24949567019939423,0.0034177449997514486,0.00036238256143406034,2.4178516468964517e-06,0.23329903185367584,0.05127971991896629,206107,0.12833356857299805,1731.0,,,
0.1477160006761551,0.016019048169255257,0.16839934885501862,0.2496037483215332,0.0034945427905768156,0.0003634162130765617,2.4178516468964517e-06,0.23336286842823029,0.051260653883218765,206226,0.12842492759227753,1732.0,,,
0.14761804044246674,0.014971422031521797,0.1681668758392334,0.24954576790332794,0.0032833535224199295,0.00036133636604063213,2.4178516468964517e-06,0.23327000439167023,0.051178090274333954,206345,0.1283300518989563,1733.0,,,
0.14744725823402405,0.015244689770042896,0.16813352704048157,0.24939937889575958,0.0033389797899872065,0.00036255212035030127,2.4178516468964517e-06,0.23314620554447174,0.05112894997000694,206464,0.12818360328674316,1734.0,,,
0.14754249155521393,0.014988482929766178,0.16844558715820312,0.2494449019432068,0.0032880716025829315,0.0003629689454101026,2.4178516468964517e-06,0.23324504494667053,0.051214106380939484,206583,0.12827682495117188,1735.0,,,
0.14767006039619446,0.01616484671831131,0.16839830577373505,0.24955233931541443,0.003523524384945631,0.00036319359787739813,2.4178516468964517e-06,0.23332153260707855,0.05114949494600296,206702,0.12836594879627228,1736.0,,,
0.14762850105762482,0.015252949669957161,0.16869713366031647,0.24958130717277527,0.0033407583832740784,0.0003627102996688336,2.4178516468964517e-06,0.2334044873714447,0.051288310438394547,206821,0.12836046516895294,1737.0,,,
0.1477268636226654,0.015150188468396664,0.16863727569580078,0.24969492852687836,0.003319795010611415,0.00036219682078808546,2.4178516468964517e-06,0.23348340392112732,0.051229752600193024,206940,0.1284274458885193,1738.0,,,
0.14763276278972626,0.015280259773135185,0.16861166059970856,0.24956731498241425,0.0033459223341196775,0.0003623382071964443,2.4178516468964517e-06,0.2333761751651764,0.05117510259151459,207059,0.12834122776985168,1739.0,,,
0.147636279463768,0.01507657952606678,0.168524831533432,0.24958723783493042,0.0033042561262845993,0.0003611749270930886,2.4178516468964517e-06,0.23337475955486298,0.05112513527274132,207178,0.12833404541015625,1740.0,,,
0.14756722748279572,0.01520754024386406,0.16887983679771423,0.24953342974185944,0.003330512437969446,0.00036125557380728424,2.4178516468964517e-06,0.23340271413326263,0.05122610554099083,207297,0.12829901278018951,1741.0,,,
0.14760352671146393,0.015622096136212349,0.16852958500385284,0.24949923157691956,0.003414322854951024,0.000362379418220371,2.4178516468964517e-06,0.23330530524253845,0.051120854914188385,207416,0.12830698490142822,1742.0,,,
0.14747042953968048,0.015608802437782288,0.1699780970811844,0.24940666556358337,0.00341040245257318,0.0003608023398555815,2.4178516468964517e-06,0.23352095484733582,0.051824577152729034,207535,0.12834125757217407,1743.0,,,
0.14752058684825897,0.015966687351465225,0.16972918808460236,0.24942472577095032,0.0034821168519556522,0.000360974547220394,2.4178516468964517e-06,0.2334856241941452,0.051702097058296204,207654,0.12835688889026642,1744.0,,,
0.14752833545207977,0.015115808695554733,0.1704302281141281,0.249463751912117,0.003311432898044586,0.0003603388904593885,2.4178516468964517e-06,0.23365704715251923,0.05196855217218399,207773,0.12841638922691345,1745.0,,,
0.1475093513727188,0.014400464482605457,0.17084620893001556,0.2494615614414215,0.0031687135342508554,0.0003607759717851877,2.4178516468964517e-06,0.2337384968996048,0.052090827375650406,207892,0.12842564284801483,1746.0,,,
0.14749792218208313,0.016087869182229042,0.1711163967847824,0.2494501769542694,0.003507135435938835,0.00036195211578160524,2.4178516468964517e-06,0.23378342390060425,0.05218159779906273,208011,0.1284346580505371,1747.0,,,
0.14769980311393738,0.014849444851279259,0.1706230789422989,0.24960309267044067,0.0032577200327068567,0.0003597891191020608,2.4178516468964517e-06,0.23380708694458008,0.052092045545578,208130,0.12857826054096222,1748.0,,,
0.1475442349910736,0.015580596402287483,0.17093567550182343,0.24941495060920715,0.0034052953124046326,0.000361469981726259,2.4178516468964517e-06,0.2337190955877304,0.05220716819167137,208249,0.1284768283367157,1749.0,,,
0.14766600728034973,0.014935287646949291,0.17042014002799988,0.24957698583602905,0.0032756205182522535,0.00036070364876650274,2.4178516468964517e-06,0.23374563455581665,0.052027471363544464,208368,0.12853829562664032,1750.0,,,
0.14756910502910614,0.016245873644948006,0.17052413523197174,0.24943850934505463,0.0035385950468480587,0.00036177554284222424,2.4178516468964517e-06,0.2336556315422058,0.05203547328710556,208487,0.12846237421035767,1751.0,,,
0.14742521941661835,0.015249022282660007,0.17077918350696564,0.24939154088497162,0.003338833339512348,0.00036128575447946787,2.4178516468964517e-06,0.23366907238960266,0.05214756727218628,208606,0.12836968898773193,1752.0,,,
0.1475585252046585,0.015702472999691963,0.17070896923542023,0.24945957958698273,0.0034291164483875036,0.00036077768891118467,2.4178516468964517e-06,0.233709454536438,0.052086085081100464,208725,0.12846404314041138,1753.0,,,
0.14758147299289703,0.01476716436445713,0.171548530459404,0.24952690303325653,0.0032405073288828135,0.0003588428080547601,2.4178516468964517e-06,0.23393124341964722,0.05247006192803383,208844,0.1285591870546341,1754.0,,,
0.14761735498905182,0.015363750047981739,0.17131486535072327,0.24957577884197235,0.0033610775135457516,0.00036040961276739836,2.4178516468964517e-06,0.23392359912395477,0.05236511304974556,208963,0.1285669058561325,1755.0,,,
0.14755310118198395,0.015935473144054413,0.17078037559986115,0.24946725368499756,0.0034755205269902945,0.0003605325473472476,2.4178516468964517e-06,0.23372986912727356,0.05213650315999985,209082,0.128469780087471,1756.0,,,
0.14751139283180237,0.015217643231153488,0.1701788604259491,0.24947260320186615,0.003330465406179428,0.0003586708044167608,2.4178516468964517e-06,0.23361386358737946,0.05193983390927315,209201,0.12839707732200623,1757.0,,,
0.14776885509490967,0.015312116593122482,0.16979491710662842,0.24968942999839783,0.0033501707948744297,0.0003596841706894338,2.4178516468964517e-06,0.23371052742004395,0.05180377885699272,209320,0.12857584655284882,1758.0,,,
0.14748550951480865,0.016090864315629005,0.1696801781654358,0.24942250549793243,0.0035076767671853304,0.0003618799091782421,2.4178516468964517e-06,0.23347404599189758,0.05170968174934387,209439,0.12833034992218018,1759.0,,,
0.14758378267288208,0.01617695763707161,0.1696961671113968,0.24955207109451294,0.0035235772375017405,0.0003602323995437473,2.4178516468964517e-06,0.23358088731765747,0.05166325718164444,209558,0.12839967012405396,1760.0,,,
0.1475488841533661,0.014932356774806976,0.16955511271953583,0.24952097237110138,0.003272353671491146,0.00035735321580432355,2.4178516468964517e-06,0.2335277944803238,0.0515732578933239,209677,0.1283537596464157,1761.0,,,
0.14762471616268158,0.01514763105660677,0.16935859620571136,0.24960406124591827,0.003316714661195874,0.00035898570786230266,2.4178516468964517e-06,0.23355497419834137,0.05146431922912598,209796,0.12839263677597046,1762.0,,,
0.14763058722019196,0.015326027758419514,0.16892191767692566,0.2495928406715393,0.003352587576955557,0.00035922732786275446,2.4178516468964517e-06,0.23345866799354553,0.05135301500558853,209915,0.1283750832080841,1763.0,,,
0.147617369890213,0.014854289591312408,0.16831956803798676,0.2495778203010559,0.003258099779486656,0.0003590522101148963,2.4178516468964517e-06,0.23332616686820984,0.05122579261660576,210034,0.12833905220031738,1764.0,,,
0.14754346013069153,0.015713566914200783,0.16840358078479767,0.24949179589748383,0.003429735079407692,0.00035877746995538473,2.4178516468964517e-06,0.2332741618156433,0.05125434696674347,210153,0.12828564643859863,1765.0,,,
0.14754723012447357,0.015024499036371708,0.16832715272903442,0.24945563077926636,0.0032897046767175198,0.00035600599949248135,1.9342812720424263e-06,0.23322993516921997,0.051243387162685394,210272,0.1282864660024643,1766.0,,,
0.1477842479944229,0.014650499448180199,0.16800454258918762,0.2496800422668457,0.0032148403115570545,0.000355925498297438,1.9342812720424263e-06,0.2333449423313141,0.05112946033477783,210391,0.12845328450202942,1767.0,,,
0.14761006832122803,0.015116538852453232,0.16788555681705475,0.24951767921447754,0.0033081420697271824,0.0003560428158380091,1.9342812720424263e-06,0.23319126665592194,0.05105052515864372,210510,0.12829816341400146,1768.0,,,
0.14748437702655792,0.01499465573579073,0.1678662747144699,0.24939940869808197,0.003283911617472768,0.00035622515133582056,1.9342812720424263e-06,0.2330927848815918,0.05102143436670303,210629,0.12819179892539978,1769.0,,,
0.14762037992477417,0.015384593047201633,0.16778545081615448,0.24961228668689728,0.0033616037108004093,0.0003558565804269165,1.9342812720424263e-06,0.23324692249298096,0.05096450448036194,210748,0.12828920781612396,1770.0,,,
0.1475869119167328,0.015659091994166374,0.16764616966247559,0.249519482254982,0.003417041152715683,0.00035652826773002744,1.9342812720424263e-06,0.2331448197364807,0.05089088901877403,210867,0.1282477080821991,1771.0,,,
0.14755627512931824,0.014923959039151669,0.16842010617256165,0.2494632750749588,0.0032699729781597853,0.0003564765793271363,1.9342812720424263e-06,0.23325464129447937,0.0511891171336174,210986,0.1282828450202942,1772.0,,,
0.14757947623729706,0.015181955881416798,0.16809284687042236,0.24954724311828613,0.0033215282019227743,0.0003564210201147944,1.9342812720424263e-06,0.23325636982917786,0.0510525107383728,211105,0.1282740831375122,1773.0,,,
0.147454172372818,0.014591151848435402,0.16896945238113403,0.24938832223415375,0.003202440682798624,0.00035526292049326,1.9342812720424263e-06,0.23330456018447876,0.05145789310336113,211224,0.12825492024421692,1774.0,,,
0.14749795198440552,0.01544479001313448,0.16930222511291504,0.24949383735656738,0.003373794723302126,0.0003560457262210548,1.9342812720424263e-06,0.23345552384853363,0.051587145775556564,211343,0.1283157914876938,1775.0,,,
0.1475476622581482,0.014905285090208054,0.16924336552619934,0.24947737157344818,0.0032659645657986403,0.00035613420186564326,1.9342812720424263e-06,0.23343057930469513,0.05150680989027023,211462,0.1283394992351532,1776.0,,,
0.14756721258163452,0.014600658789277077,0.169437438249588,0.24955977499485016,0.003203910542652011,0.00035472342278808355,1.9342812720424263e-06,0.23353531956672668,0.05155549198389053,211581,0.12836487591266632,1777.0,,,
0.14750245213508606,0.01498198788613081,0.16902805864810944,0.2493765652179718,0.0032814713194966316,0.0003563423524610698,1.9342812720424263e-06,0.2333068698644638,0.051430843770504,211700,0.128288134932518,1778.0,,,
0.14758765697479248,0.015193347819149494,0.1698266565799713,0.2495148628950119,0.0033242269419133663,0.0003569465479813516,1.9342812720424263e-06,0.23357722163200378,0.05173821002244949,211819,0.1284177601337433,1779.0,,,
0.147539421916008,0.015091178938746452,0.1703978180885315,0.24946102499961853,0.003302633063867688,0.00035549644962884486,1.9342812720424263e-06,0.2336483895778656,0.051948171108961105,211938,0.12842117249965668,1780.0,,,
0.1474546194076538,0.01455614436417818,0.1702841818332672,0.24934454262256622,0.0031960115302354097,0.000355978001607582,1.9342812720424263e-06,0.23353247344493866,0.051896657794713974,212057,0.12834303081035614,1781.0,,,
0.14759090542793274,0.01486452016979456,0.17061372101306915,0.24951328337192535,0.003256835974752903,0.0003549148386809975,1.9342812720424263e-06,0.2337333858013153,0.05201178789138794,212176,0.12847508490085602,1782.0,,,
0.14765764772891998,0.014771324582397938,0.16998927295207977,0.2496018409729004,0.0032379578333348036,0.0003546162333805114,1.9342812720424263e-06,0.23367932438850403,0.05186529830098152,212295,0.12849918007850647,1783.0,,,
0.1475680023431778,0.01538767572492361,0.16964606940746307,0.2495603859424591,0.003362528281286359,0.0003562411293387413,1.9342812720424263e-06,0.23357751965522766,0.0517202764749527,212414,0.12839846312999725,1784.0,,,
0.14744733273983002,0.015240858308970928,0.1704137623310089,0.2494262009859085,0.0033316253684461117,0.00035431733704172075,1.9342812720424263e-06,0.2336237132549286,0.05202293395996094,212533,0.12836244702339172,1785.0,,,
0.14754198491573334,0.016040215268731117,0.17070557177066803,0.24946171045303345,0.003492311341688037,0.0003553353017196059,1.9342812720424263e-06,0.23371049761772156,0.05213858559727669,212652,0.1284613013267517,1786.0,,,
0.14768435060977936,0.01491589192301035,0.17023278772830963,0.2496349960565567,0.003266965737566352,0.000354734220309183,1.9342812720424263e-06,0.23375456035137177,0.05197501555085182,212771,0.1285424828529358,1787.0,,,
0.14750324189662933,0.01483782660216093,0.17006489634513855,0.24944953620433807,0.0032511393073946238,0.00035446760011836886,1.9342812720424263e-06,0.2335726022720337,0.051906537264585495,212890,0.12838390469551086,1788.0,,,
0.14755819737911224,0.015076649375259876,0.16965539753437042,0.24946098029613495,0.003299158997833729,0.0003547866363078356,1.9342812720424263e-06,0.23349986970424652,0.05176921561360359,213009,0.12840040028095245,1789.0,,,
0.14751479029655457,0.015125958248972893,0.16923512518405914,0.24945934116840363,0.0033093306701630354,0.00035517383366823196,1.9342812720424263e-06,0.23341450095176697,0.05163192376494408,213128,0.12833821773529053,1790.0,,,
0.14744919538497925,0.014965871348977089,0.1700858622789383,0.24945245683193207,0.003276845905929804,0.00035458910861052573,1.9342812720424263e-06,0.2335791438817978,0.05202493816614151,213247,0.12836433947086334,1791.0,,,
0.14767032861709595,0.015169372782111168,0.16995656490325928,0.2496168315410614,0.0033171488903462887,0.0003540928883012384,1.9342812720424263e-06,0.23368477821350098,0.05195103585720062,213366,0.1285264790058136,1792.0,,,
0.1476295292377472,0.01432855986058712,0.16945873200893402,0.2495632916688919,0.0031485548242926598,0.00035355379804968834,1.9342812720424263e-06,0.23354238271713257,0.05184957757592201,213485,0.12847353518009186,1793.0,,,
0.14753590524196625,0.015773650258779526,0.16961079835891724,0.2495230883359909,0.003439351450651884,0.0003557768650352955,1.9342812720424263e-06,0.2335406392812729,0.05188014730811119,213604,0.12840475142002106,1794.0,,,
0.14761455357074738,0.014988846145570278,0.1697240024805069,0.24950239062309265,0.0032818003091961145,0.00035503885010257363,1.9342812720424263e-06,0.23354671895503998,0.05189258232712746,213723,0.12847015261650085,1795.0,,,
0.1477631777524948,0.015676312148571014,0.16920655965805054,0.24969971179962158,0.00341826886869967,0.0003537579032126814,1.9342812720424263e-06,0.23360107839107513,0.0517754890024662,213842,0.12856563925743103,1796.0,,,
0.14756375551223755,0.014721634797751904,0.16908998787403107,0.24955208599567413,0.003226226894184947,0.0003523749182932079,1.5474250858460437e-06,0.2334596812725067,0.051689643412828445,213961,0.12838894128799438,1797.0,,,
0.14757801592350006,0.015017933212220669,0.1688542366027832,0.2494819015264511,0.0032844776287674904,0.0003511135291773826,1.5474250858460437e-06,0.23335637152194977,0.05158074572682381,214080,0.12837857007980347,1798.0,,,
0.14756210148334503,0.014880209229886532,0.16922402381896973,0.2495243102312088,0.0032584392465651035,0.00035299663431942463,1.5474250858460437e-06,0.23346427083015442,0.051695067435503006,214199,0.1283886879682541,1799.0,,,
0.14764314889907837,0.014462416060268879,0.16920031607151031,0.2495855689048767,0.003174075623974204,0.00035199098056182265,1.5474250858460437e-06,0.23350851237773895,0.05162202939391136,214318,0.12843893468379974,1800.0,,,
0.1476718783378601,0.014958105981349945,0.16889655590057373,0.24961517751216888,0.003273310838267207,0.0003521120816003531,1.5474250858460437e-06,0.23347145318984985,0.05170401558279991,214437,0.1284783035516739,1801.0,,,
0.14748750627040863,0.015483248047530651,0.16901423037052155,0.24942505359649658,0.0033789328299462795,0.00035285388003103435,1.5474250858460437e-06,0.23334290087223053,0.051718421280384064,214556,0.1283336877822876,1802.0,,,
0.14768746495246887,0.015512610785663128,0.16884475946426392,0.24965812265872955,0.0033838616218417883,0.00035167430178262293,1.5474250858460437e-06,0.23349545896053314,0.051621757447719574,214675,0.12847432494163513,1803.0,,,
0.14772288501262665,0.01550059113651514,0.1683712750673294,0.2496340125799179,0.0033822713885456324,0.00035269130603410304,1.5474250858460437e-06,0.2333814650774002,0.05152406543493271,214794,0.1284831166267395,1804.0,,,
0.14756666123867035,0.015029339119791985,0.16860896348953247,0.24953076243400574,0.0032875079195946455,0.000352049944922328,1.5474250858460437e-06,0.23334640264511108,0.051577746868133545,214913,0.12836888432502747,1805.0,,,
0.14767825603485107,0.014900258742272854,0.16836601495742798,0.24965724349021912,0.0032610734924674034,0.0003512768598739058,1.5474250858460437e-06,0.23339900374412537,0.05146370083093643,215032,0.12843534350395203,1806.0,,,
0.14760906994342804,0.015531105920672417,0.16826020181179047,0.249602809548378,0.003387759905308485,0.00035192311042919755,1.5474250858460437e-06,0.23333428800106049,0.05142762511968613,215151,0.12837277352809906,1807.0,,,
0.1475631147623062,0.014358659274876118,0.16822218894958496,0.24954067170619965,0.0031527518294751644,0.0003512751136440784,1.5474250858460437e-06,0.23327697813510895,0.051338665187358856,215270,0.12831822037696838,1808.0,,,
0.14765511453151703,0.01526989508420229,0.1679048240184784,0.2496275156736374,0.003335764864459634,0.0003522322222124785,1.5474250858460437e-06,0.23328298330307007,0.05121802166104317,215389,0.12836769223213196,1809.0,,,
0.14760978519916534,0.014754099771380424,0.16775958240032196,0.24960562586784363,0.003231930313631892,0.00035138765815645456,1.5474250858460437e-06,0.2332364171743393,0.05113368108868599,215508,0.1283145695924759,1810.0,,,
0.14761295914649963,0.014384614303708076,0.16749659180641174,0.2495565265417099,0.0031575788743793964,0.0003508196969050914,1.5474250858460437e-06,0.23314453661441803,0.05103598162531853,215627,0.1282975673675537,1811.0,,,
0.1475587785243988,0.01492257509380579,0.16730926930904388,0.24950215220451355,0.003265234176069498,0.0003508987429086119,1.5474250858460437e-06,0.23306357860565186,0.0509275384247303,215746,0.12823252379894257,1812.0,,,
0.14768627285957336,0.01447746530175209,0.16688130795955658,0.24965503811836243,0.003176386235281825,0.0003511164104565978,1.5474250858460437e-06,0.2331002950668335,0.050846002995967865,215865,0.12831822037696838,1813.0,,,
0.14760297536849976,0.015379738993942738,0.1669434905052185,0.24962109327316284,0.0033562108874320984,0.000350329268258065,1.5474250858460437e-06,0.23308558762073517,0.05080077052116394,215984,0.12824253737926483,1814.0,,,
0.14747793972492218,0.014852641150355339,0.1672838032245636,0.2493811845779419,0.0032516890205442905,0.00035145101719535887,1.5474250858460437e-06,0.2329617142677307,0.05089940130710602,216103,0.1281622350215912,1815.0,,,
0.14758449792861938,0.014664861373603344,0.1676696240901947,0.24957413971424103,0.0032132435590028763,0.0003503389307297766,1.5474250858460437e-06,0.23319324851036072,0.05101654306054115,216222,0.12827090919017792,1816.0,,,
0.1475798785686493,0.015451655723154545,0.1677236407995224,0.24952273070812225,0.003370992373675108,0.0003508265072014183,1.5474250858460437e-06,0.23316292464733124,0.050979387015104294,216341,0.1282597780227661,1817.0,,,
0.14761781692504883,0.014462299644947052,0.16730621457099915,0.24963878095149994,0.0031725415028631687,0.000350102229276672,1.5474250858460437e-06,0.23317226767539978,0.05091967433691025,216460,0.1282781958580017,1818.0,,,
0.14756928384304047,0.016053300350904465,0.16697214543819427,0.2495446801185608,0.0034922733902931213,0.0003520165919326246,1.5474250858460437e-06,0.23303017020225525,0.05081412196159363,216579,0.12821824848651886,1819.0,,,
0.14757201075553894,0.015041454695165157,0.1666547805070877,0.24949000775814056,0.0032887235283851624,0.00035054076579399407,1.5474250858460437e-06,0.2329229712486267,0.05072946846485138,216698,0.12820349633693695,1820.0,,,
0.14747203886508942,0.015308150090277195,0.1662907898426056,0.2494419515132904,0.0033424387220293283,0.00035101111279800534,1.5474250858460437e-06,0.23281171917915344,0.0505826398730278,216817,0.1280941665172577,1821.0,,,
0.14750613272190094,0.015356281772255898,0.16628874838352203,0.2494506537914276,0.0033514155074954033,0.0003501990286167711,1.5474250858460437e-06,0.23281827569007874,0.0505320206284523,216936,0.1281113177537918,1822.0,,,
0.14755035936832428,0.014683790504932404,0.16638055443763733,0.2495930939912796,0.0032163553405553102,0.000349496491253376,1.5474250858460437e-06,0.2329505831003189,0.05054350569844246,217055,0.12814898788928986,1823.0,,,
0.14767460525035858,0.014841889031231403,0.16624902188777924,0.24965815246105194,0.0032491334713995457,0.00035094463964924216,1.5474250858460437e-06,0.23297633230686188,0.05045773461461067,217174,0.1282312273979187,1824.0,,,
0.14767582714557648,0.01478244736790657,0.166374072432518,0.24970471858978271,0.003236442804336548,0.0003499412559904158,1.5474250858460437e-06,0.23303858935832977,0.050475865602493286,217293,0.1282358318567276,1825.0,,,
0.14751708507537842,0.0150777418166399,0.16646161675453186,0.24952535331249237,0.003295453265309334,0.00034988104016520083,1.5474250858460437e-06,0.23291261494159698,0.05049211159348488,217412,0.1281120926141739,1826.0,,,
0.1475343555212021,0.014192894101142883,0.16648228466510773,0.2494860589504242,0.003118422580882907,0.0003498046426102519,1.5474250858460437e-06,0.23288530111312866,0.050462622195482254,217531,0.12812000513076782,1827.0,,,
0.14759930968284607,0.015039481222629547,0.16612692177295685,0.24958422780036926,0.0032873472664505243,0.00034931369009427726,1.5474250858460437e-06,0.23289276659488678,0.05037601292133331,217650,0.12815465033054352,1828.0,,,
0.1476171612739563,0.014940418303012848,0.1662268191576004,0.24961799383163452,0.0032676963601261377,0.00034951596171595156,1.5474250858460437e-06,0.23293976485729218,0.05038943514227867,217769,0.1281716227531433,1829.0,,,
0.147592231631279,0.01462619286030531,0.16616547107696533,0.24962149560451508,0.0032047205604612827,0.0003493522817734629,1.5474250858460437e-06,0.2329302877187729,0.050338711589574814,217888,0.12814152240753174,1830.0,,,
0.14761026203632355,0.014581369236111641,0.16663844883441925,0.2496313750743866,0.0031956646125763655,0.0003492383402772248,1.5474250858460437e-06,0.23303279280662537,0.05054345354437828,218007,0.12819689512252808,1831.0,,,
0.1474204808473587,0.01479156780987978,0.16818152368068695,0.24935798346996307,0.0032378812320530415,0.00034945973311550915,1.5474250858460437e-06,0.23312269151210785,0.05127604678273201,218126,0.12819159030914307,1832.0,,,
0.14762169122695923,0.015287516638636589,0.16767868399620056,0.24961555004119873,0.003337572794407606,0.000350086746038869,1.5474250858460437e-06,0.2332281768321991,0.0511682964861393,218245,0.1283310204744339,1833.0,,,
0.1475682109594345,0.015290092676877975,0.16804476082324982,0.24955561757087708,0.003337709465995431,0.000349613546859473,1.5474250858460437e-06,0.23325344920158386,0.05128566548228264,218364,0.12831170856952667,1834.0,,,
0.1475096493959427,0.014991500414907932,0.16789251565933228,0.2495090663433075,0.003278286661952734,0.0003499829617794603,1.5474250858460437e-06,0.2331857532262802,0.05119208246469498,218483,0.12824612855911255,1835.0,,,
0.1475851684808731,0.014877662993967533,0.1676541417837143,0.2495359480381012,0.003254528623074293,0.0003487452049739659,1.5474250858460437e-06,0.23315958678722382,0.05108657851815224,218602,0.1282854527235031,1836.0,,,
0.147552490234375,0.014303390868008137,0.16817767918109894,0.24951256811618805,0.0031399335712194443,0.00034906910150311887,1.5474250858460437e-06,0.2332455962896347,0.05126955360174179,218721,0.1282958984375,1837.0,,,
0.14752626419067383,0.01571466773748398,0.16823753714561462,0.24955755472183228,0.0034231741447001696,0.00035030083381570876,1.5474250858460437e-06,0.2332935482263565,0.051244162023067474,218840,0.12826985120773315,1838.0,,,
0.14756721258163452,0.014508922584354877,0.16826315224170685,0.24956505000591278,0.0031815043184906244,0.0003496495774015784,1.5474250858460437e-06,0.2333046793937683,0.051195625215768814,218959,0.12829290330410004,1839.0,,,
0.1476239413022995,0.015457360073924065,0.16797497868537903,0.24961641430854797,0.0033710231073200703,0.0003494389238767326,1.5474250858460437e-06,0.23328812420368195,0.051167093217372894,219078,0.12833257019519806,1840.0,,,
0.14756004512310028,0.01500543113797903,0.1682949662208557,0.24953480064868927,0.003279822412878275,0.0003484197077341378,1.5474250858460437e-06,0.23328684270381927,0.05126401036977768,219197,0.12830083072185516,1841.0,,,
0.14757171273231506,0.014333372935652733,0.1686302274465561,0.2494882196187973,0.0031453247647732496,0.00034831289667636156,1.5474250858460437e-06,0.23331663012504578,0.05136682465672493,219316,0.12833073735237122,1842.0,,,
0.14750385284423828,0.014838888309895992,0.1689799726009369,0.24947044253349304,0.0032469402067363262,0.0003489529190119356,1.5474250858460437e-06,0.23337236046791077,0.051506489515304565,219435,0.1283043771982193,1843.0,,,
0.14743779599666595,0.01468096673488617,0.1693122237920761,0.24938909709453583,0.003215018194168806,0.0003485310298856348,1.5474250858460437e-06,0.2333737164735794,0.05161378160119057,219554,0.12827299535274506,1844.0,,,
0.1474963277578354,0.015071426518261433,0.16915909945964813,0.2494492381811142,0.0032926946878433228,0.00034801175934262574,1.5474250858460437e-06,0.23339121043682098,0.051501840353012085,219673,0.12829743325710297,1845.0,,,
0.14759212732315063,0.013880706392228603,0.16954489052295685,0.24957376718521118,0.0030545624904334545,0.00034802642767317593,1.5474250858460437e-06,0.2335679978132248,0.05165233463048935,219792,0.1284041702747345,1846.0,,,
0.1475997269153595,0.015381493605673313,0.16947390139102936,0.24959048628807068,0.0033552974928170443,0.0003487482317723334,1.5474250858460437e-06,0.23356716334819794,0.05160585045814514,219911,0.12840095162391663,1847.0,,,
0.1475781500339508,0.01462315209209919,0.16909395158290863,0.24953429400920868,0.0032036129850894213,0.0003487281792331487,1.5474250858460437e-06,0.23344624042510986,0.05152848735451698,220030,0.12836821377277374,1848.0,,,
0.14755314588546753,0.014915024861693382,0.16867050528526306,0.24951431155204773,0.003262078622356057,0.00034884188789874315,1.5474250858460437e-06,0.23334555327892303,0.051349520683288574,220149,0.12831242382526398,1849.0,,,
0.14745357632637024,0.014523835852742195,0.16861198842525482,0.24943327903747559,0.0031834689434617758,0.00034837733255699277,1.5474250858460437e-06,0.23326902091503143,0.05126446485519409,220268,0.1282157599925995,1850.0,,,
0.1475220024585724,0.014466633088886738,0.16890013217926025,0.2495395392179489,0.003171483986079693,0.0003476967103779316,1.5474250858460437e-06,0.23341165482997894,0.05134284496307373,220387,0.1282861828804016,1851.0,,,
0.1476612240076065,0.015162312425673008,0.16883012652397156,0.24967950582504272,0.0033114254474639893,0.00034870347008109093,1.5474250858460437e-06,0.23350964486598969,0.05125812441110611,220506,0.12838059663772583,1852.0,,,
0.1475309431552887,0.01439950056374073,0.1691073626279831,0.24949833750724792,0.0031570973806083202,0.00034649684675969183,1.237940068676835e-06,0.23342014849185944,0.0513719767332077,220625,0.12829914689064026,1853.0,,,
0.14758813381195068,0.01429904904216528,0.1687769889831543,0.24952682852745056,0.003136894665658474,0.000346356478985399,1.237940068676835e-06,0.2333768606185913,0.05126236379146576,220744,0.12832297384738922,1854.0,,,
0.1476135402917862,0.014777506701648235,0.16871313750743866,0.24961361289024353,0.0032323168125003576,0.00034601910738274455,1.237940068676835e-06,0.23343351483345032,0.05119533836841583,220863,0.12832990288734436,1855.0,,,
0.14747212827205658,0.01443978026509285,0.1686524897813797,0.24939483404159546,0.00316526647657156,0.0003466379130259156,1.237940068676835e-06,0.2332463562488556,0.05113166570663452,220982,0.12820403277873993,1856.0,,,
0.14767059683799744,0.014091559685766697,0.16818861663341522,0.24964219331741333,0.0030957511626183987,0.00034679906093515456,1.237940068676835e-06,0.233351469039917,0.05105847865343094,221101,0.12834817171096802,1857.0,,,
0.14755509793758392,0.015130233950912952,0.16774794459342957,0.24951589107513428,0.0033034414518624544,0.0003467427159193903,1.237940068676835e-06,0.2331623136997223,0.05090106278657913,221220,0.12822428345680237,1858.0,,,
0.14754240214824677,0.014806801453232765,0.1676730364561081,0.24953153729438782,0.0032384127844125032,0.00034631526796147227,1.237940068676835e-06,0.2331598401069641,0.05082475766539574,221339,0.12819887697696686,1859.0,,,
0.1475406289100647,0.014001076109707355,0.16791439056396484,0.2495364397764206,0.003076896071434021,0.00034585126559250057,1.237940068676835e-06,0.23321203887462616,0.05090460926294327,221458,0.12821343541145325,1860.0,,,
0.14754076302051544,0.01460754033178091,0.16826868057250977,0.24953331053256989,0.0031985400710254908,0.0003462897730059922,1.237940068676835e-06,0.23328039050102234,0.05105859786272049,221577,0.1282443255186081,1861.0,,,
0.1475798636674881,0.01473158784210682,0.168542742729187,0.2495432198047638,0.003222670638933778,0.000345440988894552,1.237940068676835e-06,0.23334312438964844,0.05114433914422989,221696,0.1282927542924881,1862.0,,,
0.14760205149650574,0.014703226275742054,0.16849060356616974,0.24950818717479706,0.0032176251988857985,0.00034622475504875183,1.237940068676835e-06,0.2333046793937683,0.051083214581012726,221815,0.12829828262329102,1863.0,,,
0.1475725620985031,0.014291999861598015,0.1685035675764084,0.24951009452342987,0.0031350015196949244,0.00034575234167277813,1.237940068676835e-06,0.2333087921142578,0.05105249211192131,221934,0.1282685399055481,1864.0,,,
0.14750315248966217,0.014965657144784927,0.1685158908367157,0.2494908720254898,0.0032698719296604395,0.00034592548036016524,1.237940068676835e-06,0.23329587280750275,0.05103892832994461,222053,0.12821030616760254,1865.0,,,
0.14759360253810883,0.014853819273412228,0.16837133467197418,0.24959474802017212,0.0032477390486747026,0.0003462191089056432,1.237940068676835e-06,0.23335006833076477,0.05095280334353447,222172,0.12826544046401978,1866.0,,,
0.14754076302051544,0.014452083967626095,0.16835901141166687,0.2495155781507492,0.0031668292358517647,0.00034551561111584306,1.237940068676835e-06,0.23328426480293274,0.05092957615852356,222291,0.12821853160858154,1867.0,,,
0.14754362404346466,0.015157039277255535,0.1683473140001297,0.24952109158039093,0.0033083853777498007,0.00034622158273123205,1.237940068676835e-06,0.23328635096549988,0.050915323197841644,222410,0.12821796536445618,1868.0,,,
0.1475602090358734,0.015494958497583866,0.1681486964225769,0.2495206594467163,0.0033760545775294304,0.00034632833558134735,1.237940068676835e-06,0.23324628174304962,0.05084905028343201,222529,0.12821798026561737,1869.0,,,
0.14756456017494202,0.014358971267938614,0.16849125921726227,0.24957840144634247,0.003148094518110156,0.00034537530154921114,1.237940068676835e-06,0.23336097598075867,0.050968706607818604,222648,0.12824538350105286,1870.0,,,
0.14760152995586395,0.01470655295997858,0.16809794306755066,0.24962231516838074,0.003217682708054781,0.0003454654652159661,1.237940068676835e-06,0.23331743478775024,0.05085679143667221,222767,0.12825258076190948,1871.0,,,
0.14744964241981506,0.014512988738715649,0.1679430454969406,0.24940013885498047,0.003179160412400961,0.000345703330822289,1.237940068676835e-06,0.2331087291240692,0.0507827028632164,222886,0.12811625003814697,1872.0,,,
0.14764145016670227,0.015620976686477661,0.16820214688777924,0.24956665933132172,0.003400979796424508,0.00034598063211888075,1.237940068676835e-06,0.23329375684261322,0.05086759105324745,223005,0.128286674618721,1873.0,,,
0.14765223860740662,0.014302270486950874,0.16785453259944916,0.24961483478546143,0.0031363407615572214,0.0003448580682743341,1.237940068676835e-06,0.2332627773284912,0.05073827505111694,223124,0.12826944887638092,1874.0,,,
0.14758996665477753,0.014541917480528355,0.16783681511878967,0.24956388771533966,0.003184208646416664,0.00034478181623853743,1.237940068676835e-06,0.2332184761762619,0.05071503296494484,223243,0.1282149851322174,1875.0,,,
0.1475537121295929,0.014953972771763802,0.16744497418403625,0.2495148628950119,0.0032673105597496033,0.00034564497764222324,1.237940068676835e-06,0.23310089111328125,0.05067146569490433,223362,0.12817725539207458,1876.0,,,
0.14764049649238586,0.014477959834039211,0.16726022958755493,0.24962502717971802,0.003171922406181693,0.0003454129328019917,1.237940068676835e-06,0.23315207660198212,0.050614453852176666,223481,0.12823529541492462,1877.0,,,
0.1474994570016861,0.014347352087497711,0.1669597178697586,0.2494523972272873,0.0031453692354261875,0.0003448737843427807,1.237940068676835e-06,0.23295387625694275,0.05053490027785301,223600,0.12810654938220978,1878.0,,,
0.14761659502983093,0.014704670757055283,0.16708047688007355,0.24962091445922852,0.0032167776953428984,0.00034480425529181957,1.237940068676835e-06,0.23311282694339752,0.0505560077726841,223719,0.12820447981357574,1879.0,,,
0.14759795367717743,0.014478777535259724,0.167070209980011,0.24964796006679535,0.0031712318304926157,0.0003443454625084996,1.237940068676835e-06,0.23313242197036743,0.05050770193338394,223838,0.1281799077987671,1880.0,,,
0.14755888283252716,0.014627417549490929,0.1672791987657547,0.24955089390277863,0.003201806917786598,0.0003454041143413633,1.237940068676835e-06,0.23309656977653503,0.05058583244681358,223957,0.12816427648067474,1881.0,,,
0.14769455790519714,0.014750446192920208,0.16704022884368896,0.24964699149131775,0.0032258816063404083,0.00034474028507247567,1.237940068676835e-06,0.23312564194202423,0.05050770938396454,224076,0.12825718522071838,1882.0,,,
0.14761047065258026,0.01460171863436699,0.16696946322917938,0.24964548647403717,0.003196251578629017,0.00034488452365621924,1.237940068676835e-06,0.23311027884483337,0.050498925149440765,224195,0.12818816304206848,1883.0,,,
0.14757178723812103,0.014311947859823704,0.16699598729610443,0.24954652786254883,0.0031374278478324413,0.00034379816497676075,9.903520776788355e-07,0.23303641378879547,0.050468120723962784,224314,0.1281510591506958,1884.0,,,
0.14753127098083496,0.014286763966083527,0.16692742705345154,0.24949833750724792,0.0031321835704147816,0.0003435385297052562,9.903520776788355e-07,0.23298415541648865,0.05043201893568039,224433,0.12811142206192017,1885.0,,,
0.14751079678535461,0.014250561594963074,0.16698729991912842,0.24953220784664154,0.003124827519059181,0.0003433936508372426,9.903520776788355e-07,0.2330232411623001,0.05040748789906502,224552,0.12809012830257416,1886.0,,,
0.1475365161895752,0.014786921441555023,0.16676291823387146,0.24951012432575226,0.0032321023754775524,0.00034339766716584563,9.903520776788355e-07,0.23296068608760834,0.05035391077399254,224671,0.12809999287128448,1887.0,,,
0.14762470126152039,0.013982236385345459,0.16645601391792297,0.24965094029903412,0.003070937702432275,0.0003431126242503524,9.903520776788355e-07,0.23301196098327637,0.05026492476463318,224790,0.1281527429819107,1888.0,,,
0.14751659333705902,0.014734352007508278,0.1669457107782364,0.2495153546333313,0.003221419407054782,0.0003431862860452384,9.903520776788355e-07,0.2330014407634735,0.050466518849134445,224909,0.12810657918453217,1889.0,,,
0.1476036012172699,0.015012693591415882,0.16687966883182526,0.249579057097435,0.003277727635577321,0.0003439864085521549,9.903520776788355e-07,0.23303918540477753,0.05041096732020378,225028,0.1281650811433792,1890.0,,,
0.1475382298231125,0.014170130714774132,0.16681693494319916,0.2495090216398239,0.003108785953372717,0.0003434493555687368,9.903520776788355e-07,0.23297061026096344,0.0503796748816967,225147,0.1281065195798874,1891.0,,,
0.1475483924150467,0.015157479792833328,0.16678857803344727,0.2495204210281372,0.0033062873408198357,0.00034348893677815795,9.903520776788355e-07,0.23297405242919922,0.050389986485242844,225266,0.12811671197414398,1892.0,,,
0.14756420254707336,0.013999064452946186,0.16716788709163666,0.2495507299900055,0.003074025735259056,0.0003427661722525954,9.903520776788355e-07,0.2330741584300995,0.05053161829710007,225385,0.12815769016742706,1893.0,,,
0.14757730066776276,0.014495105482637882,0.16796573996543884,0.24955058097839355,0.0031735103111714125,0.0003431116638239473,9.903520776788355e-07,0.23323361575603485,0.05084390565752983,225504,0.12823061645030975,1894.0,,,
0.14760582149028778,0.014103218913078308,0.16834869980812073,0.24958696961402893,0.003095092484727502,0.00034306090674363077,9.903520776788355e-07,0.233339324593544,0.050984326750040054,225623,0.12828153371810913,1895.0,,,
0.14754638075828552,0.014578016474843025,0.16861875355243683,0.24950209259986877,0.0031904284842312336,0.00034353116643615067,9.903520776788355e-07,0.23332543671131134,0.05107378214597702,225742,0.12825186550617218,1896.0,,,
0.14750933647155762,0.014434647746384144,0.16846905648708344,0.2494794726371765,0.003161076921969652,0.00034268421586602926,9.903520776788355e-07,0.23327738046646118,0.05105036497116089,225861,0.12821754813194275,1897.0,,,
0.14756856858730316,0.014442049898207188,0.16851435601711273,0.2495475858449936,0.003163042012602091,0.0003432899247854948,9.903520776788355e-07,0.23334094882011414,0.051045697182416916,225980,0.12826399505138397,1898.0,,,
0.1474805623292923,0.015153434127569199,0.169463649392128,0.24943318963050842,0.003305810736492276,0.0003439048014115542,9.903520776788355e-07,0.23343929648399353,0.05147387832403183,226099,0.12827922403812408,1899.0,,,
0.14754314720630646,0.014882744289934635,0.1698342114686966,0.24951353669166565,0.0032512799371033907,0.0003434137033764273,9.903520776788355e-07,0.2335776686668396,0.05161990970373154,226218,0.12835849821567535,1900.0,,,
0.14752259850502014,0.014022726565599442,0.16974875330924988,0.2495260238647461,0.003078675828874111,0.0003426627372391522,9.903520776788355e-07,0.23357057571411133,0.051571138203144073,226337,0.12833231687545776,1901.0,,,
0.1476360708475113,0.014055921696126461,0.1696675717830658,0.24961860477924347,0.003085090545937419,0.00034238252555951476,9.903520776788355e-07,0.23362840712070465,0.05151699483394623,226456,0.12841226160526276,1902.0,,,
0.14758755266666412,0.01442725956439972,0.16943418979644775,0.2495938241481781,0.0031594233587384224,0.00034246407449245453,9.903520776788355e-07,0.2335619032382965,0.05140989273786545,226575,0.12835201621055603,1903.0,,,
0.1476239264011383,0.014175217598676682,0.1689937263727188,0.24965298175811768,0.0031095047015696764,0.00034307653550058603,9.903520776788355e-07,0.23352113366127014,0.0512329526245594,226694,0.12834574282169342,1904.0,,,
0.1475992053747177,0.014835051260888577,0.16891904175281525,0.24959853291511536,0.003241711761802435,0.0003433768288232386,9.903520776788355e-07,0.2334626317024231,0.05116739869117737,226813,0.1283128410577774,1905.0,,,
0.14749914407730103,0.014344009570777416,0.16884809732437134,0.24946555495262146,0.0031428025104105473,0.0003425008035264909,9.903520776788355e-07,0.23334206640720367,0.05110512301325798,226932,0.128220334649086,1906.0,,,
0.14758624136447906,0.014294999651610851,0.16856195032596588,0.24953871965408325,0.0031331023201346397,0.0003426276089157909,9.903520776788355e-07,0.23334336280822754,0.05099615454673767,227051,0.12826822698116302,1907.0,,,
0.14754506945610046,0.01392604224383831,0.16894635558128357,0.24954751133918762,0.00305913551710546,0.00034240889362990856,9.903520776788355e-07,0.2334272861480713,0.05116118863224983,227170,0.1282682865858078,1908.0,,,
0.14760079979896545,0.014660928398370743,0.1692177802324295,0.24955390393733978,0.0032061024103313684,0.0003423960297368467,9.903520776788355e-07,0.23348668217658997,0.051264259964227676,227289,0.12833349406719208,1909.0,,,
0.14748409390449524,0.015116177499294281,0.1700068861246109,0.24948924779891968,0.0032973855268210173,0.0003426871553529054,9.903520776788355e-07,0.23359277844429016,0.051579952239990234,227408,0.12830325961112976,1910.0,,,
0.1476590782403946,0.014589100144803524,0.16978777945041656,0.2496982216835022,0.003191872965544462,0.00034256637445650995,9.903520776788355e-07,0.23371613025665283,0.05148825794458389,227527,0.12842491269111633,1911.0,,,
0.1476210206747055,0.014668958261609077,0.16976714134216309,0.24962414801120758,0.0032073480542749166,0.0003419455315452069,9.903520776788355e-07,0.2336527556180954,0.05146169662475586,227646,0.1283891648054123,1912.0,,,
0.14763332903385162,0.014566000550985336,0.1693412810564041,0.24963873624801636,0.0031872137915343046,0.0003425171598792076,9.903520776788355e-07,0.23357924818992615,0.05134173855185509,227765,0.12837500870227814,1913.0,,,
0.14754492044448853,0.014352129772305489,0.16884297132492065,0.24953767657279968,0.0031440614257007837,0.0003420442808419466,9.903520776788355e-07,0.23339873552322388,0.051211174577474594,227884,0.12827816605567932,1914.0,,,
0.1475526988506317,0.014550276100635529,0.16886956989765167,0.24955227971076965,0.003183261025696993,0.0003415074315853417,7.922816394057008e-07,0.23341573774814606,0.05118284001946449,228003,0.1282787322998047,1915.0,,,
0.14755727350711823,0.014225338585674763,0.16870734095573425,0.24956995248794556,0.0031178935896605253,0.0003410323115531355,7.922816394057008e-07,0.2333974391222,0.05111100152134895,228122,0.1282680183649063,1916.0,,,
0.1475527137517929,0.014940520748496056,0.16874071955680847,0.24953670799732208,0.0032609303016215563,0.00034103254438377917,7.922816394057008e-07,0.23337751626968384,0.05110330507159233,228241,0.12826283276081085,1917.0,,,
0.14759567379951477,0.014433274045586586,0.16867868602275848,0.24960999190807343,0.0031593358144164085,0.00034085093648172915,7.922816394057008e-07,0.23342373967170715,0.05108329653739929,228360,0.1282932013273239,1918.0,,,
0.1475580483675003,0.014132794924080372,0.16849474608898163,0.24954929947853088,0.003099581925198436,0.00034127896651625633,7.922816394057008e-07,0.2333383858203888,0.05099787935614586,228479,0.128246009349823,1919.0,,,
0.1475689709186554,0.014751709997653961,0.16878874599933624,0.2495540976524353,0.003223487874493003,0.00034143246011808515,7.922816394057008e-07,0.23340103030204773,0.05109349265694618,228598,0.1282738745212555,1920.0,,,
0.14756181836128235,0.014199302531778812,0.16878680884838104,0.24958840012550354,0.00311266235075891,0.00034100201446563005,7.922816394057008e-07,0.23342807590961456,0.05107787996530533,228717,0.12826503813266754,1921.0,,,
0.1475256383419037,0.014743492938578129,0.16919121146202087,0.24946196377277374,0.0032217709813266993,0.00034134043380618095,7.922816394057008e-07,0.23340781033039093,0.05124371126294136,228836,0.1282692551612854,1922.0,,,
0.1475735455751419,0.014070628210902214,0.16920039057731628,0.24955344200134277,0.003086888464167714,0.0003409534110687673,7.922816394057008e-07,0.23348283767700195,0.05122937634587288,228955,0.12830471992492676,1923.0,,,
0.14754384756088257,0.014088686555624008,0.168802872300148,0.24952542781829834,0.0030901881400495768,0.000340563477948308,7.922816394057008e-07,0.23338092863559723,0.051132749766111374,229074,0.12826162576675415,1924.0,,,
0.14754298329353333,0.01462115440517664,0.168706476688385,0.24955324828624725,0.0031971021089702845,0.0003410892386455089,7.922816394057008e-07,0.2333838939666748,0.051077090203762054,229193,0.12824980914592743,1925.0,,,
0.14754264056682587,0.014275621622800827,0.16855239868164062,0.24954944849014282,0.0031276876106858253,0.00034070361289195716,7.922816394057008e-07,0.23335003852844238,0.05101054161787033,229312,0.12823621928691864,1926.0,,,
0.1475904881954193,0.014380019158124924,0.16812478005886078,0.24956274032592773,0.0031486537773162127,0.0003408125776331872,7.922816394057008e-07,0.2332751601934433,0.05094243586063385,229431,0.12826088070869446,1927.0,,,
0.14761681854724884,0.01502246130257845,0.16812479496002197,0.2496156394481659,0.00327747268602252,0.0003412257065065205,7.922816394057008e-07,0.23331747949123383,0.0509275384247303,229550,0.1282789558172226,1928.0,,,
0.147566556930542,0.014744427055120468,0.1678123027086258,0.24957440793514252,0.0032217130064964294,0.00034103431971743703,7.922816394057008e-07,0.23322199285030365,0.0508040115237236,229669,0.1282140463590622,1929.0,,,
0.1475706845521927,0.014562703669071198,0.16729667782783508,0.24955421686172485,0.003185311332345009,0.0003409633645787835,7.922816394057008e-07,0.2331027090549469,0.05065052956342697,229788,0.1281866580247879,1930.0,,,
0.14764924347400665,0.014114095829427242,0.16699433326721191,0.24964776635169983,0.0030955083202570677,0.0003408612101338804,7.922816394057008e-07,0.23311708867549896,0.05057503283023834,229907,0.128234401345253,1931.0,,,
0.14761440455913544,0.014778188429772854,0.16692586243152618,0.24959635734558105,0.0032284732442349195,0.00034104427322745323,7.922816394057008e-07,0.2330622673034668,0.05053553730249405,230026,0.12819862365722656,1932.0,,,
0.14755484461784363,0.014346791431307793,0.16695457696914673,0.24955163896083832,0.00314163020811975,0.00034033990232273936,7.922816394057008e-07,0.2330322265625,0.05053414776921272,230145,0.12815070152282715,1933.0,,,
0.14754681289196014,0.014683966524899006,0.16729433834552765,0.24951106309890747,0.003209758084267378,0.0003412060032133013,7.922816394057008e-07,0.23306772112846375,0.050646111369132996,230264,0.12816667556762695,1934.0,,,
0.14754542708396912,0.013976296409964561,0.1673671156167984,0.2495499700307846,0.003067468060180545,0.00034026114735752344,7.922816394057008e-07,0.23311340808868408,0.05065286532044411,230383,0.12816691398620605,1935.0,,,
0.14753229916095734,0.01406909991055727,0.16759251058101654,0.24952158331871033,0.003086195094510913,0.00034046871587634087,7.922816394057008e-07,0.23313577473163605,0.0507383868098259,230502,0.12817351520061493,1936.0,,,
0.1475648134946823,0.014513903297483921,0.16758789122104645,0.24954941868782043,0.0031751396600157022,0.0003404489252716303,7.922816394057008e-07,0.23315712809562683,0.05069756135344505,230621,0.12819136679172516,1937.0,,,
0.14760175347328186,0.014508865773677826,0.16748973727226257,0.24959169328212738,0.003174032084643841,0.00034032369148917496,7.922816394057008e-07,0.23317129909992218,0.05064022168517113,230740,0.1282094568014145,1938.0,,,
0.1476093828678131,0.014094184152781963,0.16724026203155518,0.2496202141046524,0.003090766491368413,0.0003399118431843817,7.922816394057008e-07,0.23314422369003296,0.05057500675320625,230859,0.12820251286029816,1939.0,,,
0.14755545556545258,0.014651158824563026,0.1673157513141632,0.24958227574825287,0.00320245698094368,0.00034028152003884315,7.922816394057008e-07,0.23312897980213165,0.05055993050336838,230978,0.12815634906291962,1940.0,,,
0.147579163312912,0.01412681583315134,0.167324960231781,0.24956302344799042,0.0030976913403719664,0.00034041021717712283,7.922816394057008e-07,0.23311541974544525,0.05052802711725235,231097,0.12816894054412842,1941.0,,,
0.1475440114736557,0.014666274189949036,0.1672711968421936,0.24952052533626556,0.003205088200047612,0.0003397915279492736,7.922816394057008e-07,0.23307065665721893,0.050482094287872314,231216,0.12813162803649902,1942.0,,,
0.1475810557603836,0.014123681001365185,0.1670951396226883,0.24961362779140472,0.0030970582738518715,0.0003404025628697127,7.922816394057008e-07,0.23310993611812592,0.05042283236980438,231335,0.12814940512180328,1943.0,,,
0.14750799536705017,0.014963130466639996,0.16683413088321686,0.2495029866695404,0.003264907281845808,0.0003403511072974652,7.922816394057008e-07,0.2329692244529724,0.050330400466918945,231454,0.12807248532772064,1944.0,,,
0.14759136736392975,0.014703208580613136,0.1670861691236496,0.2496100664138794,0.0032126912847161293,0.00034006196074187756,7.922816394057008e-07,0.23310530185699463,0.05042032524943352,231573,0.12815716862678528,1945.0,,,
0.14751528203487396,0.013949915766716003,0.16754436492919922,0.24950651824474335,0.0030619963072240353,0.00034001620952039957,7.922816394057008e-07,0.233114093542099,0.0506102479994297,231692,0.12813428044319153,1946.0,,,
0.14759474992752075,0.014134272933006287,0.16751089692115784,0.24960820376873016,0.0030988072976469994,0.00033994103432632983,7.922816394057008e-07,0.23318874835968018,0.0506100095808506,231811,0.1281978040933609,1947.0,,,
0.14757040143013,0.014415423385798931,0.16751036047935486,0.2496127039194107,0.003154914127662778,0.0003397868131287396,7.922816394057008e-07,0.23319223523139954,0.05061466619372368,231930,0.12817925214767456,1948.0,,,
0.147607684135437,0.014552838169038296,0.16754108667373657,0.2496219277381897,0.0031823995523154736,0.00033978981082327664,7.922816394057008e-07,0.23320576548576355,0.050623971968889236,232049,0.12821094691753387,1949.0,,,
0.14754700660705566,0.014406505040824413,0.16763277351856232,0.2495606392621994,0.0031535583548247814,0.0003403217706363648,7.922816394057008e-07,0.23317506909370422,0.050630856305360794,232168,0.12816376984119415,1950.0,,,
0.1476258933544159,0.014421332627534866,0.16746988892555237,0.24961407482624054,0.0031564650125801563,0.0003402481088414788,7.922816394057008e-07,0.23318524658679962,0.050551462918519974,232287,0.12821100652217865,1951.0,,,
0.14750590920448303,0.014255380257964134,0.16753388941287994,0.24950717389583588,0.0031229546293616295,0.0003398484259378165,7.922816394057008e-07,0.23311252892017365,0.050560999661684036,232406,0.1281169354915619,1952.0,,,
0.14752104878425598,0.014054319821298122,0.1679696887731552,0.24952848255634308,0.0030827720183879137,0.00033988492214120924,7.922816394057008e-07,0.23321673274040222,0.05071263760328293,232525,0.12815937399864197,1953.0,,,
0.1475645899772644,0.014336801134049892,0.16769620776176453,0.24958306550979614,0.0031390071380883455,0.00033955887192860246,7.922816394057008e-07,0.23320570588111877,0.05064380168914795,232644,0.12818042933940887,1954.0,,,
0.14760556817054749,0.014590568840503693,0.16768640279769897,0.24959413707256317,0.0031903227791190147,0.00034026114735752344,7.922816394057008e-07,0.23321259021759033,0.05060770362615585,232763,0.12820599973201752,1955.0,,,
0.1476414054632187,0.014427939429879189,0.16770833730697632,0.24966049194335938,0.0031576226465404034,0.0003400437708478421,7.922816394057008e-07,0.233270063996315,0.050588060170412064,232882,0.1282307356595993,1956.0,,,
0.14763081073760986,0.014158766716718674,0.16747917234897614,0.24962852895259857,0.003103787312284112,0.0003400428395252675,7.922816394057008e-07,0.23319867253303528,0.05050103738903999,233001,0.1282048523426056,1957.0,,,
0.14761942625045776,0.014551034197211266,0.16707396507263184,0.2496050000190735,0.0031819716095924377,0.0003397057007532567,7.922816394057008e-07,0.2330988049507141,0.0503656305372715,233120,0.12816867232322693,1958.0,,,
0.1476176232099533,0.014349030330777168,0.16700151562690735,0.24963709712028503,0.0031414974946528673,0.0003396140818949789,7.922816394057008e-07,0.2331099808216095,0.05032293498516083,233239,0.12815868854522705,1959.0,,,
0.1475427746772766,0.014542103745043278,0.16708894073963165,0.24951796233654022,0.003180046798661351,0.0003395323292352259,7.922816394057008e-07,0.23303216695785522,0.05034584924578667,233358,0.12810339033603668,1960.0,,,
0.14754649996757507,0.01403605192899704,0.16701573133468628,0.2495354562997818,0.0030788395088166,0.0003395362582523376,7.922816394057008e-07,0.2330315113067627,0.05030609294772148,233477,0.12809841334819794,1961.0,,,
0.14757636189460754,0.014615587890148163,0.16660244762897491,0.2495560348033905,0.003194439457729459,0.0003391523496247828,7.922816394057008e-07,0.23296532034873962,0.050163835287094116,233596,0.12809385359287262,1962.0,,,
0.14754889905452728,0.01438879407942295,0.16695982217788696,0.2495516687631607,0.0031495066359639168,0.00033968474599532783,7.922816394057008e-07,0.23303329944610596,0.05029626563191414,233715,0.12809838354587555,1963.0,,,
0.1476040631532669,0.014395656064152718,0.16667433083057404,0.24961374700069427,0.0031505601946264505,0.00033928584889508784,7.922816394057008e-07,0.23302586376667023,0.05026387423276901,233834,0.1281360238790512,1964.0,,,
0.1476147174835205,0.014295512810349464,0.1667156219482422,0.24958138167858124,0.0031308382749557495,0.00033966961200349033,7.922816394057008e-07,0.2330082356929779,0.05024677515029907,233953,0.1281411349773407,1965.0,,,
0.14750055968761444,0.014295636676251888,0.1666610836982727,0.24950039386749268,0.0031304031144827604,0.0003390942292753607,7.922816394057008e-07,0.23293253779411316,0.05022174119949341,234072,0.12804479897022247,1966.0,,,
0.1475188285112381,0.014411932788789272,0.1665780246257782,0.24953509867191315,0.0031535462476313114,0.000338949408615008,7.922816394057008e-07,0.23294368386268616,0.05017940327525139,234191,0.12805095314979553,1967.0,,,
0.14754623174667358,0.014129936695098877,0.16687412559986115,0.249559223651886,0.003097156062722206,0.0003389610501471907,7.922816394057008e-07,0.23302221298217773,0.05028761923313141,234310,0.12809450924396515,1968.0,,,
0.14767591655254364,0.014526477083563805,0.16662415862083435,0.24968749284744263,0.0031765748281031847,0.000339099409757182,7.922816394057008e-07,0.2330748289823532,0.050221480429172516,234429,0.12818503379821777,1969.0,,,
0.14759387075901031,0.01417993102222681,0.16644920408725739,0.24957402050495148,0.003107080003246665,0.00033886751043610275,7.922816394057008e-07,0.23294904828071594,0.05016450956463814,234548,0.12810799479484558,1970.0,,,
0.14760081470012665,0.01452504564076662,0.1662517488002777,0.24961388111114502,0.0031762849539518356,0.0003390942292753607,7.922816394057008e-07,0.23294144868850708,0.050107453018426895,234667,0.1281021386384964,1971.0,,,
0.1475345641374588,0.014588703401386738,0.16615791618824005,0.2495412826538086,0.003188955131918192,0.000339018035447225,7.922816394057008e-07,0.2328646183013916,0.05005422979593277,234786,0.12803849577903748,1972.0,,,
0.14748375117778778,0.014683268032968044,0.16666251420974731,0.24946117401123047,0.003207922214642167,0.00033908538171090186,7.922816394057008e-07,0.2329014539718628,0.05026831477880478,234905,0.12804065644741058,1973.0,,,
0.147501140832901,0.014525283128023148,0.1671731323003769,0.2494804710149765,0.0031762844882905483,0.00033903479925356805,7.922816394057008e-07,0.23301900923252106,0.0504746250808239,235024,0.1280958354473114,1974.0,,,
0.14757193624973297,0.014493990689516068,0.16690821945667267,0.24953818321228027,0.003169923322275281,0.00033890598569996655,7.922816394057008e-07,0.23301218450069427,0.05037374421954155,235143,0.12813229858875275,1975.0,,,
0.14757472276687622,0.01400544960051775,0.16693781316280365,0.24954479932785034,0.0030721782241016626,0.0003388604091014713,7.922816394057008e-07,0.23302340507507324,0.0503452904522419,235262,0.12812884151935577,1976.0,,,
0.14760702848434448,0.01469513215124607,0.16665342450141907,0.24962164461612701,0.0032102486584335566,0.0003390275815036148,7.922816394057008e-07,0.23302799463272095,0.050279196351766586,235381,0.12814146280288696,1977.0,,,
0.14757707715034485,0.013791779987514019,0.16713325679302216,0.24957595765590668,0.0030296791810542345,0.0003391538339201361,7.922816394057008e-07,0.233087420463562,0.050474219024181366,235500,0.12815651297569275,1978.0,,,
0.14767175912857056,0.014097977429628372,0.1670890897512436,0.24968673288822174,0.0030904735904186964,0.000338597601512447,7.922816394057008e-07,0.23316721618175507,0.05044073984026909,235619,0.12822556495666504,1979.0,,,
0.14755652844905853,0.014699290506541729,0.16701588034629822,0.24957379698753357,0.003210417926311493,0.00033819995587691665,7.922816394057008e-07,0.23306220769882202,0.05039428919553757,235738,0.12812408804893494,1980.0,,,
0.14757715165615082,0.014382291585206985,0.1674463450908661,0.2496407926082611,0.0031472917180508375,0.00033854140201583505,7.922816394057008e-07,0.23320190608501434,0.050582580268383026,235857,0.12817823886871338,1981.0,,,
0.14758247137069702,0.014685926027595997,0.16744902729988098,0.24961312115192413,0.003208194626495242,0.0003387614560779184,7.922816394057008e-07,0.23318031430244446,0.05058860778808594,235976,0.12818369269371033,1982.0,,,
0.14756079018115997,0.013893965631723404,0.16745157539844513,0.24955376982688904,0.0030494926031678915,0.00033837422961369157,7.922816394057008e-07,0.23313333094120026,0.050572849810123444,236095,0.1281632035970688,1983.0,,,
0.14754432439804077,0.014789982698857784,0.16707900166511536,0.24953065812587738,0.003229093737900257,0.00033887187601067126,7.922816394057008e-07,0.23304033279418945,0.05043678730726242,236214,0.12812282145023346,1984.0,,,
0.14767594635486603,0.01424387376755476,0.1666312962770462,0.2497243583202362,0.00311946589499712,0.00033836369402706623,7.922816394057008e-07,0.23310574889183044,0.050378814339637756,236333,0.12821651995182037,1985.0,,,
0.14763428270816803,0.014032826758921146,0.16667473316192627,0.24961286783218384,0.0030774243641644716,0.00033857367816381156,7.922816394057008e-07,0.23302525281906128,0.05035596713423729,236452,0.12817862629890442,1986.0,,,
0.14750586450099945,0.0143192820250988,0.16693474352359772,0.24947834014892578,0.003134563798084855,0.00033838453236967325,7.922816394057008e-07,0.23296962678432465,0.05044656619429588,236571,0.12809400260448456,1987.0,,,
0.14754685759544373,0.014162306673824787,0.16696301102638245,0.2495373785495758,0.0031031756661832333,0.0003383926232345402,7.922816394057008e-07,0.2330225110054016,0.05045939236879349,236690,0.12812936305999756,1988.0,,,
0.14754322171211243,0.013813391327857971,0.16708360612392426,0.24953167140483856,0.0030329234432429075,0.00033780650119297206,7.922816394057008e-07,0.23304206132888794,0.05047646164894104,236809,0.12812986969947815,1989.0,,,
0.14753536880016327,0.01418119017034769,0.16716691851615906,0.24954742193222046,0.0031067898962646723,0.00033819000236690044,7.922816394057008e-07,0.23307132720947266,0.050489746034145355,236928,0.12812624871730804,1990.0,,,
0.1475827693939209,0.014423271641135216,0.16749607026576996,0.249582901597023,0.003155179088935256,0.000338156009092927,7.922816394057008e-07,0.23316553235054016,0.050605881959199905,237047,0.1281873881816864,1991.0,,,
0.14755131304264069,0.01470321323722601,0.1674025058746338,0.249557226896286,0.003211608622223139,0.00033870729384943843,7.922816394057008e-07,0.23312628269195557,0.050551172345876694,237166,0.1281512826681137,1992.0,,,
0.14750142395496368,0.014577675610780716,0.16787612438201904,0.24948322772979736,0.0031864698976278305,0.0003386688476894051,7.922816394057008e-07,0.2331618070602417,0.05074138566851616,237285,0.12814942002296448,1993.0,,,
0.14759017527103424,0.01521515566855669,0.1678573191165924,0.24959971010684967,0.003313989844173193,0.0003386984462849796,7.922816394057008e-07,0.23325124382972717,0.05070040747523308,237404,0.12821222841739655,1994.0,,,
0.14760592579841614,0.01444231066852808,0.1674956977367401,0.24960793554782867,0.0031587588600814342,0.0003378705878276378,7.922816394057008e-07,0.23318548500537872,0.05060581490397453,237523,0.12820591032505035,1995.0,,,
0.1476137638092041,0.014195455238223076,0.16715216636657715,0.2496255785226822,0.0031094227451831102,0.00033791468013077974,7.922816394057008e-07,0.23313090205192566,0.050537437200546265,237642,0.128198504447937,1996.0,,,
0.1476019322872162,0.01433405838906765,0.166732057929039,0.24959635734558105,0.003137109102681279,0.00033787195570766926,7.922816394057008e-07,0.2330235093832016,0.050383612513542175,237761,0.12815827131271362,1997.0,,,
0.14755938947200775,0.014342475682497025,0.16686420142650604,0.24956266582012177,0.003138454630970955,0.0003374493680894375,6.338253228932444e-07,0.23302298784255981,0.05041228234767914,237880,0.1281299740076065,1998.0,,,
0.14755098521709442,0.01428274903446436,0.1668960005044937,0.24952176213264465,0.0031263604760169983,0.00033726345282047987,6.338253228932444e-07,0.2329966127872467,0.05038776248693466,237999,0.1281183511018753,1999.0,,,
0.14761348068714142,0.014131332747638226,0.16714495420455933,0.2496347427368164,0.003096352331340313,0.00033760684891603887,6.338253228932444e-07,0.23313678801059723,0.05047677457332611,238118,0.12818613648414612,2000.0,,,
0.14758355915546417,0.01426059938967228,0.16691270470619202,0.24959145486354828,0.003121710382401943,0.0003369881014805287,6.338253228932444e-07,0.2330557107925415,0.05038457736372948,238237,0.12814375758171082,2001.0,,,
0.1475628763437271,0.014203586615622044,0.16731707751750946,0.24961471557617188,0.0031106057576835155,0.00033736080513335764,6.338253228932444e-07,0.23315519094467163,0.050527457147836685,238356,0.12815579771995544,2002.0,,,
0.14753539860248566,0.014113682322204113,0.16760747134685516,0.24955278635025024,0.0030923928134143353,0.0003370699705556035,6.338253228932444e-07,0.2331637144088745,0.05062510818243027,238475,0.12815333902835846,2003.0,,,
0.14757591485977173,0.014152411371469498,0.1674146056175232,0.24957692623138428,0.0031002408359199762,0.0003371981147211045,6.338253228932444e-07,0.23314446210861206,0.05056650936603546,238594,0.1281740367412567,2004.0,,,
0.14755655825138092,0.014347110874950886,0.1678251326084137,0.2495332509279251,0.003139181062579155,0.0003371981729287654,6.338253228932444e-07,0.23319163918495178,0.050740331411361694,238713,0.12819331884384155,2005.0,,,
0.1475955694913864,0.014476083219051361,0.1677776277065277,0.24963511526584625,0.0031648960430175066,0.00033709933632053435,6.338253228932444e-07,0.23326361179351807,0.05073358863592148,238832,0.12822318077087402,2006.0,,,
0.14762188494205475,0.014004797674715519,0.16773250699043274,0.24965928494930267,0.00307042826898396,0.0003368357429280877,6.338253228932444e-07,0.2332739382982254,0.05069788545370102,238951,0.12823708355426788,2007.0,,,
0.14759249985218048,0.013855691999197006,0.16737712919712067,0.24960316717624664,0.00304072885774076,0.0003369881014805287,6.338253228932444e-07,0.2331579625606537,0.05060341954231262,239070,0.1281946897506714,2008.0,,,
0.14757777750492096,0.014281048439443111,0.16760201752185822,0.2495812326669693,0.003125701565295458,0.0003368647594470531,6.338253228932444e-07,0.23318539559841156,0.050681646913290024,239189,0.1281985491514206,2009.0,,,
0.14762380719184875,0.014218296855688095,0.16759692132472992,0.2496042102575302,0.0031131587456911802,0.00033687404356896877,6.338253228932444e-07,0.2332027554512024,0.05064365640282631,239308,0.12822778522968292,2010.0,,,
0.14757098257541656,0.013957995921373367,0.16762332618236542,0.2495834231376648,0.0030609406530857086,0.0003366765449754894,6.338253228932444e-07,0.23319140076637268,0.050618309527635574,239427,0.12818044424057007,2011.0,,,
0.14755982160568237,0.014419605024158955,0.16771090030670166,0.24958641827106476,0.003153581637889147,0.00033707564580254257,6.338253228932444e-07,0.23321132361888885,0.05063524469733238,239546,0.12817490100860596,2012.0,,,
0.14751142263412476,0.01384744606912136,0.1680440902709961,0.24951201677322388,0.0030387972947210073,0.00033663472277112305,6.338253228932444e-07,0.23321844637393951,0.05076461285352707,239665,0.12816207110881805,2013.0,,,
0.1475803703069687,0.013857082463800907,0.16801688075065613,0.2495751678943634,0.0030408152379095554,0.00033674840233288705,6.338253228932444e-07,0.2332635223865509,0.05074005573987961,239784,0.12821230292320251,2014.0,,,
0.1475576013326645,0.014097246341407299,0.16824103891849518,0.24954207241535187,0.003088564146310091,0.00033639316097833216,6.338253228932444e-07,0.23328186571598053,0.05082414299249649,239903,0.1282109171152115,2015.0,,,
0.14758674800395966,0.01476335246115923,0.16817274689674377,0.24961192905902863,0.003222394036129117,0.0003371541970409453,6.338253228932444e-07,0.2333241105079651,0.050813209265470505,240022,0.12823204696178436,2016.0,,,
0.14757898449897766,0.01392851211130619,0.16801410913467407,0.2495984435081482,0.003054775297641754,0.0003363413561601192,6.338253228932444e-07,0.23328158259391785,0.050741296261548996,240141,0.12821145355701447,2017.0,,,
0.14756916463375092,0.01410938985645771,0.16820715367794037,0.24958378076553345,0.0030911732465028763,0.0003366186283528805,6.338253228932444e-07,0.23330844938755035,0.05081263184547424,240260,0.12821786105632782,2018.0,,,
0.14759936928749084,0.014234120957553387,0.16848428547382355,0.24960608780384064,0.003116300329566002,0.00033684499794617295,6.338253228932444e-07,0.2333817332983017,0.050910670310258865,240379,0.12826162576675415,2019.0,,,
0.1475762128829956,0.014013686217367649,0.16843506693840027,0.2495351880788803,0.0030718580819666386,0.00033640066976659,6.338253228932444e-07,0.23331516981124878,0.05086318030953407,240498,0.12823361158370972,2020.0,,,
0.1476530134677887,0.01453341357409954,0.1680133193731308,0.24966730177402496,0.0031760421115905046,0.0003366996825207025,6.338253228932444e-07,0.23333650827407837,0.05071064829826355,240617,0.12826454639434814,2021.0,,,
0.14759543538093567,0.014325454831123352,0.16833139955997467,0.24956642091274261,0.003134158905595541,0.00033633472048677504,6.338253228932444e-07,0.23331941664218903,0.05083624646067619,240736,0.1282435953617096,2022.0,,,
0.14765582978725433,0.014356246218085289,0.16828982532024384,0.24967741966247559,0.003140643471851945,0.00033674255246296525,6.338253228932444e-07,0.2333999127149582,0.05079052597284317,240855,0.12828277051448822,2023.0,,,
0.14762575924396515,0.014226695522665977,0.16800034046173096,0.24962638318538666,0.003114142455160618,0.000336003809934482,6.338253228932444e-07,0.23330119252204895,0.0507177971303463,240974,0.12824416160583496,2024.0,,,
0.14753709733486176,0.013895630836486816,0.1677253246307373,0.24953535199165344,0.003048090962693095,0.00033620596514083445,6.338253228932444e-07,0.23317334055900574,0.050648704171180725,241093,0.12815941870212555,2025.0,,,
0.14753173291683197,0.01427443977445364,0.16768281161785126,0.2495604157447815,0.0031242130789905787,0.00033665657974779606,6.338253228932444e-07,0.23318490386009216,0.050650447607040405,241212,0.12815546989440918,2026.0,,,
0.14760722219944,0.014089158736169338,0.16742366552352905,0.24959993362426758,0.003087092423811555,0.00033657613676041365,6.338253228932444e-07,0.2331646978855133,0.050580814480781555,241331,0.1282019466161728,2027.0,,,
0.1475963294506073,0.014408934861421585,0.16748997569084167,0.249602809548378,0.003151270793750882,0.0003368547186255455,6.338253228932444e-07,0.23318025469779968,0.050594743341207504,241450,0.12819601595401764,2028.0,,,
0.14756569266319275,0.014277535490691662,0.16739672422409058,0.24955523014068604,0.003124023089185357,0.00033564510522410274,5.07060235577228e-07,0.2331235408782959,0.05055231228470802,241569,0.12816302478313446,2029.0,,,
0.14762845635414124,0.01438408438116312,0.16730813682079315,0.2496664822101593,0.003145508235320449,0.00033586405334062874,5.07060235577228e-07,0.23319481313228607,0.0505022332072258,241688,0.12820321321487427,2030.0,,,
0.1475704312324524,0.014375545084476471,0.1672864854335785,0.2495851069688797,0.0031437661964446306,0.00033582121250219643,5.07060235577228e-07,0.23312538862228394,0.050499580800533295,241807,0.12815625965595245,2031.0,,,
0.14755766093730927,0.01455215085297823,0.1670784205198288,0.24954748153686523,0.0031788914930075407,0.0003355764492880553,5.07060235577228e-07,0.23305368423461914,0.05044432729482651,241926,0.12813499569892883,2032.0,,,
0.14757998287677765,0.014126671478152275,0.1670369952917099,0.2496030479669571,0.003094196319580078,0.0003360774426255375,5.07060235577228e-07,0.2330898493528366,0.05041234567761421,242045,0.1281464546918869,2033.0,,,
0.14756718277931213,0.014341178350150585,0.16712264716625214,0.2495652288198471,0.003136717714369297,0.00033560264273546636,5.07060235577228e-07,0.23307670652866364,0.050413213670253754,242164,0.12813639640808105,2034.0,,,
0.14754779636859894,0.014341307803988457,0.16711026430130005,0.2495376020669937,0.003136617364361882,0.00033544478355906904,5.07060235577228e-07,0.23305213451385498,0.05042673274874687,242283,0.12812358140945435,2035.0,,,
0.1475745141506195,0.013791381381452084,0.1670985072851181,0.24958981573581696,0.003026981372386217,0.00033588139922358096,5.07060235577228e-07,0.2330915480852127,0.05043566972017288,242402,0.12814675271511078,2036.0,,,
0.1476123034954071,0.0141483498737216,0.16677482426166534,0.24961018562316895,0.003098200773820281,0.00033566317870281637,5.07060235577228e-07,0.2330431193113327,0.05031134933233261,242521,0.12815211713314056,2037.0,,,
0.1475670486688614,0.01422751136124134,0.16706107556819916,0.24958595633506775,0.003113711252808571,0.0003352613712195307,5.07060235577228e-07,0.23308098316192627,0.05041687190532684,242640,0.12813700735569,2038.0,,,
0.14756448566913605,0.013930495828390121,0.1672080159187317,0.24956002831459045,0.0030544225592166185,0.0003354043001309037,5.07060235577228e-07,0.2330896258354187,0.050458528101444244,242759,0.1281432956457138,2039.0,,,
0.14757156372070312,0.014121150597929955,0.16744136810302734,0.24960704147815704,0.0030926025938242674,0.0003354654472786933,5.07060235577228e-07,0.2331739068031311,0.050544001162052155,242878,0.1281660497188568,2040.0,,,
0.14757707715034485,0.01393040083348751,0.16760054230690002,0.24957679212093353,0.003054387867450714,0.0003353843931108713,5.07060235577228e-07,0.23318153619766235,0.05060566961765289,242997,0.1281827986240387,2041.0,,,
0.14759011566638947,0.014219716191291809,0.1675642728805542,0.2496081441640854,0.0031122867949306965,0.00033542918390594423,5.07060235577228e-07,0.2331993728876114,0.05057831481099129,243116,0.12818776071071625,2042.0,,,
0.1475839614868164,0.01406766101717949,0.16749854385852814,0.24961696565151215,0.003081677947193384,0.00033518217969685793,5.07060235577228e-07,0.2331932783126831,0.05053963139653206,243235,0.12817509472370148,2043.0,,,
0.14755992591381073,0.014198032207787037,0.16793611645698547,0.24957413971424103,0.0031078956089913845,0.00033536148839630187,5.07060235577228e-07,0.23324653506278992,0.050721630454063416,243354,0.12819227576255798,2044.0,,,
0.14761382341384888,0.014434371143579483,0.16797681152820587,0.2496097981929779,0.003155254293233156,0.00033547505154274404,5.07060235577228e-07,0.23328320682048798,0.050724610686302185,243473,0.12823598086833954,2045.0,,,
0.1475440263748169,0.014059177599847317,0.16792172193527222,0.24954542517662048,0.003080132883042097,0.0003353711508680135,5.07060235577228e-07,0.2332206815481186,0.050691310316324234,243592,0.12817348539829254,2046.0,,,
0.1475946009159088,0.014002376236021519,0.16746313869953156,0.24958603084087372,0.0030687146354466677,0.00033529926440678537,5.07060235577228e-07,0.23316144943237305,0.05052979290485382,243711,0.12818163633346558,2047.0,,,
0.1475559026002884,0.014184401370584965,0.1674024760723114,0.24955248832702637,0.0031050462275743484,0.0003352074418216944,5.07060235577228e-07,0.23312248289585114,0.05049353465437889,243830,0.12814342975616455,2048.0,,,
0.1475878357887268,0.014195631258189678,0.16750109195709229,0.2495976984500885,0.0031073992140591145,0.0003353412030264735,5.07060235577228e-07,0.23317839205265045,0.05051084980368614,243949,0.12817244231700897,2049.0,,,
0.1475578248500824,0.013921519741415977,0.167469784617424,0.24958063662052155,0.003052486339583993,0.0003352276107762009,5.07060235577228e-07,0.23315846920013428,0.05049409717321396,244068,0.12814508378505707,2050.0,,,
0.14749476313591003,0.014741946011781693,0.16756504774093628,0.2495141476392746,0.0032164815347641706,0.0003351150662638247,5.07060235577228e-07,0.23312433063983917,0.0505172461271286,244187,0.128099262714386,2051.0,,,
0.1476001888513565,0.014330730773508549,0.16753055155277252,0.24963897466659546,0.0031342117581516504,0.0003350820916239172,5.07060235577228e-07,0.2332172989845276,0.050513844937086105,244306,0.12818291783332825,2052.0,,,
0.14755339920520782,0.014084908179938793,0.16765402257442474,0.24954351782798767,0.003085110802203417,0.0003351613413542509,5.07060235577228e-07,0.23316562175750732,0.05056627467274666,244425,0.12815597653388977,2053.0,,,
0.14762572944164276,0.014244609512388706,0.16774006187915802,0.24961522221565247,0.0031170472502708435,0.00033515680115669966,5.07060235577228e-07,0.23324018716812134,0.05058581382036209,244544,0.12821774184703827,2054.0,,,
0.1475498378276825,0.01375603023916483,0.16813431680202484,0.24957852065563202,0.0030192818958312273,0.0003350949555169791,5.07060235577228e-07,0.2332896888256073,0.05075867101550102,244663,0.12819160521030426,2055.0,,,
0.14751982688903809,0.01491878554224968,0.168446347117424,0.24951136112213135,0.0032519784290343523,0.0003352766507305205,5.07060235577228e-07,0.23329836130142212,0.05086624249815941,244782,0.1281891167163849,2056.0,,,
0.14765995740890503,0.013916336931288242,0.16833652555942535,0.24970945715904236,0.0030514353420585394,0.0003352098283357918,5.07060235577228e-07,0.23343488574028015,0.050803400576114655,244901,0.1282886415719986,2057.0,,,
0.1476006954908371,0.014028826728463173,0.16813844442367554,0.2496265321969986,0.0030736348126083612,0.00033483721199445426,5.07060235577228e-07,0.2333289235830307,0.05072709545493126,245020,0.12822598218917847,2058.0,,,
0.1475697010755539,0.014173750765621662,0.16801276803016663,0.2495679259300232,0.003102812683209777,0.0003350777842570096,5.07060235577228e-07,0.23325689136981964,0.05067218467593193,245139,0.12819020450115204,2059.0,,,
0.14760856330394745,0.013881443068385124,0.16789337992668152,0.24960963428020477,0.003043958218768239,0.00033458706457167864,4.056481941461243e-07,0.23326638340950012,0.05061415955424309,245258,0.1282096803188324,2060.0,,,
0.1475619077682495,0.014179755002260208,0.16781120002269745,0.2495768517255783,0.0031035561114549637,0.00033450653427280486,4.056481941461243e-07,0.23322372138500214,0.050620559602975845,245377,0.12817363440990448,2061.0,,,
0.14756794273853302,0.014481320045888424,0.16782689094543457,0.24955987930297852,0.0031637349165976048,0.00033433851785957813,4.056481941461243e-07,0.23321327567100525,0.05062566325068474,245496,0.12817949056625366,2062.0,,,
0.14760026335716248,0.013955941423773766,0.16790428757667542,0.2496124655008316,0.0030588919762521982,0.00033462964347563684,4.056481941461243e-07,0.2332708239555359,0.0506422333419323,245615,0.12820866703987122,2063.0,,,
0.14758676290512085,0.014420789666473866,0.16775907576084137,0.24958859384059906,0.0031517152674496174,0.0003344464930705726,4.056481941461243e-07,0.23322269320487976,0.05057886987924576,245734,0.1281851828098297,2064.0,,,
0.1475483775138855,0.014095786958932877,0.16768361628055573,0.24957123398780823,0.0030868258327245712,0.0003345855511724949,4.056481941461243e-07,0.23319372534751892,0.05057922378182411,245853,0.12815454602241516,2065.0,,,
0.14753781259059906,0.014422415755689144,0.16761192679405212,0.24954454600811005,0.0031521483324468136,0.0003345812438055873,4.056481941461243e-07,0.23315802216529846,0.050579559057950974,245972,0.12814615666866302,2066.0,,,
0.1476048082113266,0.01410254742950201,0.16766883432865143,0.2495739459991455,0.0030880055855959654,0.0003343700955156237,4.056481941461243e-07,0.23319292068481445,0.05058768764138222,246091,0.12820138037204742,2067.0,,,
0.14757895469665527,0.01432193722575903,0.1676604002714157,0.24958573281764984,0.0031317975372076035,0.00033426229492761195,4.056481941461243e-07,0.23320066928863525,0.05055439472198486,246210,0.1281740516424179,2068.0,,,
0.14755193889141083,0.014019678346812725,0.1679336279630661,0.2495799958705902,0.0030715002212673426,0.00033445560256950557,4.056481941461243e-07,0.2332507222890854,0.0506506972014904,246329,0.12817169725894928,2069.0,,,
0.1475784033536911,0.013903300277888775,0.16784943640232086,0.24959459900856018,0.0030481070280075073,0.0003343088901601732,4.056481941461243e-07,0.23324556648731232,0.050612304359674454,246448,0.1281851828098297,2070.0,,,
0.14758025109767914,0.014137386344373226,0.16814446449279785,0.24959711730480194,0.0030948247294873,0.00033418438397347927,4.056481941461243e-07,0.23330658674240112,0.050722312182188034,246567,0.12820866703987122,2071.0,,,
0.14758218824863434,0.013980649411678314,0.16820599138736725,0.24958157539367676,0.0030634694267064333,0.00033417437225580215,4.056481941461243e-07,0.23330646753311157,0.05073404684662819,246686,0.1282125562429428,2072.0,,,
0.14760352671146393,0.014056351035833359,0.16813944280147552,0.24962764978408813,0.0030789023730903864,0.0003345403238199651,4.056481941461243e-07,0.23333001136779785,0.05070027336478233,246805,0.12822288274765015,2073.0,,,
0.1475905030965805,0.014094818383455276,0.16804496943950653,0.24963028728961945,0.003086317330598831,0.0003341921838000417,4.056481941461243e-07,0.23331323266029358,0.050694555044174194,246924,0.12821131944656372,2074.0,,,
0.14755062758922577,0.014019157737493515,0.16808022558689117,0.24959087371826172,0.003071329789236188,0.00033437294769100845,4.056481941461243e-07,0.2332887500524521,0.05070279538631439,247043,0.12818105518817902,2075.0,,,
0.14755359292030334,0.014178607612848282,0.16783246397972107,0.24957384169101715,0.0031028345692902803,0.000333891628542915,4.056481941461243e-07,0.23322556912899017,0.050639331340789795,247162,0.12817074358463287,2076.0,,,
0.1476263701915741,0.014223510399460793,0.16787834465503693,0.24964575469493866,0.0031121913343667984,0.00033436150988563895,4.056481941461243e-07,0.23329228162765503,0.050646424293518066,247281,0.12823037803173065,2077.0,,,
0.14754068851470947,0.014048789627850056,0.16776567697525024,0.24956169724464417,0.0030772327445447445,0.00033434308716095984,4.056481941461243e-07,0.2332025021314621,0.05060140788555145,247400,0.12815283238887787,2078.0,,,
0.14757728576660156,0.014541505835950375,0.16762739419937134,0.2495863437652588,0.0031755678355693817,0.00033408368472009897,4.056481941461243e-07,0.23319455981254578,0.05054008588194847,247519,0.12816984951496124,2079.0,,,
0.14755716919898987,0.013343440368771553,0.16749602556228638,0.24958066642284393,0.0029359080363065004,0.00033402463304810226,4.056481941461243e-07,0.2331637442111969,0.050481829792261124,247638,0.1281421035528183,2080.0,,,
0.14757472276687622,0.014503114856779575,0.1673399657011032,0.24956166744232178,0.0031679770909249783,0.0003341923002153635,4.056481941461243e-07,0.23311732709407806,0.050419650971889496,247757,0.12814371287822723,2081.0,,,
0.14757168292999268,0.014654522761702538,0.16722296178340912,0.2496110498905182,0.0031981044448912144,0.0003339997783768922,4.056481941461243e-07,0.2331334352493286,0.05036741867661476,247876,0.12813083827495575,2082.0,,,
0.1475302278995514,0.013744635507464409,0.1672368198633194,0.24955518543720245,0.003016096306964755,0.0003339612449053675,4.056481941461243e-07,0.23309151828289032,0.05038420483469963,247995,0.12810102105140686,2083.0,,,
0.14754803478717804,0.014362519606947899,0.16740623116493225,0.24956542253494263,0.00313957198522985,0.000333834788762033,4.056481941461243e-07,0.23313358426094055,0.050444092601537704,248114,0.12812724709510803,2084.0,,,
0.1475667804479599,0.014020871371030807,0.1674421727657318,0.24960176646709442,0.00307150068692863,0.0003341577830724418,4.056481941461243e-07,0.23316985368728638,0.050458021461963654,248233,0.1281450390815735,2085.0,,,
0.14762446284294128,0.01449909619987011,0.16744506359100342,0.24962784349918365,0.003167274873703718,0.0003343195130582899,4.056481941461243e-07,0.23319129645824432,0.05042535439133644,248352,0.12818464636802673,2086.0,,,
0.14761513471603394,0.014542913995683193,0.16744780540466309,0.24963894486427307,0.0031756372191011906,0.0003338178212288767,4.056481941461243e-07,0.23320072889328003,0.050400178879499435,248471,0.1281721442937851,2087.0,,,
0.1475694179534912,0.014143861830234528,0.167512908577919,0.24960532784461975,0.003095936495810747,0.000333954842062667,4.056481941461243e-07,0.23318684101104736,0.05041923001408577,248590,0.12813937664031982,2088.0,,,
0.14757323265075684,0.01431618258357048,0.16760601103305817,0.2495919018983841,0.003130503697320819,0.0003340842085890472,4.056481941461243e-07,0.2331947237253189,0.05044611915946007,248709,0.12814781069755554,2089.0,,,
0.14761283993721008,0.013915110379457474,0.16735070943832397,0.2496267706155777,0.003050125204026699,0.0003338786191307008,4.056481941461243e-07,0.23317155241966248,0.0503554530441761,248828,0.12816135585308075,2090.0,,,
0.14757081866264343,0.01389743760228157,0.1674206703901291,0.24958065152168274,0.0030463614966720343,0.00033359264489263296,3.245185666855832e-07,0.23314864933490753,0.05037673935294151,248947,0.12813200056552887,2091.0,,,
0.14756593108177185,0.01419560145586729,0.16742463409900665,0.24959968030452728,0.0031056832522153854,0.00033320364309474826,3.245185666855832e-07,0.23316466808319092,0.0503539964556694,249066,0.12812353670597076,2092.0,,,
0.14756672084331512,0.013961183838546276,0.1673971563577652,0.2495812624692917,0.0030592235270887613,0.0003337336820550263,3.245185666855832e-07,0.23314444720745087,0.050339225679636,249185,0.12812122702598572,2093.0,,,
0.14762474596500397,0.014036971144378185,0.1671835482120514,0.24964025616645813,0.0030741712544113398,0.0003334716020617634,3.245185666855832e-07,0.23314891755580902,0.05029589682817459,249304,0.12815898656845093,2094.0,,,
0.14755064249038696,0.014483232982456684,0.16719937324523926,0.24957026541233063,0.003163418499752879,0.00033346458803862333,3.245185666855832e-07,0.23309609293937683,0.05027719587087631,249423,0.12809595465660095,2095.0,,,
0.14757248759269714,0.014417861588299274,0.16708940267562866,0.2495882213115692,0.003150354837998748,0.0003334781213197857,3.245185666855832e-07,0.23308846354484558,0.05023208633065224,249542,0.12810440361499786,2096.0,,,
0.14756250381469727,0.013971385546028614,0.16710993647575378,0.24957098066806793,0.003061010269448161,0.00033341581001877785,3.245185666855832e-07,0.23307877779006958,0.05025563761591911,249661,0.12810112535953522,2097.0,,,
0.14754045009613037,0.014193843118846416,0.16709819436073303,0.24955777823925018,0.003105366602540016,0.00033324744435958564,3.245185666855832e-07,0.23306585848331451,0.05024578422307968,249780,0.1280815154314041,2098.0,,,
0.14754718542099,0.014209255576133728,0.16711828112602234,0.24956519901752472,0.0031088360119611025,0.000333731179125607,3.245185666855832e-07,0.2330758273601532,0.05026865005493164,249899,0.1280914843082428,2099.0,,,
0.14755429327487946,0.013770939782261848,0.16723111271858215,0.2495783567428589,0.0030208746902644634,0.0003333582717459649,3.245185666855832e-07,0.23310890793800354,0.05030306801199913,250018,0.1281040459871292,2100.0,,,
0.14756229519844055,0.014411436393857002,0.167307049036026,0.2495809644460678,0.003148837247863412,0.00033318722853437066,3.245185666855832e-07,0.2331261783838272,0.05033088102936745,250137,0.12811601161956787,2101.0,,,
0.14758391678333282,0.013735956512391567,0.16706669330596924,0.24960054457187653,0.0030138553120195866,0.0003333300701342523,3.245185666855832e-07,0.2330937683582306,0.0502459779381752,250256,0.12811633944511414,2102.0,,,
0.147536039352417,0.014121093787252903,0.16740085184574127,0.24954047799110413,0.003090884070843458,0.00033333178726024926,3.245185666855832e-07,0.23311255872249603,0.050372350960969925,250375,0.12810330092906952,2103.0,,,
0.14758698642253876,0.0140065373852849,0.16746830940246582,0.24961934983730316,0.003068008925765753,0.00033337686909362674,3.245185666855832e-07,0.2331891506910324,0.05039084330201149,250494,0.12814775109291077,2104.0,,,
0.1475510150194168,0.014401436783373356,0.16768863797187805,0.2495846152305603,0.003146992065012455,0.0003333810018375516,3.245185666855832e-07,0.2332054227590561,0.05047774314880371,250613,0.12813636660575867,2105.0,,,
0.14753064513206482,0.01371515542268753,0.16755419969558716,0.24953828752040863,0.003009601728990674,0.0003332130436319858,3.245185666855832e-07,0.2331414818763733,0.050422605127096176,250732,0.12810903787612915,2106.0,,,
0.14754647016525269,0.014337718486785889,0.1674889773130417,0.2495657503604889,0.0031343777664005756,0.00033354246988892555,3.245185666855832e-07,0.2331503927707672,0.05043858289718628,250851,0.1281248927116394,2107.0,,,
0.14754831790924072,0.013854135759174824,0.16758327186107635,0.2495480179786682,0.003037086222320795,0.00033282366348430514,3.245185666855832e-07,0.23315507173538208,0.05047622323036194,250970,0.1281338930130005,2108.0,,,
0.14754661917686462,0.014445839449763298,0.16748535633087158,0.2495555430650711,0.0031558654736727476,0.00033337180502712727,3.245185666855832e-07,0.23314151167869568,0.05043971538543701,251089,0.12812523543834686,2109.0,,,
0.14757439494132996,0.01394874881953001,0.16757982969284058,0.24961192905902863,0.00305637763813138,0.0003332845226395875,3.245185666855832e-07,0.23320552706718445,0.05045776814222336,251208,0.128151074051857,2110.0,,,
0.14757263660430908,0.014012351632118225,0.1679820865392685,0.24961838126182556,0.0030691795982420444,0.000333386444253847,3.245185666855832e-07,0.2332911193370819,0.05063702538609505,251327,0.12818551063537598,2111.0,,,
0.1475660502910614,0.013867066241800785,0.16761423647403717,0.24956324696540833,0.003039858303964138,0.00033305652323178947,3.245185666855832e-07,0.2331734448671341,0.05050263553857803,251446,0.12815336883068085,2112.0,,,
0.1475948989391327,0.01453289296478033,0.16760852932929993,0.24961403012275696,0.003173247678205371,0.00033333624014630914,3.245185666855832e-07,0.2332129329442978,0.05047750473022461,251565,0.1281714290380478,2113.0,,,
0.1475478559732437,0.013940121047198772,0.16760310530662537,0.24956484138965607,0.0030544986948370934,0.00033309299033135176,3.245185666855832e-07,0.23317250609397888,0.05048878490924835,251684,0.1281360387802124,2114.0,,,
0.1475808322429657,0.013947681523859501,0.1675041913986206,0.24959921836853027,0.003055931068956852,0.0003329931350890547,3.245185666855832e-07,0.2331802099943161,0.05045360326766968,251803,0.12815538048744202,2115.0,,,
0.14757435023784637,0.013701174408197403,0.1675352305173874,0.24959813058376312,0.003006540471687913,0.0003328820748720318,3.245185666855832e-07,0.2331855595111847,0.05045533552765846,251922,0.1281505525112152,2116.0,,,
0.14760065078735352,0.014322047121822834,0.16753347218036652,0.24960552155971527,0.0031310010235756636,0.00033323949901387095,3.245185666855832e-07,0.23319111764431,0.050422802567481995,252041,0.1281650811433792,2117.0,,,
0.14756463468074799,0.013784775510430336,0.1675318032503128,0.2495623528957367,0.0030233333818614483,0.0003329727042000741,3.245185666855832e-07,0.2331562489271164,0.05039775371551514,252160,0.12813125550746918,2118.0,,,
0.14756464958190918,0.01390236895531416,0.16759270429611206,0.24958893656730652,0.003047118429094553,0.0003333055065013468,3.245185666855832e-07,0.2331896871328354,0.05041692778468132,252279,0.12813511490821838,2119.0,,,
0.14757505059242249,0.014274894259870052,0.16761931777000427,0.24960821866989136,0.0031213578768074512,0.00033297366462647915,3.245185666855832e-07,0.23321044445037842,0.05042830482125282,252398,0.1281457096338272,2120.0,,,
0.14757384359836578,0.013826198875904083,0.16717585921287537,0.24961212277412415,0.003031772328540683,0.0003331658954266459,3.245185666855832e-07,0.23312488198280334,0.05027993768453598,252517,0.12811505794525146,2121.0,,,
0.1475660800933838,0.014230378903448582,0.16719207167625427,0.24959392845630646,0.0031122728250920773,0.00033274595625698566,2.596148362954409e-07,0.23311355710029602,0.05026203393936157,252636,0.1281052678823471,2122.0,,,
0.14754872024059296,0.014136428944766521,0.167301207780838,0.24956335127353668,0.003093382343649864,0.0003326202277094126,2.596148362954409e-07,0.2331109344959259,0.050296783447265625,252755,0.12809833884239197,2123.0,,,
0.14754293859004974,0.013531431555747986,0.1673111468553543,0.24956534802913666,0.0029723781626671553,0.0003326146106701344,2.596148362954409e-07,0.23311451077461243,0.050317101180553436,252874,0.1280977725982666,2124.0,,,
0.14758554100990295,0.014186897315084934,0.16725808382034302,0.2496076077222824,0.003103677649050951,0.0003328729944769293,2.596148362954409e-07,0.23313771188259125,0.050297338515520096,252993,0.12812790274620056,2125.0,,,
0.14758676290512085,0.014434193260967731,0.1677076816558838,0.24962829053401947,0.0031529548577964306,0.0003326450823806226,2.596148362954409e-07,0.2332441806793213,0.05049145221710205,253112,0.12816770374774933,2126.0,,,
0.14758120477199554,0.013948238454759121,0.16775979101657867,0.2496030628681183,0.003055610228329897,0.00033245302620343864,2.596148362954409e-07,0.23323442041873932,0.05050593987107277,253231,0.12816615402698517,2127.0,,,
0.14755171537399292,0.014258730225265026,0.16771554946899414,0.24956689774990082,0.0031178253702819347,0.00033259924384765327,2.596148362954409e-07,0.23319663107395172,0.050489433109760284,253350,0.12813925743103027,2128.0,,,
0.14755824208259583,0.01368558220565319,0.16795477271080017,0.24959838390350342,0.0030031537171453238,0.00033254685695283115,2.596148362954409e-07,0.23326966166496277,0.05058019608259201,253469,0.12816263735294342,2129.0,,,
0.14759039878845215,0.014390604570508003,0.16790078580379486,0.24962860345840454,0.003144280519336462,0.0003326993028167635,2.596148362954409e-07,0.23328304290771484,0.05052677169442177,253588,0.128177672624588,2130.0,,,
0.14757385849952698,0.013853327371180058,0.16781823337078094,0.24959950149059296,0.0030368622392416,0.00033274583984166384,2.596148362954409e-07,0.23324324190616608,0.05052972957491875,253707,0.12816503643989563,2131.0,,,
0.147541344165802,0.01369564514607191,0.16777107119560242,0.24954891204833984,0.0030050561763346195,0.0003324090503156185,2.596148362954409e-07,0.23319333791732788,0.050533514469861984,253826,0.12813977897167206,2132.0,,,
0.1475437879562378,0.013976582325994968,0.16763252019882202,0.24957044422626495,0.003061441006138921,0.0003326557343825698,2.596148362954409e-07,0.2331828624010086,0.0504755862057209,253945,0.12813015282154083,2133.0,,,
0.14757771790027618,0.013942504301667213,0.16756337881088257,0.24961479008197784,0.003054623259231448,0.00033265314414165914,2.596148362954409e-07,0.23320451378822327,0.0504889152944088,254064,0.12815995514392853,2134.0,,,
0.14762119948863983,0.01375575177371502,0.1672476977109909,0.24963167309761047,0.003017218317836523,0.000332584953866899,2.596148362954409e-07,0.23315489292144775,0.05041563883423805,254183,0.12818008661270142,2135.0,,,
0.1475757211446762,0.013916267082095146,0.16751031577587128,0.24959909915924072,0.003049503080546856,0.0003328118473291397,2.596148362954409e-07,0.23318135738372803,0.050515949726104736,254302,0.12816376984119415,2136.0,,,
0.14755423367023468,0.014185922220349312,0.16791605949401855,0.24957270920276642,0.003103191964328289,0.00033250951673835516,2.596148362954409e-07,0.23324137926101685,0.050692297518253326,254421,0.1281818449497223,2137.0,,,
0.14755994081497192,0.014206145890057087,0.16786400973796844,0.24958781898021698,0.0031074106227606535,0.00033272671862505376,2.596148362954409e-07,0.23324306309223175,0.05066061019897461,254540,0.12818007171154022,2138.0,,,
0.14753413200378418,0.013860611245036125,0.16787706315517426,0.24955418705940247,0.00303814304061234,0.0003325261641293764,2.596148362954409e-07,0.23321877419948578,0.050624649971723557,254659,0.12815223634243011,2139.0,,,
0.1475900113582611,0.014250027015805244,0.16792070865631104,0.2496057003736496,0.0031160979997366667,0.00033261574571952224,2.596148362954409e-07,0.23326870799064636,0.05063052475452423,254778,0.12819811701774597,2140.0,,,
0.14754822850227356,0.014362149871885777,0.16789966821670532,0.24957457184791565,0.003138406202197075,0.00033247002284042537,2.596148362954409e-07,0.23323959112167358,0.05059508979320526,254897,0.1281576007604599,2141.0,,,
0.14754948019981384,0.013778668828308582,0.16797342896461487,0.24956144392490387,0.003021516837179661,0.000332228431943804,2.596148362954409e-07,0.23324383795261383,0.05061318725347519,255016,0.12816222012043,2142.0,,,
0.14756569266319275,0.0143512561917305,0.16791851818561554,0.24958692491054535,0.0031362748704850674,0.0003325294819660485,2.596148362954409e-07,0.23325324058532715,0.05061279982328415,255135,0.12817510962486267,2143.0,,,
0.14757885038852692,0.013651975430548191,0.16789759695529938,0.24959039688110352,0.0029961648397147655,0.00033221181365661323,2.596148362954409e-07,0.23325183987617493,0.05057239159941673,255254,0.12817756831645966,2144.0,,,
0.14758038520812988,0.014270083978772163,0.16787771880626678,0.249627485871315,0.003120012814179063,0.0003324948193039745,2.596148362954409e-07,0.23327754437923431,0.05057892948389053,255373,0.12818008661270142,2145.0,,,
0.14758335053920746,0.013614669442176819,0.1675463318824768,0.24959741532802582,0.0029887764248996973,0.000332303112372756,2.596148362954409e-07,0.23318719863891602,0.050501152873039246,255492,0.12816691398620605,2146.0,,,
0.1476147472858429,0.014240296557545662,0.1671065241098404,0.2496495097875595,0.0031139561906456947,0.0003323712735436857,2.596148362954409e-07,0.23314091563224792,0.05034914240241051,255611,0.12816162407398224,2147.0,,,
0.14756228029727936,0.013866598717868328,0.16700118780136108,0.24958956241607666,0.0030393346678465605,0.000332518364302814,2.596148362954409e-07,0.23307189345359802,0.05030043423175812,255730,0.1281099021434784,2148.0,,,
0.14756007492542267,0.014173324219882488,0.1669011265039444,0.24958568811416626,0.003100526286289096,0.00033232683199457824,2.596148362954409e-07,0.23304878175258636,0.05025416240096092,255849,0.12809889018535614,2149.0,,,
0.14756269752979279,0.013640375807881355,0.16686856746673584,0.24957743287086487,0.002993908477947116,0.0003322918200865388,2.596148362954409e-07,0.23303566873073578,0.0502316877245903,255968,0.12809649109840393,2150.0,,,
0.1476038545370102,0.014035776257514954,0.1669001430273056,0.24962873756885529,0.0030730795115232468,0.00033240512129850686,2.596148362954409e-07,0.23308302462100983,0.050210338085889816,256087,0.1281251460313797,2151.0,,,
0.14756210148334503,0.0142957279458642,0.16702388226985931,0.24958458542823792,0.003125052200630307,0.0003323830896988511,2.596148362954409e-07,0.2330724596977234,0.050247672945261,256206,0.1280992180109024,2152.0,,,
0.1475796103477478,0.014154492877423763,0.16723519563674927,0.2495943158864975,0.003096724394708872,0.000332282274030149,2.0769186903635273e-07,0.23312249779701233,0.050338804721832275,256325,0.1281314492225647,2153.0,,,
0.14759962260723114,0.013888451270759106,0.1672484427690506,0.2496248036623001,0.0030431426130235195,0.0003318155650049448,2.0769186903635273e-07,0.23314954340457916,0.0503120981156826,256444,0.1281421184539795,2154.0,,,
0.1475714147090912,0.013903101906180382,0.1673235148191452,0.24959693849086761,0.00304611399769783,0.00033186713699251413,2.0769186903635273e-07,0.23314225673675537,0.050339460372924805,256563,0.12812502682209015,2155.0,,,
0.14755696058273315,0.01361837238073349,0.16745732724666595,0.2495655119419098,0.0029892411548644304,0.00033195820287801325,2.0769186903635273e-07,0.2331438809633255,0.05036936327815056,256682,0.12811943888664246,2156.0,,,
0.14757046103477478,0.013986908830702305,0.16755320131778717,0.24959824979305267,0.0030628752429038286,0.00033186684595420957,2.0769186903635273e-07,0.23318924009799957,0.050398748368024826,256801,0.12813612818717957,2157.0,,,
0.14759795367717743,0.014377737417817116,0.16755054891109467,0.24962280690670013,0.003141365246847272,0.0003322723205201328,2.0769186903635273e-07,0.23320835828781128,0.05037490278482437,256920,0.12815335392951965,2158.0,,,
0.14755691587924957,0.013951647095382214,0.16786052286624908,0.24957060813903809,0.0030558735597878695,0.0003319302049931139,2.0769186903635273e-07,0.23322859406471252,0.05049482733011246,257039,0.1281445026397705,2159.0,,,
0.14758649468421936,0.014015586115419865,0.16790498793125153,0.2496057152748108,0.003068585181608796,0.00033183491905219853,2.0769186903635273e-07,0.23326557874679565,0.05050719529390335,257158,0.12817063927650452,2160.0,,,
0.14756669104099274,0.013822556473314762,0.1677909791469574,0.2495957612991333,0.003030190011486411,0.00033209871617145836,2.0769186903635273e-07,0.23323482275009155,0.0504574216902256,257277,0.12814484536647797,2161.0,,,
0.14759059250354767,0.014083769172430038,0.1677764356136322,0.2496204525232315,0.0030823061242699623,0.0003319402749184519,2.0769186903635273e-07,0.2332516461610794,0.05046970769762993,257396,0.12816640734672546,2162.0,,,
0.14756564795970917,0.013876891694962978,0.16807511448860168,0.24959680438041687,0.003040919080376625,0.00033192578121088445,2.0769186903635273e-07,0.23329247534275055,0.05058489367365837,257515,0.1281694918870926,2163.0,,,
0.14757677912712097,0.013931632041931152,0.1677026003599167,0.24961219727993011,0.0030519941356033087,0.00033208480454050004,2.0769186903635273e-07,0.23323027789592743,0.05045311152935028,257634,0.1281520426273346,2164.0,,,
0.14757929742336273,0.013797388412058353,0.16769246757030487,0.2495984435081482,0.0030251191928982735,0.0003320520918350667,2.0769186903635273e-07,0.233217254281044,0.05046561360359192,257753,0.12815657258033752,2165.0,,,
0.14758892357349396,0.013557885773479939,0.16762033104896545,0.2496112585067749,0.002977221505716443,0.00033205546787939966,2.0769186903635273e-07,0.23321308195590973,0.050438426434993744,257872,0.1281588226556778,2166.0,,,
0.14756964147090912,0.0143342986702919,0.16727055609226227,0.24957941472530365,0.003132228273898363,0.0003317104128655046,2.0769186903635273e-07,0.23311764001846313,0.05031006038188934,257991,0.12811772525310516,2167.0,,,
0.1475932002067566,0.014172530733048916,0.16684453189373016,0.24960634112358093,0.00310020474717021,0.0003321231051813811,2.0769186903635273e-07,0.23305398225784302,0.05016760528087616,258110,0.12810808420181274,2168.0,,,
0.14761005342006683,0.013911060057580471,0.16681480407714844,0.24964141845703125,0.00304778921417892,0.0003319717070553452,2.0769186903635273e-07,0.2330760955810547,0.05012797564268112,258229,0.12811364233493805,2169.0,,,
0.14756973087787628,0.014263089746236801,0.1669115573167801,0.249604269862175,0.003118350636214018,0.0003321657422930002,2.0769186903635273e-07,0.23306572437286377,0.050160638988018036,258348,0.12808790802955627,2170.0,,,
0.14756271243095398,0.013985800556838512,0.16687847673892975,0.24957382678985596,0.00306260259822011,0.0003318030503578484,2.0769186903635273e-07,0.23303475975990295,0.050142839550971985,258467,0.12807874381542206,2171.0,,,
0.14755317568778992,0.013767112977802753,0.16684705018997192,0.2495812475681305,0.003018899355083704,0.000331845716573298,2.0769186903635273e-07,0.2330344021320343,0.05013765022158623,258586,0.12807007133960724,2172.0,,,
0.14756830036640167,0.013927729800343513,0.16712969541549683,0.24959976971149445,0.0030509319622069597,0.000331732677295804,2.0769186903635273e-07,0.23310576379299164,0.05025186389684677,258705,0.1281050145626068,2173.0,,,
0.14755754172801971,0.01390460692346096,0.1668044626712799,0.24958573281764984,0.0030464930459856987,0.00033196446020156145,2.0769186903635273e-07,0.23302948474884033,0.05013282597064972,258824,0.1280726045370102,2174.0,,,
0.14753514528274536,0.014006310142576694,0.16674548387527466,0.24955762922763824,0.0030666394159197807,0.00033172182156704366,2.0769186903635273e-07,0.2329951971769333,0.05009395629167557,258943,0.128046914935112,2175.0,,,
0.14757056534290314,0.01396251656115055,0.1666582077741623,0.24959981441497803,0.0030580912716686726,0.00033198492019437253,2.0769186903635273e-07,0.23301149904727936,0.05005800724029541,259062,0.12806805968284607,2176.0,,,
0.14756113290786743,0.014126107096672058,0.16657529771327972,0.24958184361457825,0.0030906570609658957,0.00033179466845467687,2.0769186903635273e-07,0.23298053443431854,0.05002385750412941,259181,0.128053680062294,2177.0,,,
0.1475997418165207,0.013834238983690739,0.16655902564525604,0.24961039423942566,0.003032320411875844,0.00033184036146849394,2.0769186903635273e-07,0.23300012946128845,0.050012897700071335,259300,0.12808237969875336,2178.0,,,
0.14757733047008514,0.014251776039600372,0.1666060835123062,0.2496097981929779,0.0031159736681729555,0.00033202345366589725,2.0769186903635273e-07,0.23300905525684357,0.050047408789396286,259419,0.12807133793830872,2179.0,,,
0.14760807156562805,0.013747033663094044,0.16674453020095825,0.24964098632335663,0.003014633199200034,0.0003315333160571754,2.0769186903635273e-07,0.23306170105934143,0.05009289085865021,259538,0.128105029463768,2180.0,,,
0.147546648979187,0.014017472043633461,0.16687604784965515,0.24957379698753357,0.003068966092541814,0.0003318394592497498,2.0769186903635273e-07,0.23303425312042236,0.050128284841775894,259657,0.12806297838687897,2181.0,,,
0.14756907522678375,0.013590794987976551,0.16687600314617157,0.24959705770015717,0.0029835416935384274,0.00033172807889059186,2.0769186903635273e-07,0.23305284976959229,0.050124797970056534,259776,0.12808021903038025,2182.0,,,
0.14757375419139862,0.014106353744864464,0.1669072061777115,0.24959951639175415,0.0030866325832903385,0.0003317022928968072,2.0769186903635273e-07,0.2330610603094101,0.05010879039764404,259895,0.12808075547218323,2183.0,,,
0.14756934344768524,0.014217762276530266,0.16709309816360474,0.24958495795726776,0.0031087209936231375,0.00033146049827337265,1.6615349807125313e-07,0.23308660089969635,0.0501922182738781,260014,0.1280939280986786,2184.0,,,
0.1475653052330017,0.013804706744849682,0.16708219051361084,0.24958348274230957,0.003026275895535946,0.0003316681832075119,1.6615349807125313e-07,0.23308321833610535,0.0502343624830246,260133,0.12809911370277405,2185.0,,,
0.1475507616996765,0.01423595193773508,0.16710308194160461,0.24956737458705902,0.0031123694498091936,0.0003314738569315523,1.6615349807125313e-07,0.23307453095912933,0.05023631826043129,260252,0.1280878782272339,2186.0,,,
0.1475653350353241,0.013626684434711933,0.16681042313575745,0.24958519637584686,0.002990591572597623,0.00033156826975755394,1.6615349807125313e-07,0.23303024470806122,0.05012684315443039,260371,0.1280776411294937,2187.0,,,
0.1476002037525177,0.013978163711726665,0.1668761521577835,0.2496381253004074,0.00306080374866724,0.00033146399073302746,1.6615349807125313e-07,0.2330857366323471,0.05011952668428421,260490,0.1281040608882904,2188.0,,,
0.1476001888513565,0.014181027188897133,0.16700108349323273,0.24963200092315674,0.0031015381682664156,0.0003316655638627708,1.6615349807125313e-07,0.2331058233976364,0.05016140267252922,260609,0.12811243534088135,2189.0,,,
0.14757360517978668,0.013603265397250652,0.16708852350711823,0.24959440529346466,0.0029857084155082703,0.0003313191991765052,1.6615349807125313e-07,0.2330932319164276,0.05019044131040573,260728,0.12809696793556213,2190.0,,,
0.14759989082813263,0.013914687559008598,0.16682784259319305,0.24962881207466125,0.003048298880457878,0.00033170124515891075,1.6615349807125313e-07,0.23306861519813538,0.050103768706321716,260847,0.1281006634235382,2191.0,,,
0.14753185212612152,0.013979041017591953,0.16683021187782288,0.24955667555332184,0.0030608533415943384,0.0003313064225949347,1.6615349807125313e-07,0.2330113798379898,0.05012885108590126,260966,0.1280512511730194,2192.0,,,
0.14756903052330017,0.014430702663958073,0.16683246195316315,0.24961037933826447,0.003151443088427186,0.00033162772888317704,1.6615349807125313e-07,0.23305478692054749,0.05012533813714981,261085,0.12808029353618622,2193.0,,,
0.14756594598293304,0.013622726313769817,0.16683459281921387,0.24959786236286163,0.0029897144995629787,0.00033146157511509955,1.6615349807125313e-07,0.23304520547389984,0.05012786015868187,261204,0.12807832658290863,2194.0,,,
0.14757472276687622,0.01369517296552658,0.16686786711215973,0.2495994120836258,0.003004159312695265,0.0003314059867989272,1.6615349807125313e-07,0.23305311799049377,0.05011169984936714,261323,0.12808211147785187,2195.0,,,
0.14756619930267334,0.01374280545860529,0.16696196794509888,0.24958893656730652,0.003013721900060773,0.0003314512432552874,1.6615349807125313e-07,0.23306354880332947,0.050143223255872726,261442,0.12808160483837128,2196.0,,,
0.14758937060832977,0.014384100213646889,0.16698886454105377,0.24960394203662872,0.0031418155413120985,0.00033124457695521414,1.6615349807125313e-07,0.2330809384584427,0.050132155418395996,261561,0.12809792160987854,2197.0,,,
0.14755384624004364,0.014304077252745628,0.16688941419124603,0.249578058719635,0.003126075491309166,0.0003315744688734412,1.6615349807125313e-07,0.23304033279418945,0.05009429529309273,261680,0.1280619353055954,2198.0,,,
0.14755578339099884,0.013933169655501842,0.16688869893550873,0.2495613843202591,0.003051646752282977,0.000331265851855278,1.6615349807125313e-07,0.23302684724330902,0.0501120425760746,261799,0.1280670315027237,2199.0,,,
0.14760085940361023,0.014072968624532223,0.1668880134820938,0.24963220953941345,0.0030796932987868786,0.0003313741472084075,1.6615349807125313e-07,0.23308336734771729,0.05009569600224495,261918,0.12809982895851135,2200.0,,,
0.14756718277931213,0.01394954789429903,0.16685611009597778,0.24959266185760498,0.0030550213996320963,0.0003313895140308887,1.6615349807125313e-07,0.23304535448551178,0.0500674732029438,262037,0.1280672401189804,2201.0,,,
0.14756354689598083,0.013561544008553028,0.166794553399086,0.2496011108160019,0.002977404510602355,0.00033136914134956896,1.6615349807125313e-07,0.23303981125354767,0.050051406025886536,262156,0.12806111574172974,2202.0,,,
0.14755600690841675,0.014279847033321857,0.16689231991767883,0.24957329034805298,0.003121009562164545,0.0003313001070637256,1.6615349807125313e-07,0.2330370992422104,0.05009180307388306,262275,0.1280631721019745,2203.0,,,
0.14756354689598083,0.013696151785552502,0.16698519885540009,0.24959157407283783,0.003004352794960141,0.0003314028726890683,1.6615349807125313e-07,0.23307031393051147,0.05012432113289833,262394,0.1280757039785385,2204.0,,,
0.14758504927158356,0.014200124889612198,0.16701094806194305,0.24960657954216003,0.003105041105300188,0.00033127013011835515,1.6615349807125313e-07,0.2330874502658844,0.05011419951915741,262513,0.12809087336063385,2205.0,,,
0.14757852256298065,0.014050324447453022,0.16703540086746216,0.24960847198963165,0.003075208980590105,0.00033143055043183267,1.6615349807125313e-07,0.23309385776519775,0.05014364421367645,262632,0.12809154391288757,2206.0,,,
0.14755259454250336,0.014019504189491272,0.16702738404273987,0.24958471953868866,0.0030690112616866827,0.0003313876804895699,1.6615349807125313e-07,0.23307326436042786,0.05012376606464386,262751,0.12806682288646698,2207.0,,,
0.14756296575069427,0.013795653358101845,0.1670510172843933,0.24959363043308258,0.0030243638902902603,0.00033154114498756826,1.6615349807125313e-07,0.23308511078357697,0.0501527339220047,262870,0.12808091938495636,2208.0,,,
0.147588849067688,0.014077327214181423,0.16694846749305725,0.2496144026517868,0.0030805589631199837,0.0003313669003546238,1.6615349807125313e-07,0.23308122158050537,0.050113845616579056,262989,0.12809385359287262,2209.0,,,
0.14758343994617462,0.0139341801404953,0.16700729727745056,0.24961304664611816,0.003051877487450838,0.00033130141673609614,1.6615349807125313e-07,0.23309190571308136,0.050114989280700684,263108,0.1280897557735443,2210.0,,,
0.14756658673286438,0.014124433510005474,0.1669381707906723,0.24959610402584076,0.003089812584221363,0.0003311572945676744,1.6615349807125313e-07,0.23306451737880707,0.05008677765727043,263227,0.1280706226825714,2211.0,,,
0.14756305515766144,0.013802108354866505,0.1669662594795227,0.24958553910255432,0.0030253466684371233,0.0003311564214527607,1.6615349807125313e-07,0.23306168615818024,0.050072669982910156,263346,0.12806499004364014,2212.0,,,
0.14756104350090027,0.014057508669793606,0.1669929474592209,0.24958492815494537,0.003076651133596897,0.0003314364585094154,1.6615349807125313e-07,0.23306652903556824,0.05010419338941574,263465,0.1280696839094162,2213.0,,,
0.1475406289100647,0.013729732483625412,0.1670808047056198,0.24956205487251282,0.0030109528452157974,0.00033125808113254607,1.6615349807125313e-07,0.23306581377983093,0.050138045102357864,263584,0.12806011736392975,2214.0,,,
0.14755800366401672,0.014224454760551453,0.16710177063941956,0.24957728385925293,0.003109979210421443,0.000331360031850636,1.3292279277266061e-07,0.23308219015598297,0.05012137442827225,263703,0.1280706822872162,2215.0,,,
0.14755578339099884,0.013794858939945698,0.16712167859077454,0.24958576261997223,0.003023848868906498,0.00033109626383520663,1.3292279277266061e-07,0.23309294879436493,0.050105538219213486,263822,0.12806573510169983,2216.0,,,
0.1475735604763031,0.013851841911673546,0.16714060306549072,0.2495909184217453,0.0030353181064128876,0.0003311869513709098,1.3292279277266061e-07,0.23310086131095886,0.05008268356323242,263941,0.12807539105415344,2217.0,,,
0.14759662747383118,0.014310933649539948,0.1670648157596588,0.24962188303470612,0.0031271823681890965,0.0003312444605398923,1.3292279277266061e-07,0.2331104725599289,0.05006585270166397,264060,0.12809047102928162,2218.0,,,
0.147578626871109,0.013191514648497105,0.16708657145500183,0.24961130321025848,0.00290329335257411,0.00033123785397037864,1.3292279277266061e-07,0.2331063598394394,0.05004497990012169,264179,0.12807190418243408,2219.0,,,
0.14756059646606445,0.014657842926681042,0.1670447289943695,0.24958819150924683,0.003196555422618985,0.00033123380853794515,1.3292279277266061e-07,0.23307949304580688,0.05007202550768852,264298,0.1280628889799118,2220.0,,,
0.1475735604763031,0.013932062312960625,0.1671612411737442,0.24959464371204376,0.0030513207893818617,0.00033113526296801865,1.3292279277266061e-07,0.23310796916484833,0.05010846257209778,264417,0.1280805468559265,2221.0,,,
0.14756807684898376,0.013966258615255356,0.1672094315290451,0.24958035349845886,0.0030580731108784676,0.00033102650195360184,1.3292279277266061e-07,0.23310616612434387,0.05011182650923729,264536,0.12807683646678925,2222.0,,,
0.1475568562746048,0.013845272362232208,0.1673489511013031,0.2495824098587036,0.0030338845681399107,0.00033103764872066677,1.3292279277266061e-07,0.23313573002815247,0.05017849802970886,264655,0.12808118760585785,2223.0,,,
0.14756208658218384,0.013933620415627956,0.16745024919509888,0.249594584107399,0.0030515810940414667,0.0003310713218525052,1.3292279277266061e-07,0.2331657111644745,0.050231095403432846,264774,0.12809589505195618,2224.0,,,
0.14757013320922852,0.013928543776273727,0.16754648089408875,0.24959737062454224,0.003050582716241479,0.0003310921019874513,1.3292279277266061e-07,0.23318719863891602,0.050281062722206116,264893,0.1281123161315918,2225.0,,,
0.14757893979549408,0.01430688425898552,0.16745039820671082,0.24959613382816315,0.0031262007541954517,0.0003310294996481389,1.3292279277266061e-07,0.23316699266433716,0.0502425953745842,265012,0.12811167538166046,2226.0,,,
0.14758576452732086,0.013916067779064178,0.16764038801193237,0.24961626529693604,0.0030479934066534042,0.0003309747262392193,1.3292279277266061e-07,0.23322108387947083,0.05033398047089577,265131,0.12813541293144226,2227.0,,,
0.1475638449192047,0.013831539079546928,0.16769586503505707,0.24958160519599915,0.003031123662367463,0.0003310196625534445,1.3292279277266061e-07,0.23320446908473969,0.050356343388557434,265250,0.12812234461307526,2228.0,,,
0.14756815135478973,0.013632787391543388,0.1677485704421997,0.2495911866426468,0.002991336863487959,0.0003309745225124061,1.3292279277266061e-07,0.23322266340255737,0.050377584993839264,265369,0.12813004851341248,2229.0,,,
0.14757105708122253,0.014174634590744972,0.16761113703250885,0.24960258603096008,0.003099822672083974,0.0003311196342110634,1.3292279277266061e-07,0.23320430517196655,0.05032745376229286,265488,0.12812234461307526,2230.0,,,
0.1475854068994522,0.013998689129948616,0.16754306852817535,0.24961517751216888,0.0030647963285446167,0.0003313228953629732,1.3292279277266061e-07,0.23320075869560242,0.050301313400268555,265607,0.12812858819961548,2231.0,,,
0.14757902920246124,0.014027344062924385,0.16754092276096344,0.24960394203662872,0.0030702129006385803,0.000330929848132655,1.3292279277266061e-07,0.2331913411617279,0.05032140389084816,265726,0.12812750041484833,2232.0,,,
0.1475858837366104,0.013736113905906677,0.16753888130187988,0.2496187388896942,0.003011859254911542,0.0003307954757474363,1.3292279277266061e-07,0.2332027703523636,0.05034048855304718,265845,0.12813681364059448,2233.0,,,
0.14756794273853302,0.014080086722970009,0.16753694415092468,0.249588742852211,0.0030808683950453997,0.000331063725752756,1.3292279277266061e-07,0.23317839205265045,0.05031369626522064,265964,0.12811708450317383,2234.0,,,
0.1475757509469986,0.014355584047734737,0.16750384867191315,0.24961358308792114,0.003135897684842348,0.0003309759486000985,1.3292279277266061e-07,0.23319163918495178,0.05030094087123871,266083,0.1281207948923111,2235.0,,,
0.14755652844905853,0.01397321093827486,0.1676599085330963,0.24958990514278412,0.0030595276039093733,0.0003311070322524756,1.3292279277266061e-07,0.23320390284061432,0.05037476122379303,266202,0.12812018394470215,2236.0,,,
0.14756055176258087,0.013658007606863976,0.1677144169807434,0.24958400428295135,0.002996540628373623,0.0003311737673357129,1.3292279277266061e-07,0.23321008682250977,0.05039508268237114,266321,0.12812745571136475,2237.0,,,
0.14757665991783142,0.014409776777029037,0.16770370304584503,0.24959847331047058,0.003146744566038251,0.0003309863095637411,1.3292279277266061e-07,0.23321951925754547,0.05036555975675583,266440,0.12813444435596466,2238.0,,,
0.14756996929645538,0.013999303802847862,0.16766227781772614,0.2495972365140915,0.0030646605882793665,0.0003310000174678862,1.3292279277266061e-07,0.2332102507352829,0.050350211560726166,266559,0.12812602519989014,2239.0,,,
0.14755487442016602,0.013546793721616268,0.16765417158603668,0.24958589673042297,0.002974078059196472,0.00033089882344938815,1.3292279277266061e-07,0.23319955170154572,0.050348326563835144,266678,0.12811356782913208,2240.0,,,
0.14759501814842224,0.013900761492550373,0.16764646768569946,0.2496117353439331,0.003045066259801388,0.00033114245161414146,1.3292279277266061e-07,0.23321868479251862,0.05031333118677139,266797,0.1281386911869049,2241.0,,,
0.14756101369857788,0.013708064332604408,0.16795164346694946,0.24959629774093628,0.003006309736520052,0.00033087102929130197,1.3292279277266061e-07,0.23326736688613892,0.0504382885992527,266916,0.12813647091388702,2242.0,,,
0.14756353199481964,0.014184483326971531,0.16821031272411346,0.24958525598049164,0.00310164294205606,0.0003309327585157007,1.3292279277266061e-07,0.2333102822303772,0.05054039880633354,267035,0.12815891206264496,2243.0,,,
0.1475791186094284,0.013925964944064617,0.16823729872703552,0.24962277710437775,0.0030500292778015137,0.00033104547765105963,1.3292279277266061e-07,0.23334568738937378,0.05055243894457817,267154,0.12817378342151642,2244.0,,,
0.14758187532424927,0.013508192263543606,0.16832542419433594,0.2496202290058136,0.002966346452012658,0.0003308846789877862,1.3292279277266061e-07,0.23336127400398254,0.05056973546743393,267273,0.12817944586277008,2245.0,,,
0.1475919932126999,0.01446425262838602,0.16834664344787598,0.24962183833122253,0.003157289233058691,0.00033054809318855405,1.0633824132355585e-07,0.23336681723594666,0.05058421567082405,267392,0.12819044291973114,2246.0,,,
0.14755879342556,0.013687477447092533,0.16830430924892426,0.24957968294620514,0.003002032870426774,0.00033067166805267334,1.0633824132355585e-07,0.23332460224628448,0.050551097840070724,267511,0.12815725803375244,2247.0,,,
0.14758184552192688,0.014079470187425613,0.16826409101486206,0.24960115551948547,0.0030805913265794516,0.0003308714076410979,1.0633824132355585e-07,0.2333337366580963,0.05055869743227959,267630,0.128177210688591,2248.0,,,
0.14756101369857788,0.013690810650587082,0.16831962764263153,0.2495865374803543,0.0030026647727936506,0.00033062821603380144,1.0633824132355585e-07,0.23333315551280975,0.050578612834215164,267749,0.12816452980041504,2249.0,,,
0.14756974577903748,0.014125955291092396,0.16834114491939545,0.24959251284599304,0.0030898721888661385,0.0003308515006210655,1.0633824132355585e-07,0.233342245221138,0.05059264972805977,267868,0.1281743347644806,2250.0,,,
0.14758512377738953,0.013685890473425388,0.1683615893125534,0.24961619079113007,0.0030016270466148853,0.0003305610443931073,1.0633824132355585e-07,0.2333652675151825,0.050602078437805176,267987,0.12818852066993713,2251.0,,,
0.14757145941257477,0.013853193260729313,0.1682559996843338,0.24959762394428253,0.0030350566376000643,0.00033052274375222623,1.0633824132355585e-07,0.23332931101322174,0.05056220665574074,268106,0.12816961109638214,2252.0,,,
0.14755642414093018,0.013899087905883789,0.1682494431734085,0.24957595765590668,0.0030443945433944464,0.00033072111546061933,1.0633824132355585e-07,0.23331065475940704,0.050570227205753326,268225,0.12815919518470764,2253.0,,,
0.14757560193538666,0.014021075330674648,0.16827446222305298,0.24960142374038696,0.003068851074203849,0.0003307947190478444,1.0633824132355585e-07,0.23333604633808136,0.050578825175762177,268344,0.1281762421131134,2254.0,,,
0.14757588505744934,0.013691778294742107,0.16829822957515717,0.24959047138690948,0.00300281192176044,0.0003305705322418362,1.0633824132355585e-07,0.23333203792572021,0.0505889430642128,268463,0.12817849218845367,2255.0,,,
0.14757037162780762,0.01380219217389822,0.16825832426548004,0.2495933473110199,0.003024995792657137,0.0003306965227238834,1.0633824132355585e-07,0.23332634568214417,0.05054973065853119,268582,0.12816624343395233,2256.0,,,
0.14755888283252716,0.013885542750358582,0.1682829111814499,0.24957989156246185,0.0030415919609367847,0.00033060400164686143,1.0633824132355585e-07,0.23332050442695618,0.050559353083372116,268701,0.12815898656845093,2257.0,,,
0.14756038784980774,0.013782281428575516,0.16811875998973846,0.24957814812660217,0.0030212069395929575,0.0003309380554128438,1.0633824132355585e-07,0.2332862764596939,0.050500135868787766,268820,0.12814833223819733,2258.0,,,
0.14757758378982544,0.014092197641730309,0.16808782517910004,0.24960680305957794,0.003083017421886325,0.00033072271617129445,1.0633824132355585e-07,0.2333030104637146,0.050471220165491104,268939,0.12815631926059723,2259.0,,,
0.14757031202316284,0.013890046626329422,0.16802719235420227,0.24960029125213623,0.0030428210739046335,0.0003310143365524709,1.0633824132355585e-07,0.23328568041324615,0.05047012120485306,269058,0.12815028429031372,2260.0,,,
0.14756083488464355,0.014157891273498535,0.16803207993507385,0.2496039718389511,0.0030964030884206295,0.00033103127498179674,1.0633824132355585e-07,0.23328959941864014,0.05046907439827919,269177,0.12814247608184814,2261.0,,,
0.14756494760513306,0.013709139078855515,0.16800548136234283,0.24959905445575714,0.003006370970979333,0.0003306791477371007,1.0633824132355585e-07,0.23328033089637756,0.05048077553510666,269296,0.12814810872077942,2262.0,,,
0.1475701481103897,0.013852628879249096,0.16794896125793457,0.24960048496723175,0.003035185392946005,0.00033082489972002804,1.0633824132355585e-07,0.23327018320560455,0.050444040447473526,269415,0.12814491987228394,2263.0,,,
0.14757701754570007,0.014261297881603241,0.16758276522159576,0.24960236251354218,0.0031169645953923464,0.00033088147756643593,1.0633824132355585e-07,0.23319844901561737,0.05031539127230644,269534,0.12812469899654388,2264.0,,,
0.14758141338825226,0.014023812487721443,0.16764111816883087,0.24959789216518402,0.003069380996748805,0.00033077297848649323,1.0633824132355585e-07,0.23320654034614563,0.050338681787252426,269653,0.1281328648328781,2265.0,,,
0.14757069945335388,0.013709043152630329,0.16763406991958618,0.24958941340446472,0.0030063020531088114,0.00033061724388971925,1.0633824132355585e-07,0.233198344707489,0.05031783878803253,269772,0.12812012434005737,2266.0,,,
0.14756816625595093,0.01374804601073265,0.16765861213207245,0.24959716200828552,0.003014277433976531,0.0003308350860606879,1.0633824132355585e-07,0.23320946097373962,0.05033417046070099,269891,0.12812136113643646,2267.0,,,
0.14756478369235992,0.013804798945784569,0.16758817434310913,0.24959620833396912,0.0030253855511546135,0.00033053208608180285,1.0633824132355585e-07,0.23319461941719055,0.0503135547041893,270010,0.12811453640460968,2268.0,,,
0.14756499230861664,0.014238481409847736,0.16764625906944275,0.24960212409496307,0.0031120518688112497,0.00033044462907128036,1.0633824132355585e-07,0.233210951089859,0.050336938351392746,270129,0.12811937928199768,2269.0,,,
0.14755968749523163,0.013994834385812283,0.16773268580436707,0.24959157407283783,0.0030635520815849304,0.00033073133090510964,1.0633824132355585e-07,0.23321980237960815,0.050367943942546844,270248,0.12812134623527527,2270.0,,,
0.14757804572582245,0.01379480306059122,0.16772104799747467,0.24959102272987366,0.0030233252327889204,0.00033045554300770164,1.0633824132355585e-07,0.2332170307636261,0.05033978074789047,270367,0.12813039124011993,2271.0,,,
0.14758358895778656,0.01384976226836443,0.16761623322963715,0.249607652425766,0.0030346778221428394,0.00033090641954913735,1.0633824132355585e-07,0.23320937156677246,0.05029837787151337,270486,0.12812654674053192,2272.0,,,
,,,,,,,,,0,,0,0.21340534090995789,0.13837435841560364,0.23216308653354645


==> latest_md17.csv <==
val_neg_dy_mse_loss,train_y_mse_loss,val_y_l1_loss,train_neg_dy_mse_loss,val_neg_dy_l1_loss,val_total_mse_loss,val_y_mse_loss,step,train_total_mse_loss,epoch,val_total_l1_loss,lr,test_total_l1_loss,test_y_l1_loss,test_neg_dy_l1_loss
146.46055603027344,95.1700668334961,6.553562164306641,532.8262329101562,8.807876586914062,129.48019409179688,61.55876159667969,118,445.29498291015625,0.0,8.357013702392578,0.00011899999663000926,,,
39.99760437011719,66.7764663696289,6.381977558135986,73.33661651611328,4.604915618896484,43.82833480834961,59.15126419067383,237,72.02458953857422,1.0,4.960328102111816,0.00023799999326001853,,,
22.051776885986328,60.66748046875,6.261753559112549,27.63138198852539,3.550880193710327,29.100948333740234,57.29762268066406,356,34.23860168457031,2.0,4.09305477142334,0.00035700001171790063,,,
21.80340003967285,60.22124099731445,6.600196838378906,15.75511646270752,3.3483991622924805,30.08843994140625,63.228599548339844,475,24.648340225219727,3.0,3.9987587928771973,0.00047599998652003706,,,
12.589885711669922,73.8643798828125,6.58784294128418,13.486209869384766,2.718796730041504,22.54003143310547,62.34061813354492,594,25.561843872070312,4.0,3.4926061630249023,0.0005949999904260039,,,
10.630857467651367,49.54220962524414,6.865075588226318,10.625197410583496,2.467664957046509,21.8657169342041,66.8051528930664,713,18.408597946166992,5.0,3.347146987915039,0.0007140000234358013,,,
11.636564254760742,81.36773681640625,6.784540176391602,10.399547576904297,2.5381758213043213,22.30493927001953,64.97843933105469,832,24.593185424804688,6.0,3.387448787689209,0.0008329999982379377,,,
8.50995922088623,33.891761779785156,6.7340006828308105,8.476461410522461,2.1233983039855957,19.5101261138916,63.51079177856445,951,13.559521675109863,7.0,3.0455188751220703,0.0009519999730400741,,,
8.044129371643066,33.231204986572266,6.4645819664001465,8.547577857971191,2.082221269607544,18.53033447265625,60.47515869140625,1070,13.48430347442627,8.0,2.958693504333496,0.0010000000474974513,,,
5.829344272613525,27.38211441040039,6.1840715408325195,6.548646926879883,1.7862727642059326,16.168127059936523,57.52325439453125,1189,10.715340614318848,9.0,2.66583251953125,0.0010000000474974513,,,
5.349490642547607,34.60225296020508,5.936461448669434,5.479287624359131,1.6798173189163208,15.233262062072754,54.76834487915039,1308,11.303881645202637,10.0,2.5311460494995117,0.0010000000474974513,1.5702656507492065,1.098433494567871,1.6882234811782837
4.39935302734375,17.98210334777832,5.974138259887695,4.940116882324219,1.5462270975112915,14.384247779846191,54.32382583618164,1427,7.548513412475586,11.0,2.431809425354004,0.0010000000474974513,,,
6.1888427734375,20.003755569458008,5.742868900299072,4.456295490264893,1.7716398239135742,15.303812026977539,51.76369094848633,1546,7.5657877922058105,12.0,2.565885543823242,0.0010000000474974513,,,
4.29578161239624,18.874439239501953,5.550131320953369,4.246936798095703,1.5266507863998413,13.32063102722168,49.42002868652344,1665,7.17243766784668,13.0,2.3313469886779785,0.0010000000474974513,,,
4.308657169342041,12.36713981628418,5.721624374389648,3.8460910320281982,1.502501368522644,13.656218528747559,51.04645919799805,1784,5.550300598144531,14.0,2.3463258743286133,0.0010000000474974513,,,
3.482909679412842,22.956510543823242,5.629730701446533,3.642094612121582,1.3567171096801758,12.641895294189453,49.27783966064453,1903,7.504978656768799,15.0,2.211319923400879,0.0010000000474974513,,,
2.9396650791168213,7.164141654968262,5.6049628257751465,3.0751116275787354,1.2446582317352295,11.986310005187988,48.17288589477539,2022,3.8929176330566406,16.0,2.1167192459106445,0.0010000000474974513,,,
2.975739002227783,17.41884994506836,5.367714881896973,2.888505220413208,1.260339379310608,11.54784107208252,45.836246490478516,2141,5.79457426071167,17.0,2.0818145275115967,0.0010000000474974513,,,
3.130812644958496,8.702103614807129,5.172328948974609,3.189525842666626,1.3290821313858032,11.243329048156738,43.69339370727539,2260,4.292041778564453,18.0,2.097731590270996,0.0010000000474974513,,,
2.936722755432129,10.569380760192871,5.145150184631348,2.5329794883728027,1.2523113489151,10.874622344970703,42.626216888427734,2379,4.140259742736816,19.0,2.030879020690918,0.0010000000474974513,,,
2.7775440216064453,12.29145336151123,4.974049091339111,2.7462010383605957,1.2060223817825317,10.355220794677734,40.66592788696289,2498,4.655251502990723,20.0,1.9596277475357056,0.0010000000474974513,1.290118932723999,1.6740806102752686,1.194128394126892
4.006834983825684,7.632113933563232,4.753190517425537,2.3894448280334473,1.4123656749725342,10.940711975097656,38.67621994018555,2617,3.437978744506836,21.0,2.0805306434631348,0.0010000000474974513,,,
2.2744617462158203,8.09338092803955,4.6986870765686035,2.3622114658355713,1.0837637186050415,9.312983512878418,37.467071533203125,2736,3.5084455013275146,22.0,1.806748390197754,0.0010000000474974513,,,
2.601161479949951,18.3016357421875,4.550065040588379,2.1202478408813477,1.2059658765792847,9.232477188110352,35.75773620605469,2855,5.356525421142578,23.0,1.8747856616973877,0.0010000000474974513,,,
2.3090264797210693,11.784618377685547,4.424749374389648,1.9601784944534302,1.112992763519287,8.693865776062012,34.23322296142578,2974,3.9250664710998535,24.0,1.7753441333770752,0.0010000000474974513,,,
2.8190057277679443,6.637826919555664,4.232324123382568,2.0757131576538086,1.2627500295639038,8.768654823303223,32.5672492980957,3093,2.988135814666748,25.0,1.8566648960113525,0.0010000000474974513,,,
2.4480433464050293,10.216683387756348,4.161520481109619,1.9984960556030273,1.0914103984832764,8.232571601867676,31.370681762695312,3212,3.6421334743499756,26.0,1.705432415008545,0.0010000000474974513,,,
2.968865156173706,10.84113883972168,4.159475803375244,1.7771583795547485,1.2674829959869385,8.512688636779785,30.68798065185547,3331,3.589954376220703,27.0,1.845881700515747,0.0010000000474974513,,,
1.9160265922546387,10.679253578186035,4.085752010345459,2.0269124507904053,1.0143462419509888,7.44090461730957,29.540416717529297,3450,3.757380723953247,28.0,1.6286274194717407,0.0010000000474974513,,,
2.616227626800537,5.105166435241699,4.077214241027832,1.8795239925384521,1.1797257661819458,7.870894432067871,28.889562606811523,3569,2.5246527194976807,29.0,1.759223461151123,0.0010000000474974513,,,
2.301189661026001,12.35505199432373,3.8992910385131836,2.027207612991333,1.1088151931762695,7.337277889251709,27.481630325317383,3688,4.092776775360107,30.0,1.6669104099273682,0.0010000000474974513,0.9497973918914795,0.4678477644920349,1.0702847242355347
2.6543450355529785,12.198275566101074,3.8964827060699463,2.050994873046875,1.198894739151001,7.496831893920898,26.866779327392578,3807,4.080451011657715,31.0,1.7384123802185059,0.0010000000474974513,,,
2.01310658454895,18.834064483642578,3.7621583938598633,2.1462299823760986,1.0518585443496704,6.739352226257324,25.64433479309082,3926,5.4837965965271,32.0,1.5939185619354248,0.0010000000474974513,,,
2.3247265815734863,10.184585571289062,3.803269147872925,1.6322786808013916,1.1218169927597046,6.949343681335449,25.447811126708984,4045,3.342740058898926,33.0,1.6581075191497803,0.0010000000474974513,,,
1.8868966102600098,6.387040615081787,3.656355619430542,1.6595808267593384,1.0022660493850708,6.355706214904785,24.230945587158203,4164,2.6050727367401123,34.0,1.5330839157104492,0.0010000000474974513,,,
1.7847028970718384,10.876086235046387,3.5381314754486084,1.6834652423858643,0.9701924920082092,6.05479097366333,23.135141372680664,4283,3.521989345550537,35.0,1.4837802648544312,0.0010000000474974513,,,
1.8472853899002075,9.081707000732422,3.4161624908447266,1.4364244937896729,0.9756826162338257,5.890198707580566,22.061851501464844,4402,2.9654810428619385,36.0,1.4637786149978638,0.0010000000474974513,,,
2.492312431335449,5.87814998626709,3.563573122024536,1.6430165767669678,1.1229500770568848,6.595630645751953,23.008901596069336,4521,2.4900431632995605,37.0,1.611074686050415,0.0010000000474974513,,,
2.1180145740509033,15.084805488586426,3.4438319206237793,1.8469759225845337,1.0449316501617432,6.082974433898926,21.942811965942383,4640,4.494542121887207,38.0,1.5247117280960083,0.0010000000474974513,,,
1.499834418296814,5.631139278411865,3.5023903846740723,1.4385347366333008,0.8852936029434204,5.586474418640137,21.933032989501953,4759,2.277055501937866,39.0,1.4087129831314087,0.0010000000474974513,,,
1.7860974073410034,6.520379543304443,3.454677104949951,1.501804232597351,0.9596654772758484,5.663323879241943,21.172229766845703,4878,2.505519390106201,40.0,1.4586677551269531,0.0010000000474974513,1.2576216459274292,2.6159825325012207,0.9180313944816589
1.4738823175430298,8.304728507995605,3.342911958694458,1.358628511428833,0.8798181414604187,5.221278190612793,20.210861206054688,4997,2.7478485107421875,41.0,1.3724368810653687,0.0010000000474974513,,,
1.8234590291976929,9.978428840637207,3.4476099014282227,1.4042927026748657,1.0089707374572754,5.600105285644531,20.706689834594727,5116,3.1191203594207764,42.0,1.4966986179351807,0.0010000000474974513,,,
2.1521201133728027,5.620591163635254,3.482416868209839,1.31128990650177,1.032075047492981,5.833513259887695,20.559085845947266,5235,2.1731503009796143,43.0,1.5221433639526367,0.0010000000474974513,,,
1.4316970109939575,9.61514949798584,3.32682728767395,1.42825448513031,0.8717150092124939,5.055389404296875,19.55015754699707,5354,3.065633535385132,44.0,1.3627374172210693,0.0010000000474974513,,,
1.7584236860275269,6.188508987426758,3.236767292022705,1.3853864669799805,0.9660451412200928,5.148960113525391,18.711105346679688,5473,2.34601092338562,45.0,1.420189619064331,0.0010000000474974513,,,
1.9503623247146606,10.896564483642578,3.1770851612091064,1.7066570520401,1.018403172492981,5.161087989807129,18.003990173339844,5592,3.5446386337280273,46.0,1.4501395225524902,0.0010000000474974513,,,
2.047121286392212,7.553348064422607,3.376418352127075,1.2922728061676025,1.0415531396865845,5.5758843421936035,19.690937042236328,5711,2.5444881916046143,47.0,1.5085262060165405,0.0010000000474974513,,,
1.3296101093292236,15.601194381713867,3.376347541809082,1.7126195430755615,0.8177493810653687,4.9227776527404785,19.295448303222656,5830,4.490334510803223,48.0,1.329469084739685,0.0010000000474974513,,,
1.3988001346588135,5.587963581085205,3.2428736686706543,1.1746927499771118,0.8661073446273804,4.794693946838379,18.37826919555664,5949,2.057347059249878,49.0,1.3414607048034668,0.0010000000474974513,,,
1.232235074043274,6.243308067321777,3.1988236904144287,1.1608024835586548,0.8160349130630493,4.535930633544922,17.750713348388672,6068,2.1773035526275635,50.0,1.2925926446914673,0.0010000000474974513,1.1484298706054688,2.4204018115997314,0.8304369449615479
2.4615941047668457,7.766655445098877,3.1902263164520264,1.198913335800171,1.0899502038955688,5.4370341300964355,17.33879280090332,6187,2.5124616622924805,51.0,1.5100054740905762,0.0010000000474974513,,,
1.463603138923645,10.110645294189453,3.0587775707244873,1.2730097770690918,0.8749479651451111,4.470992088317871,16.500547409057617,6306,3.0405373573303223,52.0,1.3117139339447021,0.0010000000474974513,,,
1.0455608367919922,4.0102996826171875,2.9358699321746826,1.0898388624191284,0.7383776903152466,3.978292226791382,15.70921802520752,6425,1.6739311218261719,53.0,1.1778762340545654,0.0010000000474974513,,,
1.4961894750595093,5.69085693359375,2.8098888397216797,1.0389031171798706,0.8979321122169495,4.185268878936768,14.9415864944458,6544,1.9692940711975098,54.0,1.2803235054016113,0.0010000000474974513,,,
1.8569403886795044,7.309422016143799,2.877519130706787,1.408433198928833,1.0010371208190918,4.502710342407227,15.085789680480957,6663,2.5886309146881104,55.0,1.376333475112915,0.0010000000474974513,,,
1.2255377769470215,8.598690032958984,2.8182055950164795,1.7673848867416382,0.7952538728713989,3.876767635345459,14.481685638427734,6782,3.133646011352539,56.0,1.199844241142273,0.0010000000474974513,,,
1.8913754224777222,4.481247425079346,2.846951484680176,1.271843433380127,0.9446421265602112,4.38372802734375,14.353137016296387,6901,1.9137243032455444,57.0,1.325103998184204,0.0010000000474974513,,,
1.351059913635254,6.596120357513428,3.037947654724121,1.1711136102676392,0.8678759932518005,4.255326271057129,15.872392654418945,7020,2.256114959716797,58.0,1.3018903732299805,0.0010000000474974513,,,
1.4427391290664673,10.635459899902344,3.078956365585327,1.3801829814910889,0.8717033863067627,4.324052333831787,15.849305152893066,7139,3.23123836517334,59.0,1.3131539821624756,0.0010000000474974513,,,
1.641898512840271,5.453790187835693,3.0153210163116455,0.9579268097877502,0.9171220660209656,4.35990571975708,15.23193359375,7258,1.8570994138717651,60.0,1.3367619514465332,0.0010000000474974513,1.1057116985321045,1.8824000358581543,0.9115395545959473
0.8074790239334106,4.180412769317627,2.8839924335479736,0.8020046949386597,0.665654182434082,3.544353485107422,14.491850852966309,7377,1.4776862859725952,61.0,1.1093218326568604,0.0010000000474974513,,,
1.8259572982788086,5.293026447296143,2.885011672973633,1.1441433429718018,0.9683942198753357,4.301054954528809,14.201444625854492,7496,1.9739199876785278,62.0,1.3517177104949951,0.0010000000474974513,,,
1.5691261291503906,10.548736572265625,2.7751359939575195,1.5070106983184814,0.8882874250411987,3.960531234741211,13.526151657104492,7615,3.3153560161590576,63.0,1.2656571865081787,0.0010000000474974513,,,
1.4493372440338135,7.912951946258545,2.698723077774048,0.9756603837013245,0.8680493235588074,3.7475571632385254,12.940436363220215,7734,2.363118886947632,64.0,1.2341840267181396,0.0010000000474974513,,,
1.2580598592758179,3.556919813156128,2.613537073135376,0.9214929342269897,0.7932745814323425,3.478928565979004,12.362401962280273,7853,1.4485784769058228,65.0,1.1573270559310913,0.0010000000474974513,,,
1.8912544250488281,9.357060432434082,2.6029226779937744,1.4096614122390747,0.9762014150619507,3.9218709468841553,12.044336318969727,7972,2.999140977859497,66.0,1.3015456199645996,0.0010000000474974513,,,
1.077510118484497,9.79148006439209,2.627182722091675,1.1587128639221191,0.7452135682106018,3.248948812484741,11.93470287322998,8091,2.885265827178955,67.0,1.1216074228286743,0.0010000000474974513,,,
1.682450294494629,7.028548240661621,2.5731985569000244,0.9897691011428833,0.9417154788970947,3.6392979621887207,11.46668815612793,8210,2.1975250244140625,68.0,1.2680120468139648,0.0010000000474974513,,,
1.785967230796814,5.983128070831299,2.508507251739502,1.2241077423095703,0.9828173518180847,3.6273279190063477,10.992770195007324,8329,2.1759116649627686,69.0,1.2879552841186523,0.0010000000474974513,,,
1.0086413621902466,3.112422227859497,2.499488115310669,0.876835823059082,0.7330761551856995,2.9524619579315186,10.727744102478027,8448,1.3239530324935913,70.0,1.0863585472106934,0.0010000000474974513,1.0138638019561768,2.1716527938842773,0.7244165539741516
0.9832174777984619,3.660099506378174,2.4792635440826416,0.7745246291160583,0.7191501259803772,2.870755195617676,10.420905113220215,8567,1.3516395092010498,71.0,1.071172833442688,0.0010000000474974513,,,
1.4689712524414062,6.007439613342285,2.3745815753936768,0.808087170124054,0.8799750804901123,3.158264636993408,9.915438652038574,8686,1.8479578495025635,72.0,1.178896427154541,0.0010000000474974513,,,
1.1278327703475952,3.794757843017578,2.3403525352478027,0.9338798522949219,0.7621632814407349,2.817075252532959,9.574045181274414,8805,1.5060555934906006,73.0,1.07780122756958,0.0010000000474974513,,,
1.6441501379013062,4.010073661804199,2.3092410564422607,0.8427102565765381,0.928613543510437,3.168850898742676,9.267654418945312,8924,1.4761830568313599,74.0,1.2047390937805176,0.0010000000474974513,,,
1.193135380744934,5.134169578552246,2.272435188293457,0.8870753645896912,0.7914741039276123,2.7425742149353027,8.940329551696777,9043,1.7364941835403442,75.0,1.087666392326355,0.0010000000474974513,,,
1.0652003288269043,6.069550037384033,2.1779696941375732,1.022652506828308,0.7400770783424377,2.554391860961914,8.511157989501953,9162,2.032032012939453,76.0,1.0276556015014648,0.0010000000474974513,,,
0.8808754682540894,5.489497184753418,2.2007899284362793,0.9023221731185913,0.6746862530708313,2.3934900760650635,8.443948745727539,9281,1.8197572231292725,77.0,0.9799070358276367,0.0010000000474974513,,,
0.9147348403930664,6.5764031410217285,2.268406629562378,0.8428013324737549,0.6841429471969604,2.464927911758423,8.66569995880127,9400,1.9895216226577759,78.0,1.0009956359863281,0.0010000000474974513,,,
1.031065821647644,2.829624891281128,2.2550175189971924,0.7960768342018127,0.7141122221946716,2.514810800552368,8.449790954589844,9519,1.2027865648269653,79.0,1.0222933292388916,0.0010000000474974513,,,
0.9745053052902222,7.765621662139893,2.2040164470672607,1.1709569692611694,0.7135052680969238,2.4018185138702393,8.11107063293457,9638,2.4898898601531982,80.0,1.0116075277328491,0.0010000000474974513,0.8226898908615112,1.2562882900238037,0.714290201663971
1.2475765943527222,4.1171112060546875,2.201409339904785,0.9743265509605408,0.7965272665023804,2.587610960006714,7.947748184204102,9757,1.6028835773468018,81.0,1.0775036811828613,0.0010000000474974513,,,
1.4921836853027344,7.282236576080322,2.1172139644622803,1.0461452007293701,0.8842524886131287,2.7083277702331543,7.572903633117676,9876,2.293363571166992,82.0,1.1308448314666748,0.0010000000474974513,,,
1.033179521560669,6.298003673553467,2.029540777206421,1.199730634689331,0.725543737411499,2.2696027755737305,7.215295314788818,9995,2.2193856239318848,83.0,0.9863431453704834,0.0010000000474974513,,,
1.2335014343261719,4.962251663208008,1.9532512426376343,0.8427488207817078,0.8116406202316284,2.3628549575805664,6.880268573760986,10114,1.666649341583252,84.0,1.0399627685546875,0.0010000000474974513,,,
1.1774529218673706,3.345632553100586,1.918869972229004,0.7475096583366394,0.8067122101783752,2.2680931091308594,6.630654335021973,10233,1.2671343088150024,85.0,1.0291438102722168,0.0010000000474974513,,,
2.4362399578094482,8.06612777709961,1.8493014574050903,1.4113165140151978,1.1010130643844604,3.2146224975585938,6.328152656555176,10352,2.742278575897217,86.0,1.2506706714630127,0.0010000000474974513,,,
1.0758419036865234,5.886508464813232,1.8990238904953003,0.9364744424819946,0.7503583431243896,2.145775318145752,6.425508499145508,10471,1.9264812469482422,87.0,0.9800914525985718,0.0010000000474974513,,,
1.4800801277160645,4.00570821762085,2.0429787635803223,0.809948742389679,0.8773705363273621,2.635939836502075,7.259378433227539,10590,1.4491006135940552,88.0,1.11049222946167,0.0010000000474974513,,,
0.9850528240203857,5.365817070007324,1.9799234867095947,1.0298097133636475,0.7014429569244385,2.175952434539795,6.939550876617432,10709,1.8970112800598145,89.0,0.9571390748023987,0.0010000000474974513,,,
0.8008685111999512,2.4349524974823,2.0296149253845215,0.599505603313446,0.6392808556556702,2.0498242378234863,7.045647621154785,10828,0.9665949940681458,90.0,0.9173476696014404,0.0010000000474974513,1.1091161966323853,3.0386533737182617,0.6267319321632385
0.9866474270820618,2.629892110824585,2.0415091514587402,0.5468126535415649,0.700733482837677,2.18123197555542,6.959569931030273,10947,0.9634285569190979,91.0,0.9688886404037476,0.0010000000474974513,,,
0.7175846099853516,3.8391289710998535,1.963496208190918,0.5778575539588928,0.5943931937217712,1.9011669158935547,6.635495662689209,11066,1.230111837387085,92.0,0.8682137727737427,0.0010000000474974513,,,
0.9002640843391418,4.637609958648682,2.0136027336120605,0.6995510458946228,0.6942853927612305,2.072052478790283,6.759206295013428,11185,1.487162709236145,93.0,0.9581488370895386,0.0010000000474974513,,,
0.9091470241546631,4.156582355499268,1.989453911781311,0.7192956209182739,0.6882473230361938,2.0359272956848145,6.543047904968262,11304,1.4067529439926147,94.0,0.9484885931015015,0.0010000000474974513,,,
1.3689935207366943,3.498753309249878,1.9487311840057373,0.6361039280891418,0.8445181846618652,2.3533644676208496,6.290848731994629,11423,1.2086337804794312,95.0,1.0653607845306396,0.0010000000474974513,,,
1.4743051528930664,4.1416916847229,2.007263422012329,0.9947124123573303,0.8784322738647461,2.4745049476623535,6.475303649902344,11542,1.6241083145141602,96.0,1.1041985750198364,0.0010000000474974513,,,
1.1233737468719482,7.550556182861328,1.9419001340866089,0.9819072484970093,0.782842218875885,2.1352312564849854,6.182661533355713,11661,2.2956368923187256,97.0,1.0146538019180298,0.0010000000474974513,,,
0.9211341738700867,3.2120261192321777,1.8830238580703735,0.7054892778396606,0.6912403106689453,1.9186452627182007,5.908689498901367,11780,1.206796646118164,98.0,0.929597020149231,0.0010000000474974513,,,
1.0950318574905396,5.414974689483643,1.8037163019180298,0.714215874671936,0.7241568565368652,2.000990152359009,5.624822616577148,11899,1.6543675661087036,99.0,0.9400687217712402,0.0010000000474974513,,,
1.1525269746780396,3.269923210144043,1.8356242179870605,0.7320975661277771,0.7790223360061646,2.0532426834106445,5.6561055183410645,12018,1.239662766456604,100.0,0.9903427362442017,0.0010000000474974513,1.1375670433044434,2.60600209236145,0.7704582810401917
1.775573492050171,11.678816795349121,1.8563429117202759,1.291671633720398,0.9684144258499146,2.5492591857910156,5.644001007080078,12137,3.36910080909729,101.0,1.1460001468658447,0.0010000000474974513,,,
0.6982716917991638,3.5110464096069336,1.9428694248199463,0.9717376828193665,0.6061107516288757,1.761558175086975,6.014703750610352,12256,1.4795994758605957,102.0,0.8734624981880188,0.0010000000474974513,,,
0.890186071395874,2.9430251121520996,1.9430071115493774,0.5224115252494812,0.6719546318054199,1.8958446979522705,5.918478965759277,12375,1.006534218788147,103.0,0.9261651635169983,0.0010000000474974513,,,
1.0284310579299927,3.338182210922241,1.8692630529403687,0.6429710388183594,0.7275959253311157,1.9509357213974,5.64095401763916,12494,1.1820131540298462,104.0,0.9559293389320374,0.0010000000474974513,,,
0.9193991422653198,2.4647438526153564,1.844987392425537,0.5773409605026245,0.6833928227424622,1.8287575244903564,5.466191291809082,12613,0.9548215270042419,105.0,0.9157117605209351,0.0010000000474974513,,,
0.8538324236869812,2.6840035915374756,1.9091755151748657,0.5696168541908264,0.6723492741584778,1.8223047256469727,5.696194171905518,12732,0.9924942255020142,106.0,0.9197145104408264,0.0010000000474974513,,,
1.3654711246490479,4.181568145751953,1.8622480630874634,0.7737359404563904,0.8588212728500366,2.185500144958496,5.465616226196289,12851,1.4553024768829346,107.0,1.0595066547393799,0.0010000000474974513,,,
1.080614447593689,5.375656604766846,1.7907606363296509,1.1222212314605713,0.7403203248977661,1.9063453674316406,5.209268569946289,12970,1.9729084968566895,108.0,0.9504083395004272,0.0010000000474974513,,,
1.0230214595794678,3.2851948738098145,1.761660099029541,0.6419666409492493,0.7185975909233093,1.8238117694854736,5.026972770690918,13089,1.1706123352050781,109.0,0.9272100925445557,0.0010000000474974513,,,
0.6381353735923767,3.564974784851074,1.7222332954406738,0.5178242325782776,0.5887231826782227,1.4760959148406982,4.827937602996826,13208,1.1272542476654053,110.0,0.8154252171516418,0.0010000000474974513,0.6797846555709839,1.0093631744384766,0.5973899960517883
0.883115291595459,3.0087268352508545,1.7295591831207275,0.6118022203445435,0.6758201122283936,1.6599016189575195,4.7670464515686035,13327,1.0911871194839478,111.0,0.8865679502487183,0.0010000000474974513,,,
0.7532250881195068,6.787116050720215,1.7044562101364136,0.6954817771911621,0.649158775806427,1.5259263515472412,4.6167311668396,13446,1.9138087034225464,112.0,0.8602182865142822,0.0010000000474974513,,,
0.7251901626586914,3.108004570007324,1.6487646102905273,0.6269331574440002,0.614067018032074,1.4624571800231934,4.411524772644043,13565,1.1231476068496704,113.0,0.8210065364837646,0.0010000000474974513,,,
1.0728509426116943,2.15496826171875,1.6212950944900513,0.5102148652076721,0.6942965388298035,1.7094621658325195,4.255906581878662,13684,0.8391656279563904,114.0,0.879696249961853,0.0010000000474974513,,,
0.9362190961837769,2.336616277694702,1.811824083328247,0.5684386491775513,0.6947060823440552,1.854387640953064,5.527061462402344,13803,0.9220741987228394,115.0,0.9181296825408936,0.0010000000474974513,,,
1.1838438510894775,5.000608444213867,1.811514139175415,0.8451692461967468,0.7983801960945129,2.032487630844116,5.427062511444092,13922,1.6762570142745972,116.0,1.001007080078125,0.0010000000474974513,,,
0.7829474806785583,3.195991039276123,1.7630009651184082,0.6918383836746216,0.6359649300575256,1.666815996170044,5.202289581298828,14041,1.1926687955856323,117.0,0.8613721132278442,0.0010000000474974513,,,
1.0602405071258545,2.771686315536499,1.91110098361969,0.6216031908988953,0.7353766560554504,2.063370704650879,6.075891494750977,14160,1.0516198873519897,118.0,0.9705215692520142,0.0010000000474974513,,,
0.8430687189102173,6.199810981750488,1.8319522142410278,0.977517306804657,0.6450660228729248,1.8312599658966064,5.784025192260742,14279,2.0219759941101074,119.0,0.8824433088302612,0.0010000000474974513,,,
1.1000217199325562,2.9357235431671143,1.8643858432769775,0.6658085584640503,0.7246569395065308,2.0428943634033203,5.814385414123535,14398,1.1197915077209473,120.0,0.952602744102478,0.0010000000474974513,1.0646183490753174,2.463104724884033,0.7149966955184937
0.7664955258369446,4.497243881225586,1.8875727653503418,0.7320458292961121,0.6309153437614441,1.7740373611450195,5.804203987121582,14517,1.4850854873657227,121.0,0.8822468519210815,0.0010000000474974513,,,
0.8471023440361023,2.429025173187256,1.8159128427505493,0.5320135354995728,0.6860048770904541,1.783679723739624,5.529988765716553,14636,0.9114158749580383,122.0,0.9119864702224731,0.0010000000474974513,,,
0.6339660286903381,1.9128172397613525,1.77817964553833,0.4938351511955261,0.5674756169319153,1.5709785223007202,5.319028377532959,14755,0.7776316404342651,123.0,0.8096164464950562,0.0010000000474974513,,,
0.7567859888076782,4.729964256286621,1.7169581651687622,0.5326725840568542,0.6206461787223816,1.6209468841552734,5.077590465545654,14874,1.3721309900283813,124.0,0.8399085998535156,0.0010000000474974513,,,
0.956294059753418,2.9545516967773438,1.7528914213180542,0.5665565133094788,0.6922909617424011,1.791330337524414,5.131475448608398,14993,1.0441555976867676,125.0,0.9044110774993896,0.0010000000474974513,,,
0.7186651825904846,4.058849811553955,1.7365280389785767,0.6689884662628174,0.6166210174560547,1.5710561275482178,4.980619430541992,15112,1.3469606637954712,126.0,0.840602457523346,0.0010000000474974513,,,
0.8964117765426636,2.323639392852783,1.6696078777313232,0.4597587585449219,0.6646629571914673,1.6664109230041504,4.746407508850098,15231,0.8325348496437073,127.0,0.8656519651412964,0.0010000000474974513,,,
0.9121851921081543,2.784547805786133,1.696815013885498,1.0377963781356812,0.6901022791862488,1.68278169631958,4.765167236328125,15350,1.3871467113494873,128.0,0.8914448022842407,0.0010000000474974513,,,
0.874067485332489,3.508650779724121,1.7258492708206177,0.654695451259613,0.6700864434242249,1.6580743789672852,4.794102191925049,15469,1.2254865169525146,129.0,0.8812390565872192,0.0010000000474974513,,,
0.7227312326431274,3.1725895404815674,1.6814630031585693,0.5502349138259888,0.6058039665222168,1.4970767498016357,4.59445858001709,15588,1.0747058391571045,130.0,0.8209357857704163,0.0010000000474974513,0.6267288327217102,0.8455669283866882,0.5720192790031433
0.860759437084198,1.6427650451660156,1.6405773162841797,0.47921279072761536,0.6601500511169434,1.5698570013046265,4.406247138977051,15707,0.7119231820106506,131.0,0.8562355041503906,0.0010000000474974513,,,
0.7224994897842407,3.026662826538086,1.6370172500610352,0.529746949672699,0.5926382541656494,1.4414544105529785,4.3172736167907715,15826,1.029130220413208,132.0,0.8015140295028687,0.0010000000474974513,,,
0.6178283095359802,2.5783700942993164,1.5815414190292358,0.5930604338645935,0.5608068704605103,1.3183176517486572,4.120275020599365,15945,0.990122377872467,133.0,0.7649537920951843,0.0010000000474974513,,,
0.9560065865516663,3.0611259937286377,1.5313705205917358,0.46984967589378357,0.6933857202529907,1.5526350736618042,3.9391489028930664,16064,0.9881049990653992,134.0,0.8609827160835266,0.0010000000474974513,,,
0.6058578491210938,4.452954292297363,1.4735832214355469,0.5491499900817871,0.562210202217102,1.2354302406311035,3.7537195682525635,16183,1.3299109935760498,135.0,0.7444847822189331,0.0010000000474974513,,,
0.8945178985595703,4.549792766571045,1.4183415174484253,0.7594567537307739,0.6684625744819641,1.4317737817764282,3.5807971954345703,16302,1.5175238847732544,136.0,0.8184384107589722,0.0010000000474974513,,,
0.9231181144714355,2.4279000759124756,1.4859243631362915,0.5345817804336548,0.6840088367462158,1.4982893466949463,3.79897403717041,16421,0.913245439529419,137.0,0.844391942024231,0.0010000000474974513,,,
0.877914309501648,4.058994293212891,1.5176280736923218,0.5920228362083435,0.6491596102714539,1.4709041118621826,3.842863082885742,16540,1.285417079925537,138.0,0.8228533267974854,0.0010000000474974513,,,
0.8152565360069275,3.0557217597961426,1.4886215925216675,0.4749745726585388,0.6325801610946655,1.3926949501037598,3.7024483680725098,16659,0.9911239147186279,139.0,0.803788423538208,0.0010000000474974513,,,
0.9179766178131104,2.6996660232543945,1.5605030059814453,0.524185061454773,0.6911636590957642,1.525561809539795,3.955902099609375,16778,0.959281325340271,140.0,0.8650315999984741,0.0010000000474974513,1.1109015941619873,2.8631768226623535,0.672832727432251
0.7142900228500366,4.62899112701416,1.7111027240753174,0.8739544153213501,0.6010162234306335,1.5344429016113281,4.815053939819336,16897,1.6249618530273438,141.0,0.8230335712432861,0.0010000000474974513,,,
0.8127679824829102,2.7307047843933105,1.6542662382125854,0.5059977769851685,0.619636595249176,1.5706939697265625,4.602397918701172,17016,0.9509391784667969,142.0,0.8265625238418579,0.0010000000474974513,,,
0.6881199479103088,1.8408945798873901,1.6702091693878174,0.44004133343696594,0.5948030352592468,1.4658184051513672,4.57661247253418,17135,0.7202120423316956,143.0,0.8098843097686768,0.0010000000474974513,,,
0.6135464310646057,2.3998537063598633,1.6137611865997314,0.4735548198223114,0.5549117922782898,1.3643372058868408,4.367500305175781,17254,0.8588145971298218,144.0,0.7666816711425781,0.0010000000474974513,,,
0.760923445224762,2.0586373805999756,1.5546355247497559,0.4610479474067688,0.6200841069221497,1.4420145750045776,4.166378974914551,17373,0.7805658578872681,145.0,0.8069944381713867,0.0010000000474974513,,,
0.6477159857749939,3.5147457122802734,1.5335911512374878,0.5240797400474548,0.5759781002998352,1.3238410949707031,4.028341293334961,17492,1.1222130060195923,146.0,0.7675007581710815,0.0010000000474974513,,,
0.631890058517456,3.7822206020355225,1.4706615209579468,0.4702383875846863,0.5758325457572937,1.2724840641021729,3.834859609603882,17611,1.1326348781585693,147.0,0.7547983527183533,0.0010000000474974513,,,
0.767701268196106,0.9157384634017944,1.4840346574783325,0.3393040597438812,0.6118099689483643,1.374955654144287,3.8039729595184326,17730,0.45459094643592834,148.0,0.7862548828125,0.0010000000474974513,,,
0.8293564319610596,5.072437286376953,1.5072704553604126,0.8131170868873596,0.6459993124008179,1.4257049560546875,3.811098575592041,17849,1.6649810075759888,149.0,0.8182535171508789,0.0010000000474974513,,,
0.6145276427268982,2.3988239765167236,1.4675943851470947,0.5240312814712524,0.5547145009040833,1.2220523357391357,3.652151107788086,17968,0.8989897966384888,150.0,0.7372905015945435,0.0010000000474974513,0.5897132158279419,0.7325471639633179,0.5540047287940979
1.1680699586868286,3.024556875228882,1.4165271520614624,0.6814034581184387,0.8103583455085754,1.632645845413208,3.4909496307373047,18087,1.1500341892242432,151.0,0.9315921068191528,0.0010000000474974513,,,
0.602115273475647,5.853283882141113,1.360419511795044,1.3567508459091187,0.550652265548706,1.146923303604126,3.326155185699463,18206,2.2560575008392334,152.0,0.7126057147979736,0.0010000000474974513,,,
0.5657334327697754,1.9728235006332397,1.3225548267364502,0.3988400101661682,0.5458760857582092,1.0899544954299927,3.1868386268615723,18325,0.7136367559432983,153.0,0.7012118101119995,0.0010000000474974513,,,
0.6533753275871277,1.5728886127471924,1.2944895029067993,0.3762974143028259,0.5798090696334839,1.1346659660339355,3.059828519821167,18444,0.6156156659126282,154.0,0.7227451801300049,0.0010000000474974513,,,
0.6039868593215942,1.8205041885375977,1.253483772277832,0.2890295088291168,0.5464506149291992,1.0679187774658203,2.9236464500427246,18563,0.5953244566917419,155.0,0.6878572702407837,0.0010000000474974513,,,
0.5638150572776794,1.895260214805603,1.2462784051895142,0.3104153275489807,0.5372695922851562,1.0194880962371826,2.842180013656616,18682,0.6273843050003052,156.0,0.6790713667869568,0.0010000000474974513,,,
0.7823598384857178,1.8498533964157104,1.2119020223617554,0.3753938674926758,0.6111578941345215,1.1711986064910889,2.726553440093994,18801,0.6702858209609985,157.0,0.7313067317008972,0.0010000000474974513,,,
0.6411470770835876,2.2372193336486816,1.165056824684143,0.4522905647754669,0.5502362251281738,1.0328890085220337,2.5998566150665283,18920,0.8092763423919678,158.0,0.6732003688812256,0.0010000000474974513,,,
0.991514265537262,1.4310442209243774,1.122897744178772,0.4096442759037018,0.704677939414978,1.2891836166381836,2.479860782623291,19039,0.6139243245124817,159.0,0.7883219122886658,0.0010000000474974513,,,
0.5626941919326782,2.3920443058013916,1.0872840881347656,0.5196662545204163,0.5343455076217651,0.9243150353431702,2.370798349380493,19158,0.8941418528556824,160.0,0.6449332237243652,0.0010000000474974513,0.5084558129310608,0.3771343231201172,0.5412861704826355
0.6367228627204895,3.7198586463928223,1.105294942855835,0.5734381675720215,0.5625477433204651,0.9817081689834595,2.3616490364074707,19277,1.2027223110198975,161.0,0.6710971593856812,0.0010000000474974513,,,
0.6890405416488647,2.5487353801727295,1.0677802562713623,0.4857179820537567,0.6047972440719604,1.0023880004882812,2.255777359008789,19396,0.8983215093612671,162.0,0.6973938941955566,0.0010000000474974513,,,
0.8225178718566895,1.8102960586547852,1.0865787267684937,0.4201318025588989,0.6294403076171875,1.1090552806854248,2.2552051544189453,19515,0.6981646418571472,163.0,0.7208679914474487,0.0010000000474974513,,,
0.988382875919342,1.6089742183685303,1.0629686117172241,0.44249534606933594,0.7115347385406494,1.2247072458267212,2.170004367828369,19634,0.6757911443710327,164.0,0.7818215489387512,0.0010000000474974513,,,
0.6592308282852173,3.107656478881836,1.178413987159729,0.4935111403465271,0.5627757906913757,1.0550177097320557,2.638165235519409,19753,1.0163401365280151,165.0,0.6859034299850464,0.0010000000474974513,,,
0.5994508862495422,3.24737811088562,1.1760244369506836,0.39418259263038635,0.5486438274383545,0.9955252408981323,2.579822540283203,19872,0.9648217558860779,166.0,0.6741199493408203,0.0010000000474974513,,,
0.785895586013794,1.6828490495681763,1.1911919116973877,0.38867244124412537,0.6214275360107422,1.1429567337036133,2.5712015628814697,19991,0.6475077867507935,167.0,0.7353804111480713,0.0010000000474974513,,,
0.7143948674201965,1.8669098615646362,1.160757303237915,0.5089787840843201,0.5933132767677307,1.0642712116241455,2.4637763500213623,20110,0.7805650234222412,168.0,0.7068020701408386,0.0010000000474974513,,,
0.5617730021476746,5.198853969573975,1.1832818984985352,0.5848555564880371,0.5209247469902039,0.9456695318222046,2.481255531311035,20229,1.5076552629470825,169.0,0.6533961892127991,0.0010000000474974513,,,
0.5879771709442139,2.1240413188934326,1.155961513519287,0.42708620429039,0.5438423156738281,0.9470568299293518,2.383375406265259,20348,0.7664772272109985,170.0,0.666266143321991,0.0010000000474974513,0.5597114562988281,0.6094786524772644,0.5472697019577026
0.7109745144844055,2.78596568107605,1.2834134101867676,0.48355957865715027,0.5784367918968201,1.1606662273406982,2.959433078765869,20467,0.944040834903717,171.0,0.7194321155548096,0.0010000000474974513,,,
0.5743672847747803,3.3105711936950684,1.2353676557540894,0.44966283440589905,0.5335387587547302,1.0238357782363892,2.821709394454956,20586,1.021844506263733,172.0,0.673904538154602,0.0010000000474974513,,,
0.8631706237792969,1.687004804611206,1.2120054960250854,0.3652498424053192,0.6397589445114136,1.233579158782959,2.715212821960449,20705,0.6296008825302124,173.0,0.7542082667350769,0.0010000000474974513,,,
0.7004237771034241,1.6461251974105835,1.2715615034103394,0.3759693503379822,0.5761595964431763,1.1352542638778687,2.8745760917663574,20824,0.6300005316734314,174.0,0.7152400016784668,0.0010000000474974513,,,
0.7929476499557495,2.6233654022216797,1.2214208841323853,0.5059707164764404,0.6325442790985107,1.1820627450942993,2.738523244857788,20943,0.9294496774673462,175.0,0.7503196001052856,0.0010000000474974513,,,
0.8009443879127502,2.817736864089966,1.2140686511993408,0.5319895148277283,0.648905873298645,1.1744863986968994,2.668654680252075,21062,0.9891390204429626,176.0,0.7619384527206421,0.0010000000474974513,,,
0.7468469142913818,5.393794059753418,1.2115839719772339,0.8170043230056763,0.6077933311462402,1.1190576553344727,2.607900619506836,21181,1.7323622703552246,177.0,0.72855144739151,0.0010000000474974513,,,
0.7516776919364929,2.2948358058929443,1.1653172969818115,0.4050820767879486,0.5910082459449768,1.098705768585205,2.4868178367614746,21300,0.7830328345298767,178.0,0.7058700323104858,0.0010000000474974513,,,
0.4540479779243469,1.7969896793365479,1.1942076683044434,0.35939255356788635,0.47643381357192993,0.8673456907272339,2.520536422729492,21419,0.6469120383262634,179.0,0.6199885606765747,0.0010000000474974513,,,
0.4840182363986969,1.3184802532196045,1.1504347324371338,0.28083550930023193,0.4833926856517792,0.8681180477142334,2.404517412185669,21538,0.48836442828178406,180.0,0.6168011426925659,0.0010000000474974513,0.4187803864479065,0.26802387833595276,0.45646950602531433
0.38045743107795715,1.1289199590682983,1.1147255897521973,0.2548466920852661,0.4295026361942291,0.7637282013893127,2.296811103820801,21657,0.429661363363266,181.0,0.5665472745895386,0.0010000000474974513,,,
0.4683741629123688,0.5908473134040833,1.095645546913147,0.2513395845890045,0.4800806939601898,0.8171205520629883,2.212106227874756,21776,0.31924113631248474,182.0,0.6031936407089233,0.0010000000474974513,,,
1.0559799671173096,2.3678834438323975,1.1285820007324219,0.4152393639087677,0.751160204410553,1.2989039421081543,2.270599603652954,21895,0.8057681322097778,183.0,0.8266445994377136,0.0010000000474974513,,,
0.8067615032196045,3.181358575820923,1.1228090524673462,0.5315747857093811,0.6359553933143616,1.0888311862945557,2.2171096801757812,22014,1.061531662940979,184.0,0.7333261370658875,0.0010000000474974513,,,
0.4942595660686493,2.518760919570923,1.0893248319625854,0.39689239859580994,0.5122807025909424,0.820112943649292,2.1235265731811523,22133,0.8212661743164062,185.0,0.6276895403862,0.0010000000474974513,,,
0.6562229990959167,1.6552401781082153,1.1075773239135742,0.3367065489292145,0.5585227608680725,0.9512556791305542,2.1313862800598145,22252,0.6004133224487305,186.0,0.6683336496353149,0.0010000000474974513,,,
0.5762367844581604,2.3158857822418213,1.074354648590088,0.40902623534202576,0.5309248566627502,0.8695167303085327,2.0426363945007324,22371,0.790398120880127,187.0,0.6396108269691467,0.0010000000474974513,,,
0.7788605690002441,3.122361183166504,1.073730707168579,0.4904191792011261,0.6245058178901672,1.0235259532928467,2.0021872520446777,22490,1.0168076753616333,188.0,0.7143508195877075,0.0010000000474974513,,,
0.9168493747711182,6.060413837432861,1.0663566589355469,0.973738431930542,0.6979137063026428,1.1245747804641724,1.9554764032363892,22609,1.991073727607727,189.0,0.7716022729873657,0.0010000000474974513,,,
0.5590505599975586,1.6648337841033936,1.043663740158081,0.5499677062034607,0.5298599004745483,0.8236407041549683,1.8820013999938965,22728,0.7729409337043762,190.0,0.6326206922531128,0.0010000000474974513,0.5237706303596497,0.5763312578201294,0.5106304287910461
0.48689302802085876,1.0045080184936523,1.0230430364608765,0.28326234221458435,0.5138131976127625,0.7519989609718323,1.812422752380371,22847,0.4275114834308624,191.0,0.6156591773033142,0.0010000000474974513,,,
0.5137112140655518,0.6943143606185913,1.013515830039978,0.2994801700115204,0.4961099922657013,0.7635941505432129,1.7631258964538574,22966,0.3784469962120056,192.0,0.5995911359786987,0.0010000000474974513,,,
0.5177111625671387,1.1615123748779297,0.9844650030136108,0.29605501890182495,0.5168806314468384,0.7518182992935181,1.6882468461990356,23085,0.4691464900970459,193.0,0.6103975176811218,0.0010000000474974513,,,
0.7036328315734863,1.9121663570404053,0.9574605226516724,0.3758329749107361,0.6115667223930359,0.8872362375259399,1.621649980545044,23204,0.6830996870994568,194.0,0.6807454824447632,0.0010000000474974513,,,
0.5357666611671448,2.1460373401641846,0.9269312620162964,0.31808754801750183,0.512351930141449,0.739020824432373,1.552037239074707,23323,0.6836774349212646,195.0,0.5952678322792053,0.0010000000474974513,,,
0.5203471779823303,1.1431782245635986,0.9011472463607788,0.37307894229888916,0.5061007142066956,0.7135425209999084,1.4863239526748657,23442,0.5270988345146179,196.0,0.585110068321228,0.0010000000474974513,,,
0.6278358101844788,1.5117313861846924,0.9027461409568787,0.32877230644226074,0.5430703163146973,0.7950505018234253,1.4639090299606323,23561,0.5653641819953918,197.0,0.6150054931640625,0.0010000000474974513,,,
0.7424530982971191,3.085867166519165,0.9022650718688965,0.513100802898407,0.6134040951728821,0.8814722299575806,1.4375485181808472,23680,1.0276540517807007,198.0,0.6711763143539429,0.0010000000474974513,,,
0.6314336061477661,2.384730577468872,0.9128392934799194,0.3883557915687561,0.5581722259521484,0.7923811674118042,1.436171054840088,23799,0.7876307964324951,199.0,0.6291056871414185,0.0010000000474974513,,,
0.6263909339904785,1.3999111652374268,0.895603597164154,0.3994769752025604,0.562096357345581,0.7781093120574951,1.3849825859069824,23918,0.5995638370513916,200.0,0.6287977695465088,0.0010000000474974513,0.5512105822563171,0.5294330716133118,0.5566549301147461
0.5097030401229858,1.5585441589355469,0.8972296714782715,0.3230597674846649,0.5181025862693787,0.6802632212638855,1.3625038862228394,24037,0.5701566934585571,201.0,0.5939280390739441,0.0010000000474974513,,,
0.7048978209495544,1.8558621406555176,0.984930694103241,0.4090665578842163,0.6185838580131531,0.8947920799255371,1.6543688774108887,24156,0.6984257102012634,202.0,0.6918532252311707,0.0010000000474974513,,,
0.9143078923225403,3.706561803817749,0.9510278701782227,0.5011795163154602,0.6714877486228943,1.0475730895996094,1.5806337594985962,24275,1.1422561407089233,203.0,0.72739577293396,0.0010000000474974513,,,
0.8230040669441223,2.3165175914764404,0.9476639628410339,0.4868956506252289,0.629910945892334,0.967250645160675,1.5442367792129517,24394,0.8528200387954712,204.0,0.6934615969657898,0.0010000000474974513,,,
0.6635696291923523,2.9868357181549072,0.9619683027267456,0.39366862177848816,0.5761712789535522,0.840103268623352,1.546237826347351,24513,0.9123020768165588,205.0,0.6533306837081909,0.0010000000474974513,,,
0.5115041136741638,1.710445761680603,0.9333073496818542,0.4892612397670746,0.4994581937789917,0.7057958841323853,1.4829630851745605,24632,0.7334981560707092,206.0,0.5862280130386353,0.0010000000474974513,,,
0.6132062673568726,1.4359121322631836,1.029829502105713,0.2949989438056946,0.5535279512405396,0.8555616140365601,1.8249828815460205,24751,0.5231816172599792,207.0,0.6487882733345032,0.0010000000474974513,,,
0.6984732747077942,1.9681930541992188,1.0358692407608032,0.3116597533226013,0.5785831212997437,0.9200525283813477,1.8063695430755615,24870,0.6429664492607117,208.0,0.6700403690338135,0.0010000000474974513,,,
0.6607803702354431,1.1744718551635742,1.0425132513046265,0.31857070326805115,0.5801310539245605,0.8862985968589783,1.7883714437484741,24989,0.4897509813308716,209.0,0.6726075410842896,0.0010000000474974513,,,
0.40778252482414246,0.9782631397247314,1.1041687726974487,0.3141968548297882,0.442478746175766,0.7191097736358643,1.964418649673462,25108,0.4470101296901703,210.0,0.5748167634010315,0.0010000000474974513,0.8006272315979004,2.2993388175964355,0.42594924569129944
0.6058120727539062,1.3794543743133545,1.0682103633880615,0.314033180475235,0.5323814749717712,0.8601263165473938,1.8773832321166992,25227,0.5271173715591431,211.0,0.6395472884178162,0.0010000000474974513,,,
0.710358202457428,2.147763252258301,1.0737686157226562,0.5610696077346802,0.6028466820716858,0.9397059679031372,1.8570970296859741,25346,0.8784083724021912,212.0,0.6970310807228088,0.0010000000474974513,,,
0.546250581741333,1.0681418180465698,1.04098641872406,0.32207369804382324,0.5195044279098511,0.7925693988800049,1.7778446674346924,25465,0.471287339925766,213.0,0.6238008141517639,0.0010000000474974513,,,
0.7548496127128601,2.4039759635925293,1.0564371347427368,0.45354270935058594,0.618851900100708,0.9607685804367065,1.7844445705413818,25584,0.8436293601989746,214.0,0.7063689231872559,0.0010000000474974513,,,
0.7123672962188721,3.480304002761841,1.0285840034484863,0.5075777173042297,0.5831072926521301,0.9122260212898254,1.7116608619689941,25703,1.1021231412887573,215.0,0.6722026467323303,0.0010000000474974513,,,
0.5165977478027344,0.5075215101242065,0.9899672865867615,0.2664373815059662,0.49257755279541016,0.7402406334877014,1.6348121166229248,25822,0.3146542012691498,216.0,0.5920554995536804,0.0010000000474974513,,,
0.4124579429626465,0.8463167548179626,0.9525001645088196,0.235007643699646,0.44910916686058044,0.6420605182647705,1.5604709386825562,25941,0.3572694659233093,217.0,0.5497874021530151,0.0010000000474974513,,,
0.46762824058532715,0.755257785320282,0.9869376420974731,0.2229689657688141,0.48496517539024353,0.6985971927642822,1.6224727630615234,26060,0.32942676544189453,218.0,0.5853596925735474,0.0010000000474974513,,,
0.5283247232437134,0.6841787695884705,0.993340790271759,0.31985265016555786,0.5169453024864197,0.7442460060119629,1.607931137084961,26179,0.3927178382873535,219.0,0.6122244000434875,0.0010000000474974513,,,
0.6715489625930786,2.81276273727417,0.9621737003326416,0.5084280967712402,0.5826794505119324,0.8449242115020752,1.5384252071380615,26298,0.9692950248718262,220.0,0.6585783362388611,0.0010000000474974513,0.5193235278129578,0.32866859436035156,0.5669872760772705
0.5046061873435974,2.1250998973846436,1.0799713134765625,0.4672980010509491,0.503442645072937,0.8075996041297913,2.019573211669922,26417,0.7988584041595459,221.0,0.6187484264373779,0.0010000000474974513,,,
0.7066026926040649,3.865509271621704,1.0883790254592896,0.424755722284317,0.6051396727561951,0.9653695821762085,2.0004372596740723,26536,1.1129063367843628,222.0,0.7017875909805298,0.0010000000474974513,,,
0.6920144557952881,1.965628743171692,1.134835124015808,0.28278741240501404,0.5827898383140564,0.975882887840271,2.111356735229492,26655,0.6193556785583496,223.0,0.6931989192962646,0.0010000000474974513,,,
0.4748189151287079,2.402310609817505,1.0936247110366821,0.3279862403869629,0.4895240366458893,0.782982587814331,2.0156373977661133,26774,0.7428510189056396,224.0,0.6103441715240479,0.0010000000474974513,,,
0.5870420932769775,1.6225510835647583,1.1003496646881104,0.32990553975105286,0.5430756211280823,0.8684784173965454,1.9942235946655273,26893,0.588434636592865,225.0,0.65453040599823,0.0010000000474974513,,,
0.769213855266571,2.9653515815734863,1.2617384195327759,0.5129663944244385,0.6376946568489075,1.1834683418273926,2.8404860496520996,27012,1.0034433603286743,226.0,0.7625033855438232,0.0010000000474974513,,,
0.45228347182273865,4.032733917236328,1.224557638168335,0.3902880549430847,0.47630181908607483,0.905125617980957,2.716494083404541,27131,1.1187772750854492,227.0,0.6259530186653137,0.0010000000474974513,,,
0.5664442181587219,1.720418095588684,1.214985966682434,0.24425996840000153,0.541513204574585,0.980701208114624,2.6377289295196533,27250,0.5394916534423828,228.0,0.6762077808380127,0.0010000000474974513,,,
0.4536316990852356,1.200759768486023,1.172986626625061,0.24867545068264008,0.4653450846672058,0.8660609722137451,2.515778064727783,27369,0.4390923082828522,229.0,0.6068733930587769,0.0010000000474974513,,,
0.5260159969329834,1.8221105337142944,1.1457123756408691,0.2611616849899292,0.5044852495193481,0.9035762548446655,2.4138171672821045,27488,0.5733515024185181,230.0,0.6327306628227234,0.0010000000474974513,0.5275214910507202,0.6308963894844055,0.5016776919364929
0.5717434287071228,1.18821120262146,1.1663954257965088,0.2899784445762634,0.525300145149231,0.9413338899612427,2.4196956157684326,27607,0.46962496638298035,231.0,0.6535192131996155,0.0010000000474974513,,,
0.6350379586219788,1.7540041208267212,1.171575665473938,0.3143201172351837,0.555253803730011,0.9848951697349548,2.384324073791504,27726,0.6022569537162781,232.0,0.6785181760787964,0.0010000000474974513,,,
0.6800443530082703,1.0627846717834473,1.1302155256271362,0.34720221161842346,0.5509864091873169,0.9991119503974915,2.2753822803497314,27845,0.4903187155723572,233.0,0.6668322086334229,0.0010000000474974513,,,
0.8104656338691711,2.317800283432007,1.101704716682434,0.6106926798820496,0.6488671898841858,1.0857354402542114,2.186814308166504,27964,0.9521142244338989,234.0,0.7394347190856934,0.0010000000474974513,,,
1.0233861207962036,2.5719828605651855,1.162400722503662,0.5664930939674377,0.7254062294960022,1.2892311811447144,2.3526113033294678,28083,0.9675910472869873,235.0,0.81280517578125,0.0010000000474974513,,,
0.5276610851287842,3.8073015213012695,1.1255931854248047,0.5378968119621277,0.50864177942276,0.8716840744018555,2.2477757930755615,28202,1.1917778253555298,236.0,0.632032036781311,0.0010000000474974513,,,
0.46750330924987793,1.9389210939407349,1.1453135013580322,0.3250725567340851,0.4922022521495819,0.8248691558837891,2.2543323040008545,28321,0.647842288017273,237.0,0.6228245496749878,0.0010000000474974513,,,
0.37608078122138977,1.8791522979736328,1.1030166149139404,0.25448307394981384,0.42757198214530945,0.7306071519851685,2.148712396621704,28440,0.5794168710708618,238.0,0.5626609325408936,0.0010000000474974513,,,
0.3975248634815216,0.5473220348358154,1.0594907999038696,0.18967214226722717,0.43149444460868835,0.7272603511810303,2.0462024211883545,28559,0.2612021565437317,239.0,0.5570937395095825,0.0010000000474974513,,,
0.3713434934616089,0.6073461174964905,1.0692037343978882,0.1896754801273346,0.4398266673088074,0.7026505470275879,2.027878522872925,28678,0.2732096016407013,240.0,0.5657020807266235,0.0010000000474974513,0.5931879281997681,1.2408473491668701,0.4312730133533478
0.40350252389907837,0.8428009152412415,1.0457746982574463,0.24462564289569855,0.4417921304702759,0.7128148078918457,1.950063705444336,28797,0.3642607629299164,241.0,0.562588632106781,0.0010000000474974513,,,
0.34820884466171265,0.797028660774231,1.0227047204971313,0.18858705461025238,0.4041579067707062,0.653214156627655,1.8732353448867798,28916,0.3102753758430481,242.0,0.5278672575950623,0.0010000000474974513,,,
0.4854879379272461,0.8435829877853394,0.992100715637207,0.18809907138347626,0.48923540115356445,0.7465869188308716,1.790982723236084,29035,0.31919583678245544,243.0,0.589808464050293,0.0010000000474974513,,,
0.5241460204124451,1.0676385164260864,1.0093706846237183,0.2581917345523834,0.512236475944519,0.7786281108856201,1.7965565919876099,29154,0.42008107900619507,244.0,0.6116633415222168,0.0010000000474974513,,,
0.4425326883792877,2.9481890201568604,1.0553395748138428,0.46093565225601196,0.48338207602500916,0.7342262268066406,1.9010001420974731,29273,0.9583863615989685,245.0,0.597773551940918,0.0010000000474974513,,,
0.6238657236099243,1.4037437438964844,1.116010069847107,0.3560120463371277,0.5631442070007324,0.912745475769043,2.0682644844055176,29392,0.5655583739280701,246.0,0.6737173795700073,0.0010000000474974513,,,
0.5154353380203247,2.1663818359375,1.1377407312393188,0.4314744472503662,0.52018803358078,0.831476092338562,2.095639228820801,29511,0.7784560322761536,247.0,0.6436985731124878,0.0010000000474974513,,,
0.46508920192718506,0.6021053791046143,1.1986974477767944,0.3359006643295288,0.47648271918296814,0.8268031477928162,2.2736589908599854,29630,0.38914161920547485,248.0,0.6209256649017334,0.0010000000474974513,,,
0.4095814526081085,0.8200373649597168,1.1777626276016235,0.18438152968883514,0.4454924464225769,0.766799807548523,2.1956732273101807,29749,0.31151267886161804,249.0,0.5919464826583862,0.0007999999797903001,,,
0.29020553827285767,0.45638707280158997,1.1516869068145752,0.13768327236175537,0.36771565675735474,0.6540048718452454,2.1092021465301514,29868,0.2014240175485611,250.0,0.5245099067687988,0.0007999999797903001,0.42027220129966736,0.645045280456543,0.3640788793563843
0.34946101903915405,0.3735980689525604,1.1055400371551514,0.11116262525320053,0.40214505791664124,0.6812820434570312,2.00856614112854,29987,0.16364972293376923,251.0,0.5428240299224854,0.0007999999797903001,,,
0.3325687050819397,0.31293192505836487,1.0596067905426025,0.11653238534927368,0.3841712176799774,0.6485089063644409,1.9122695922851562,30106,0.15581229329109192,252.0,0.5192583799362183,0.0007999999797903001,,,
0.5242995619773865,0.2414505034685135,1.0243139266967773,0.13297197222709656,0.4985126554965973,0.7846649885177612,1.8261268138885498,30225,0.1546676903963089,253.0,0.6036729216575623,0.0007999999797903001,,,
0.4159555435180664,1.2302902936935425,1.0902857780456543,0.21889987587928772,0.45165929198265076,0.7356425523757935,2.014390707015991,30344,0.4211779534816742,254.0,0.5793845653533936,0.0007999999797903001,,,
0.35755324363708496,1.7536355257034302,1.0698964595794678,0.26956120133399963,0.41019758582115173,0.6744401454925537,1.9419875144958496,30463,0.5663760900497437,255.0,0.5421373844146729,0.0007999999797903001,,,
0.4066127836704254,0.749308705329895,1.044214129447937,0.18371383845806122,0.4498063027858734,0.6983397006988525,1.8652474880218506,30582,0.296832799911499,256.0,0.5686878561973572,0.0007999999797903001,,,
0.42965972423553467,0.5196395516395569,1.010128378868103,0.14810407161712646,0.43951037526130676,0.7002673745155334,1.7826979160308838,30701,0.2224111706018448,257.0,0.553633987903595,0.0007999999797903001,,,
0.36778387427330017,0.779242217540741,1.017496943473816,0.18827761709690094,0.4129519462585449,0.6469970941543579,1.7638500928878784,30820,0.3064705431461334,258.0,0.533860981464386,0.0007999999797903001,,,
0.4876919686794281,0.737315833568573,0.9933720827102661,0.1895182728767395,0.4896150827407837,0.7287136316299438,1.6928000450134277,30939,0.2990778088569641,259.0,0.5903664827346802,0.0007999999797903001,,,
0.3984403610229492,0.8981279730796814,1.027890920639038,0.2898509204387665,0.44182491302490234,0.6699963808059692,1.7562205791473389,31058,0.411506325006485,260.0,0.5590381026268005,0.0007999999797903001,0.689075231552124,1.721421241760254,0.43098872900009155
0.4787604510784149,1.6462743282318115,1.043215036392212,0.28670743107795715,0.4806279242038727,0.7354346513748169,1.7621312141418457,31177,0.558620810508728,261.0,0.5931453704833984,0.0007999999797903001,,,
0.5150274038314819,1.5580096244812012,1.0745543241500854,0.30196431279182434,0.5056024789810181,0.776070237159729,1.8202413320541382,31296,0.5531733632087708,262.0,0.6193928718566895,0.0007999999797903001,,,
0.3426062762737274,1.351671576499939,1.0546391010284424,0.22138312458992004,0.3940880596637726,0.625417172908783,1.75666081905365,31415,0.44744083285331726,263.0,0.5261982679367065,0.0007999999797903001,,,
0.3696163296699524,0.9818849563598633,1.0456883907318115,0.18156889081001282,0.41844314336776733,0.637629508972168,1.7096822261810303,31534,0.3416321277618408,264.0,0.5438922047615051,0.0007999999797903001,,,
0.41833916306495667,1.9333832263946533,1.1055289506912231,0.23708122968673706,0.4417516589164734,0.7108527421951294,1.8809070587158203,31653,0.5763416886329651,265.0,0.5745071172714233,0.0007999999797903001,,,
0.38894763588905334,1.18032968044281,1.092252492904663,0.2329675853252411,0.42317551374435425,0.6763534545898438,1.825976848602295,31772,0.4224400222301483,266.0,0.556990921497345,0.0007999999797903001,,,
0.49305081367492676,1.1899510622024536,1.1013898849487305,0.2081817239522934,0.4751623570919037,0.7585958242416382,1.8207756280899048,31891,0.40453559160232544,267.0,0.6004078984260559,0.0007999999797903001,,,
0.4195925295352936,1.820827841758728,1.101789116859436,0.25055280327796936,0.44077935814857483,0.6949782371520996,1.7965209484100342,32010,0.5646077990531921,268.0,0.5729812979698181,0.0007999999797903001,,,
0.3502751588821411,0.7563524842262268,1.061449646949768,0.20366834104061127,0.4088263511657715,0.6233798265457153,1.7157983779907227,32129,0.31420519948005676,269.0,0.5393509864807129,0.0007999999797903001,,,
0.36483171582221985,0.6559198498725891,1.0337834358215332,0.14510570466518402,0.4290359616279602,0.6214293837547302,1.647819995880127,32248,0.24726852774620056,270.0,0.5499854683876038,0.0007999999797903001,0.4189876914024353,0.4611765146255493,0.408440500497818
0.54347163438797,1.556740164756775,1.029375433921814,0.22202128171920776,0.5118268728256226,0.7578215599060059,1.6152210235595703,32367,0.48896506428718567,271.0,0.6153365969657898,0.0007999999797903001,,,
0.3835042119026184,1.7449344396591187,1.0104378461837769,0.2882057726383209,0.438742995262146,0.6183592081069946,1.557779312133789,32486,0.5795515179634094,272.0,0.5530819892883301,0.0007999999797903001,,,
0.31130629777908325,0.4976687729358673,0.9795721769332886,0.1552492380142212,0.3834741413593292,0.5472499132156372,1.491024136543274,32605,0.22373315691947937,273.0,0.502693772315979,0.0007999999797903001,,,
0.42764681577682495,0.4897992014884949,0.9408748149871826,0.13787290453910828,0.45314884185791016,0.626357913017273,1.4212024211883545,32724,0.20825816690921783,274.0,0.5506940484046936,0.0007999999797903001,,,
0.40834882855415344,1.6551299095153809,1.0405185222625732,0.24617424607276917,0.45518723130226135,0.6837817430496216,1.7855132818222046,32843,0.5279654264450073,275.0,0.5722534656524658,0.0007999999797903001,,,
0.33767929673194885,1.6641490459442139,1.0098989009857178,0.25500258803367615,0.40460503101348877,0.612089991569519,1.7097326517105103,32962,0.5368318557739258,276.0,0.5256638526916504,0.0007999999797903001,,,
0.47906309366226196,0.9295029044151306,0.9848101735115051,0.24591030180454254,0.48468849062919617,0.7117830514907837,1.6426630020141602,33081,0.38262879848480225,277.0,0.5847128629684448,0.0007999999797903001,,,
0.38807469606399536,1.277892827987671,0.9482259154319763,0.2197798490524292,0.4356215000152588,0.6238444447517395,1.5669233798980713,33200,0.4314024746417999,278.0,0.5381423830986023,0.0007999999797903001,,,
0.32507091760635376,0.5930541753768921,0.9108145833015442,0.15162497758865356,0.38649454712867737,0.5587819814682007,1.4936261177062988,33319,0.23991084098815918,279.0,0.49135857820510864,0.0007999999797903001,,,
0.6136728525161743,0.6798261404037476,0.8801175951957703,0.1709374487400055,0.5548268556594849,0.7762879729270935,1.426748514175415,33438,0.27271518111228943,280.0,0.6198850274085999,0.0007999999797903001,0.48140206933021545,0.2661358416080475,0.5352186560630798
0.4884260892868042,1.028236985206604,0.8955179452896118,0.25860193371772766,0.49017083644866943,0.6765631437301636,1.4291112422943115,33557,0.41252896189689636,281.0,0.571240246295929,0.0007999999797903001,,,
0.4122276306152344,0.5990203619003296,0.8639608025550842,0.18727272748947144,0.4428052604198456,0.6026087403297424,1.3641332387924194,33676,0.26962223649024963,282.0,0.5270363688468933,0.0007999999797903001,,,
0.39802035689353943,1.9145033359527588,0.8696690201759338,0.24246986210346222,0.43617820739746094,0.5877987146377563,1.346911907196045,33795,0.5768765211105347,283.0,0.5228763818740845,0.0007999999797903001,,,
0.4846404790878296,0.8806788325309753,0.8702168464660645,0.21077008545398712,0.4947570264339447,0.6520504951477051,1.321690320968628,33914,0.34475183486938477,284.0,0.5698490142822266,0.0007999999797903001,,,
0.4032195806503296,1.082110047340393,0.8410809636116028,0.23405244946479797,0.4385285973548889,0.5751062035560608,1.2626526355743408,34033,0.4036639332771301,285.0,0.5190390944480896,0.0007999999797903001,,,
0.34871387481689453,0.6183978319168091,0.8674331307411194,0.22659222781658173,0.4102080762386322,0.5387386083602905,1.298837423324585,34152,0.304953396320343,286.0,0.5016530752182007,0.0007999999797903001,,,
0.3491429388523102,0.6385233402252197,0.8397489786148071,0.15616993606090546,0.40788060426712036,0.5278005003929138,1.2424306869506836,34271,0.25264060497283936,287.0,0.49425429105758667,0.0007999999797903001,,,
0.4174441695213318,1.4389768838882446,0.8097927570343018,0.17763417959213257,0.4599803686141968,0.5710986256599426,1.1857163906097412,34390,0.42990267276763916,288.0,0.5299428701400757,0.0007999999797903001,,,
0.4416051208972931,1.4443652629852295,0.7817718386650085,0.30591142177581787,0.4510592520236969,0.5796653032302856,1.1319061517715454,34509,0.533602237701416,289.0,0.5172017812728882,0.0007999999797903001,,,
0.3953770697116852,0.9041498899459839,0.86821448802948,0.1990555226802826,0.4433300197124481,0.5952882766723633,1.3949328660964966,34628,0.3400743901729584,290.0,0.5283069610595703,0.0007999999797903001,0.8326327204704285,2.467397689819336,0.4239414930343628
0.3065827488899231,1.136765956878662,0.8354912400245667,0.1658402532339096,0.38140934705734253,0.5113503336906433,1.3304206132888794,34747,0.36002540588378906,291.0,0.47222572565078735,0.0007999999797903001,,,
0.2895241677761078,1.0367521047592163,0.8073104023933411,0.14056396484375,0.36999455094337463,0.48599517345428467,1.2718790769577026,34866,0.31980159878730774,292.0,0.4574577212333679,0.0007999999797903001,,,
0.2969210147857666,0.6500115990638733,0.7779761552810669,0.12058723717927933,0.36718830466270447,0.4802936315536499,1.213784098625183,34985,0.22647210955619812,293.0,0.4493458867073059,0.0007999999797903001,,,
0.3385441303253174,1.0329445600509644,0.7640773057937622,0.19790121912956238,0.40281015634536743,0.5044121146202087,1.1678839921951294,35104,0.36490991711616516,294.0,0.47506359219551086,0.0007999999797903001,,,
0.32693904638290405,0.651929497718811,0.7979671359062195,0.15322601795196533,0.395490825176239,0.505277156829834,1.2186294794082642,35223,0.2529667019844055,295.0,0.4759860932826996,0.0007999999797903001,,,
0.4511663019657135,1.0301815271377563,0.9106312394142151,0.23491522669792175,0.4857999086380005,0.6864863038063049,1.6277663707733154,35342,0.39396849274635315,296.0,0.5707662105560303,0.0007999999797903001,,,
0.3703736364841461,1.6916627883911133,0.9034433960914612,0.20764927566051483,0.4364582300186157,0.6119633913040161,1.578322410583496,35461,0.5044519901275635,297.0,0.5298552513122559,0.0007999999797903001,,,
0.46121037006378174,1.2297285795211792,0.9221149682998657,0.17956839501857758,0.48362404108047485,0.6860361099243164,1.585338830947876,35580,0.3896004259586334,298.0,0.5713222026824951,0.0007999999797903001,,,
0.34208688139915466,0.7843595147132874,0.889946699142456,0.21216264367103577,0.40918397903442383,0.5761334896087646,1.5123199224472046,35699,0.3266020119190216,299.0,0.5053365230560303,0.0007999999797903001,,,
0.4254307150840759,0.342299222946167,0.8966368436813354,0.1507420390844345,0.4475245773792267,0.6391509771347046,1.4940320253372192,35818,0.1890534907579422,300.0,0.5373470783233643,0.0007999999797903001,0.5470655560493469,0.9998399615287781,0.43387195467948914
0.3526984453201294,0.5273224115371704,0.8675549626350403,0.15959016978740692,0.4083603620529175,0.567543625831604,1.4269241094589233,35937,0.2331366091966629,301.0,0.5001993179321289,0.0007999999797903001,,,
0.44977957010269165,2.5404980182647705,0.9067709445953369,0.22959516942501068,0.47729071974754333,0.6590105295181274,1.4959343671798706,36056,0.6917756795883179,302.0,0.563186764717102,0.0007999999797903001,,,
0.3119325041770935,1.3594026565551758,0.8979636430740356,0.2160901129245758,0.3830777108669281,0.5398077368736267,1.4513086080551147,36175,0.44475263357162476,303.0,0.4860548973083496,0.0007999999797903001,,,
0.42265430092811584,0.5492098927497864,0.8640029430389404,0.1492117941379547,0.4620252549648285,0.6147935390472412,1.3833506107330322,36294,0.22921141982078552,304.0,0.5424208045005798,0.0007999999797903001,,,
0.37465307116508484,0.6625380516052246,0.8502402901649475,0.18652915954589844,0.4365946352481842,0.5667520761489868,1.3351479768753052,36413,0.28173092007637024,305.0,0.5193237662315369,0.0007999999797903001,,,
0.7662929892539978,1.0180565118789673,0.840103268623352,0.25687727332115173,0.6319180727005005,0.8716214895248413,1.2929354906082153,36532,0.4091131389141083,306.0,0.6735551357269287,0.0007999999797903001,,,
0.48409631848335266,1.4440290927886963,0.8424105644226074,0.382589727640152,0.4841434359550476,0.6418019533157349,1.2726246118545532,36651,0.5948776006698608,307.0,0.5557968616485596,0.0007999999797903001,,,
0.43398651480674744,1.3762719631195068,0.8732588291168213,0.21518726646900177,0.46953877806663513,0.6114966869354248,1.3215372562408447,36770,0.4474042057991028,308.0,0.5502828359603882,0.0007999999797903001,,,
0.5654948949813843,0.8725882768630981,0.840502142906189,0.19839350879192352,0.5190908908843994,0.7044596672058105,1.2603187561035156,36889,0.33323246240615845,309.0,0.5833731293678284,0.0007999999797903001,,,
0.33478137850761414,1.0150361061096191,0.8293207883834839,0.24546971917152405,0.39952486753463745,0.5116726160049438,1.2192374467849731,37008,0.39938297867774963,310.0,0.4854840636253357,0.0007999999797903001,0.4373440742492676,0.6295166015625,0.3893008828163147
0.33116528391838074,0.6387113928794861,0.8215109705924988,0.18994559347629547,0.394250750541687,0.501552402973175,1.1831008195877075,37127,0.27969875931739807,311.0,0.47970280051231384,0.0007999999797903001,,,
0.321042537689209,1.0679203271865845,0.7915604114532471,0.1543855220079422,0.38793089985847473,0.48250991106033325,1.1283793449401855,37246,0.33709245920181274,312.0,0.4686568081378937,0.0007999999797903001,,,
0.3186325132846832,0.4414938688278198,0.790826141834259,0.1534443199634552,0.39307835698127747,0.4759541451931,1.1052405834197998,37365,0.2110542207956314,313.0,0.4726279377937317,0.0007999999797903001,,,
0.4156029224395752,0.6510351300239563,0.7685036063194275,0.16469809412956238,0.4544242024421692,0.5441887974739075,1.0585322380065918,37484,0.2619655132293701,314.0,0.5172401070594788,0.0007999999797903001,,,
0.4138679504394531,0.980241596698761,0.7587346434593201,0.19898582994937897,0.456712931394577,0.536121129989624,1.0251338481903076,37603,0.3552369773387909,315.0,0.5171172618865967,0.0007999999797903001,,,
0.44768089056015015,0.9741819500923157,0.757266640663147,0.19141899049282074,0.4660606384277344,0.5595906972885132,1.0072296857833862,37722,0.3479715585708618,316.0,0.5243018269538879,0.0007999999797903001,,,
0.4445093870162964,0.971770703792572,0.7648720741271973,0.22000418603420258,0.4515714645385742,0.556171178817749,1.0028183460235596,37841,0.3703575134277344,317.0,0.5142315626144409,0.0007999999797903001,,,
0.3905777335166931,0.9356849193572998,0.7373784780502319,0.1728540062904358,0.43316102027893066,0.5041086077690125,0.9582321047782898,37960,0.32542017102241516,318.0,0.4940045475959778,0.0007999999797903001,,,
0.3335956633090973,0.743376612663269,0.7234157919883728,0.13061322271823883,0.3910777270793915,0.45201897621154785,0.9257120490074158,38079,0.25316593050956726,319.0,0.45754534006118774,0.0007999999797903001,,,
0.2966427505016327,0.6392560601234436,0.7342450022697449,0.13855403661727905,0.3715965747833252,0.4225459694862366,0.9261588454246521,38198,0.238694429397583,320.0,0.44412627816200256,0.0007999999797903001,0.4679161012172699,0.9396361112594604,0.34998610615730286
0.32926249504089355,0.7423074245452881,0.7165952920913696,0.1772230565547943,0.3988531529903412,0.4412602484226227,0.8892512321472168,38317,0.29023995995521545,321.0,0.4624015688896179,0.0007999999797903001,,,
0.5154942870140076,1.271662712097168,0.7064842581748962,0.20601412653923035,0.4866434633731842,0.5848150849342346,0.862098217010498,38436,0.41914382576942444,322.0,0.5306116342544556,0.0007999999797903001,,,
0.4265007972717285,1.610979676246643,0.7580350637435913,0.27236413955688477,0.4477291703224182,0.5359305739402771,0.9736495018005371,38555,0.5400872230529785,323.0,0.5097903609275818,0.0007999999797903001,,,
0.29981258511543274,1.0896247625350952,0.7298207879066467,0.17741228640079498,0.3731723129749298,0.42562782764434814,0.9288888573646545,38674,0.3598547875881195,324.0,0.44450199604034424,0.0007999999797903001,,,
0.33535388112068176,0.47599783539772034,0.7031109929084778,0.11076785624027252,0.39600470662117004,0.4455420970916748,0.886294960975647,38793,0.18381385505199432,325.0,0.457425981760025,0.0007999999797903001,,,
0.32674160599708557,0.8327325582504272,0.6957679390907288,0.1556871086359024,0.3969782888889313,0.43334126472473145,0.8597399592399597,38912,0.29109621047973633,326.0,0.4567362070083618,0.0007999999797903001,,,
0.5656207203865051,0.8760311007499695,0.7144795060157776,0.18344423174858093,0.5318500399589539,0.6283854842185974,0.8794443607330322,39031,0.3219616115093231,327.0,0.5683759450912476,0.0007999999797903001,,,
0.3333904445171356,1.1494288444519043,0.7107555270195007,0.20166602730751038,0.3956128656864166,0.43872788548469543,0.8600775599479675,39150,0.3912186324596405,328.0,0.4586414098739624,0.0007999999797903001,,,
0.5390048027038574,0.9713246822357178,0.6867489814758301,0.19957444071769714,0.5151262879371643,0.5956007838249207,0.8219847679138184,39269,0.3539244830608368,329.0,0.5494508147239685,0.0007999999797903001,,,
0.3471418023109436,1.6377863883972168,0.6719427704811096,0.16113001108169556,0.4057130217552185,0.43608683347702026,0.7918669581413269,39388,0.4564613103866577,330.0,0.4589589834213257,0.0007999999797903001,0.3876096308231354,0.36385709047317505,0.3935477137565613
0.41782572865486145,0.635758638381958,0.780845582485199,0.1766822636127472,0.4442203640937805,0.567009449005127,1.163744330406189,39507,0.2684975564479828,331.0,0.5115454196929932,0.0007999999797903001,,,
0.4557943642139435,1.5306675434112549,0.755240797996521,0.1943119317293167,0.4665727913379669,0.5872430205345154,1.1130375862121582,39626,0.46158307790756226,332.0,0.5243064165115356,0.0007999999797903001,,,
0.3723379075527191,1.0749502182006836,0.7582287788391113,0.1699938178062439,0.4294067621231079,0.5164861679077148,1.0930790901184082,39745,0.3509851098060608,333.0,0.4951711893081665,0.0007999999797903001,,,
0.5143453478813171,1.3977586030960083,0.8371610641479492,0.25530728697776794,0.5116589665412903,0.6746373176574707,1.3158049583435059,39864,0.4837976098060608,334.0,0.576759397983551,0.0007999999797903001,,,
0.46283677220344543,1.629378080368042,0.8410530090332031,0.33768194913864136,0.4799787104129791,0.6298036575317383,1.2976709604263306,39983,0.5960211753845215,335.0,0.5521935820579529,0.0007999999797903001,,,
0.32229083776474,0.41463503241539,0.8344065546989441,0.1899847537279129,0.39634186029434204,0.5103044509887695,1.2623586654663086,40102,0.23491482436656952,336.0,0.4839547872543335,0.0007999999797903001,,,
0.3100377023220062,0.5011609792709351,0.8164986968040466,0.1699148267507553,0.3823627531528473,0.4906470775604248,1.2130844593048096,40221,0.23616407811641693,337.0,0.46918994188308716,0.0007999999797903001,,,
0.37153637409210205,0.253226637840271,0.8009862303733826,0.11780369281768799,0.4244277775287628,0.530819833278656,1.167953610420227,40340,0.1448882818222046,338.0,0.49973946809768677,0.0007999999797903001,,,
0.5172659754753113,1.4525617361068726,0.7729369401931763,0.2701359987258911,0.5064839124679565,0.6369505524635315,1.1156888008117676,40459,0.5066211819648743,339.0,0.5597745180130005,0.0007999999797903001,,,
0.34734418988227844,1.335943341255188,0.787665069103241,0.21150843799114227,0.4026588797569275,0.5018226504325867,1.1197363138198853,40578,0.43639540672302246,340.0,0.47966012358665466,0.0007999999797903001,0.5265097618103027,1.100675344467163,0.38296836614608765
0.30246230959892273,1.1746711730957031,0.825000524520874,0.13353952765464783,0.37664034962654114,0.4791964888572693,1.1861332654953003,40697,0.3417658507823944,341.0,0.4663124084472656,0.0007999999797903001,,,
0.28110891580581665,0.6141176819801331,0.8128129839897156,0.0924452394247055,0.3573938012123108,0.45412904024124146,1.146209478378296,40816,0.19677972793579102,342.0,0.4484776258468628,0.0007999999797903001,,,
0.28986141085624695,0.4534507095813751,0.7951411008834839,0.09514464437961578,0.3732900023460388,0.45249414443969727,1.103024959564209,40935,0.16680584847927094,343.0,0.4576601982116699,0.0007999999797903001,,,
0.3517727851867676,0.45587679743766785,0.7831027507781982,0.10383675247430801,0.4129639267921448,0.4945443272590637,1.065630555152893,41054,0.1742447465658188,344.0,0.4869917035102844,0.0007999999797903001,,,
0.3130854070186615,0.42281270027160645,0.7557289004325867,0.11660595238208771,0.3904246389865875,0.4539281725883484,1.0172991752624512,41173,0.17784729599952698,345.0,0.4634855091571808,0.0007999999797903001,,,
0.3446933627128601,0.7837775349617004,0.7299736738204956,0.13935817778110504,0.4078664183616638,0.47013115882873535,0.9718824028968811,41292,0.2682420611381531,346.0,0.4722878932952881,0.0007999999797903001,,,
0.43958601355552673,1.3985395431518555,0.7097874879837036,0.2429744303226471,0.45688626170158386,0.5382866263389587,0.9330890774726868,41411,0.4740874469280243,347.0,0.5074664950370789,0.0007999999797903001,,,
0.5127137899398804,1.6191325187683105,0.7661105990409851,0.2994025647640228,0.5145395994186401,0.6221454739570618,1.0598721504211426,41530,0.5633484721183777,348.0,0.5648537874221802,0.0007999999797903001,,,
0.48559314012527466,1.7934471368789673,0.7488988041877747,0.41447848081588745,0.4907127916812897,0.5923820734024048,1.0195376873016357,41649,0.6902722716331482,349.0,0.5423499941825867,0.0007999999797903001,,,
0.3644755184650421,1.2417359352111816,0.7470476031303406,0.19527366757392883,0.41387295722961426,0.4911130666732788,0.9976633787155151,41768,0.4045661389827728,350.0,0.48050791025161743,0.0007999999797903001,0.4503191113471985,0.6662189960479736,0.3963440954685211
0.33108916878700256,0.9322366714477539,0.7411014437675476,0.13116301596164703,0.4050390124320984,0.4588162302970886,0.9697245359420776,41887,0.2913777530193329,351.0,0.4722514748573303,0.0007999999797903001,,,
0.2616215646266937,0.31830644607543945,0.7138588428497314,0.06990864127874374,0.351665735244751,0.39437928795814514,0.9254101514816284,42006,0.119588203728199,352.0,0.42410433292388916,0.0006399999838322401,,,
0.23888735473155975,0.2489161640405655,0.707228422164917,0.04766547679901123,0.3281330466270447,0.37064170837402344,0.897659182548523,42125,0.08791561424732208,353.0,0.40395212173461914,0.0006399999838322401,,,
0.2355891764163971,0.2427213042974472,0.6908982396125793,0.049542028456926346,0.3229644000530243,0.3610799312591553,0.8630428314208984,42244,0.0881778821349144,354.0,0.3965511918067932,0.0006399999838322401,,,
0.23465831577777863,0.16543149948120117,0.6753532886505127,0.03885403275489807,0.32237765192985535,0.35376614332199097,0.8301973342895508,42363,0.06416952610015869,355.0,0.39297276735305786,0.0006399999838322401,,,
0.24598829448223114,0.13201554119586945,0.6965230703353882,0.04269877448678017,0.3235861659049988,0.3671180009841919,0.8516367077827454,42482,0.0605621337890625,356.0,0.39817357063293457,0.0006399999838322401,,,
0.2283872663974762,0.2574332058429718,0.66972815990448,0.05047181248664856,0.3211962878704071,0.34519559144973755,0.812428891658783,42601,0.09186409413814545,357.0,0.39090263843536377,0.0006399999838322401,,,
0.2490374594926834,0.11598757654428482,0.6638042330741882,0.05723992735147476,0.3351285755634308,0.3570895195007324,0.7892976403236389,42720,0.06898946315050125,358.0,0.4008637070655823,0.0006399999838322401,,,
0.253371924161911,0.28257057070732117,0.6467077732086182,0.07111692428588867,0.3476562798023224,0.3540060818195343,0.7565426826477051,42839,0.11340765655040741,359.0,0.4074665904045105,0.0006399999838322401,,,
0.26679426431655884,0.33669084310531616,0.6235285997390747,0.07657181471586227,0.351130872964859,0.3579427897930145,0.7225368618965149,42958,0.12859562039375305,360.0,0.40561044216156006,0.0006399999838322401,0.30332180857658386,0.1585177779197693,0.3395228087902069
0.5086928606033325,0.6313948631286621,0.636695921421051,0.17870335280895233,0.5047101974487305,0.5529583692550659,0.7300203442573547,43077,0.26924166083335876,361.0,0.5311073064804077,0.0006399999838322401,,,
0.33969008922576904,1.359380841255188,0.6407986283302307,0.24256719648838043,0.4106527268886566,0.4160915017127991,0.7216970324516296,43196,0.46592995524406433,362.0,0.45668190717697144,0.0006399999838322401,,,
0.32586896419525146,1.0930382013320923,0.6654149293899536,0.16055744886398315,0.39301803708076477,0.41150182485580444,0.754033088684082,43315,0.3470536172389984,363.0,0.4474974274635315,0.0006399999838322401,,,
0.27533969283103943,0.7850728034973145,0.6912066340446472,0.1331881731748581,0.3610670864582062,0.3784564137458801,0.7909232378005981,43434,0.2635650932788849,364.0,0.4270949959754944,0.0006399999838322401,,,
0.32841864228248596,0.7014924883842468,0.673896312713623,0.10921165347099304,0.40793970227241516,0.4146396219730377,0.7595235109329224,43553,0.22766780853271484,365.0,0.4611310362815857,0.0006399999838322401,,,
0.31510427594184875,0.5497416257858276,0.6562952399253845,0.09306812286376953,0.37603142857551575,0.3979829251766205,0.729497492313385,43672,0.18440282344818115,366.0,0.43208420276641846,0.0006399999838322401,,,
0.3202342987060547,0.44550684094429016,0.694074273109436,0.08756664395332336,0.37146466970443726,0.41557106375694275,0.7969180941581726,43791,0.15915469825267792,367.0,0.43598657846450806,0.0006399999838322401,,,
0.38099831342697144,0.6652938723564148,0.6910580396652222,0.10301163792610168,0.4160690903663635,0.4607365131378174,0.7796893119812012,43910,0.21546809375286102,368.0,0.4710668921470642,0.0006399999838322401,,,
0.2690110206604004,0.7367169260978699,0.6874738335609436,0.10295247286558151,0.35750389099121094,0.3675526976585388,0.7617194652557373,44029,0.22970537841320038,369.0,0.42349788546562195,0.0006399999838322401,,,
0.26099419593811035,0.5437507033348083,0.6703501343727112,0.11306179314851761,0.3496370017528534,0.3555161952972412,0.7336041927337646,44148,0.19919957220554352,370.0,0.413779616355896,0.0006399999838322401,0.33360806107521057,0.3108171820640564,0.3393057882785797
0.2486584186553955,0.5706252455711365,0.6528638601303101,0.08198541402816772,0.34302619099617004,0.33963555097579956,0.7035440802574158,44267,0.1797133982181549,371.0,0.4049937129020691,0.0006399999838322401,,,
0.25309720635414124,0.32316645979881287,0.6371581554412842,0.07440338283777237,0.3394627869129181,0.33768588304519653,0.6760406494140625,44386,0.12415599822998047,372.0,0.3990018665790558,0.0006399999838322401,,,
0.2809731066226959,0.45110923051834106,0.6515190005302429,0.09519683569669724,0.3649885654449463,0.3624873459339142,0.6885442733764648,44505,0.16637931764125824,373.0,0.42229464650154114,0.0006399999838322401,,,
0.308291494846344,0.5522934794425964,0.6775055527687073,0.09971263259649277,0.37732985615730286,0.39187106490135193,0.7261893153190613,44624,0.19022880494594574,374.0,0.43736499547958374,0.0006399999838322401,,,
0.34029680490493774,0.6673224568367004,0.6588490009307861,0.1405339539051056,0.4030764698982239,0.4117530584335327,0.6975780725479126,44743,0.24589167535305023,375.0,0.45423099398612976,0.0006399999838322401,,,
0.38144445419311523,2.277855157852173,0.6781564950942993,0.3479178249835968,0.4281712472438812,0.44979578256607056,0.7232010960578918,44862,0.7339052557945251,376.0,0.4781683087348938,0.0006399999838322401,,,
0.3136915862560272,1.53908109664917,0.6545611619949341,0.1968097686767578,0.3890893757343292,0.3894435167312622,0.6924511790275574,44981,0.4652640223503113,377.0,0.4421837329864502,0.0006399999838322401,,,
0.2799031436443329,0.5413739085197449,0.6552393436431885,0.11306212097406387,0.35785937309265137,0.36066734790802,0.6837241649627686,45100,0.19872446358203888,378.0,0.4173353910446167,0.0006399999838322401,,,
0.23574666678905487,0.3203369677066803,0.6680710911750793,0.06949058175086975,0.32359549403190613,0.32761138677597046,0.6950701475143433,45219,0.11965986341238022,379.0,0.3924906253814697,0.0006399999838322401,,,
0.24135853350162506,0.27329325675964355,0.6526362895965576,0.04934711381793022,0.3298201858997345,0.3269706666469574,0.6694191694259644,45338,0.09413634985685349,380.0,0.39438340067863464,0.0006399999838322401,0.31737130880355835,0.3360224962234497,0.3127085268497467
0.2527655363082886,0.19301240146160126,0.6291294693946838,0.052204787731170654,0.33696404099464417,0.3299958109855652,0.6389169096946716,45457,0.08036631345748901,381.0,0.3953971266746521,0.0006399999838322401,,,
0.24698781967163086,0.25007185339927673,0.6082980036735535,0.06271197646856308,0.33671820163726807,0.31985676288604736,0.6113324165344238,45576,0.10018394887447357,382.0,0.39103418588638306,0.0006399999838322401,,,
0.30188319087028503,0.2882607877254486,0.5922268629074097,0.06561756879091263,0.37544772028923035,0.35897552967071533,0.5873448848724365,45695,0.11014621704816818,383.0,0.41880354285240173,0.0006399999838322401,,,
0.2494613528251648,0.38519227504730225,0.5718030333518982,0.0767151340842247,0.33785611391067505,0.3119673430919647,0.561991274356842,45814,0.1384105682373047,384.0,0.3846454918384552,0.0006399999838322401,,,
0.2650283873081207,0.2587798535823822,0.5878691673278809,0.06656336039304733,0.35331735014915466,0.32716140151023865,0.5756934285163879,45933,0.10500666499137878,385.0,0.40022772550582886,0.0006399999838322401,,,
0.3670227825641632,1.0158536434173584,0.6055068969726562,0.1389099806547165,0.43250611424446106,0.41243183612823486,0.5940679311752319,46052,0.31429871916770935,386.0,0.46710628271102905,0.0006399999838322401,,,
0.27900150418281555,1.212175965309143,0.5960128307342529,0.17372959852218628,0.36340826749801636,0.33847588300704956,0.5763733386993408,46171,0.3814188539981842,387.0,0.40992921590805054,0.0006399999838322401,,,
0.3335108757019043,0.5136542916297913,0.6605871915817261,0.13002373278141022,0.40439242124557495,0.4129040241241455,0.7304765582084656,46290,0.20674985647201538,388.0,0.4556313753128052,0.0006399999838322401,,,
0.2802225649356842,0.6903958916664124,0.6443390846252441,0.11214213818311691,0.35978272557258606,0.36459967494010925,0.7021080255508423,46409,0.227792888879776,389.0,0.4166939854621887,0.0006399999838322401,,,
0.31399717926979065,0.4921935200691223,0.632434606552124,0.11597000807523727,0.3921293616294861,0.38670217990875244,0.6775221228599548,46528,0.19121471047401428,390.0,0.4401904344558716,0.0006399999838322401,0.3892078101634979,0.42037907242774963,0.3814149498939514
0.29274266958236694,0.6286340355873108,0.6338128447532654,0.13584546744823456,0.35682591795921326,0.36804795265197754,0.6692690253257751,46647,0.23440319299697876,391.0,0.41222330927848816,0.0006399999838322401,,,
0.30905357003211975,0.7834987640380859,0.6254346966743469,0.11614461988210678,0.37546592950820923,0.37697505950927734,0.6486610174179077,46766,0.24961544573307037,392.0,0.42545968294143677,0.0006399999838322401,,,
0.36316853761672974,0.5319063067436218,0.6442567110061646,0.11625216901302338,0.4303818345069885,0.4244735836982727,0.6696938276290894,46885,0.1993829905986786,393.0,0.47315680980682373,0.0006399999838322401,,,
0.3157462477684021,0.34245577454566956,0.6200438737869263,0.1256989985704422,0.3889808654785156,0.38040053844451904,0.6390177011489868,47004,0.16905035078525543,394.0,0.4351934790611267,0.0006399999838322401,,,
0.33913129568099976,1.1660412549972534,0.661104142665863,0.16479919850826263,0.40938693284988403,0.41455668210983276,0.7162582278251648,47123,0.3650476038455963,395.0,0.4597303867340088,0.0006399999838322401,,,
0.27186647057533264,0.6377794742584229,0.6423614621162415,0.13115356862545013,0.36377617716789246,0.35523927211761475,0.6887304782867432,47242,0.23247875273227692,396.0,0.41949325799942017,0.0006399999838322401,,,
0.2690369188785553,0.40685415267944336,0.6229308843612671,0.10303790122270584,0.3526931405067444,0.3472515940666199,0.660110354423523,47361,0.1638011485338211,397.0,0.4067407250404358,0.0006399999838322401,,,
0.2587682902812958,0.41082412004470825,0.6013156175613403,0.09001706540584564,0.34553900361061096,0.3331088423728943,0.6304710507392883,47480,0.15417848527431488,398.0,0.3966943323612213,0.0006399999838322401,,,
0.27819037437438965,0.2849385440349579,0.6260935664176941,0.08033537864685059,0.35223332047462463,0.35484668612480164,0.6614719033241272,47599,0.1212560161948204,399.0,0.4070053696632385,0.0006399999838322401,,,
0.34470289945602417,0.5016373991966248,0.656757652759552,0.11393614858388901,0.3906700611114502,0.417494535446167,0.7086609601974487,47718,0.19147640466690063,400.0,0.4438875913619995,0.0006399999838322401,0.554743230342865,1.2471586465835571,0.38163936138153076
0.34213951230049133,0.3807843327522278,0.6484197974205017,0.10979779809713364,0.4176001250743866,0.4111892580986023,0.6873880624771118,47837,0.16399511694908142,401.0,0.4637640714645386,0.0006399999838322401,,,
0.3152071237564087,0.4958873987197876,0.6254050731658936,0.14346393942832947,0.3927183151245117,0.383444607257843,0.6563946008682251,47956,0.21394865214824677,402.0,0.43925565481185913,0.0006399999838322401,,,
0.3137069642543793,0.37417617440223694,0.6172598004341125,0.1529834121465683,0.3993484079837799,0.3783504366874695,0.6369244456291199,48075,0.19722197949886322,403.0,0.4429306983947754,0.0006399999838322401,,,
0.269001841545105,0.28912240266799927,0.5987092852592468,0.09472350776195526,0.34750896692276,0.33729445934295654,0.6104649305343628,48194,0.1336032897233963,404.0,0.39774903655052185,0.0006399999838322401,,,
0.29486748576164246,0.4404025077819824,0.5931800603866577,0.08886367827653885,0.37756597995758057,0.3546973764896393,0.5940169095993042,48313,0.1591714471578598,405.0,0.42068880796432495,0.0006399999838322401,,,
0.26894381642341614,0.31518998742103577,0.5963960289955139,0.09382541477680206,0.3503830134868622,0.33265185356140137,0.5874840021133423,48432,0.1380983293056488,406.0,0.39958563446998596,0.0006399999838322401,,,
0.2727493345737457,0.6556795239448547,0.5829512476921082,0.10059474408626556,0.3612900674343109,0.33147692680358887,0.5663871765136719,48551,0.21161170303821564,407.0,0.40562233328819275,0.0006399999838322401,,,
0.3014184236526489,0.619774580001831,0.6087724566459656,0.10642030090093613,0.3819691836833954,0.3616614043712616,0.6026332378387451,48670,0.2090911865234375,408.0,0.4273298382759094,0.0006399999838322401,,,
0.3219681978225708,0.8951601386070251,0.6330838799476624,0.13478325307369232,0.38991624116897583,0.3846842646598816,0.6355484127998352,48789,0.2868586480617523,409.0,0.43854978680610657,0.0006399999838322401,,,
0.35406747460365295,0.46556708216667175,0.6738672256469727,0.09617017209529877,0.4085264503955841,0.4255914092063904,0.7116869688034058,48908,0.17004956305027008,410.0,0.4615946412086487,0.0006399999838322401,0.6059744954109192,1.43650221824646,0.3983425498008728
0.2714729607105255,0.5807576179504395,0.6556113362312317,0.12767016887664795,0.3618769943714142,0.35386455059051514,0.6834307909011841,49027,0.2182876616716385,411.0,0.42062389850616455,0.0006399999838322401,,,
0.2771570682525635,0.3782954812049866,0.6620807647705078,0.10536786168813705,0.36492758989334106,0.3583579659461975,0.6831616163253784,49146,0.15995338559150696,412.0,0.4243582487106323,0.0006399999838322401,,,
0.3377164304256439,0.3604332208633423,0.6610392332077026,0.09671461582183838,0.41593098640441895,0.4043996334075928,0.6711323857307434,49265,0.14945833384990692,413.0,0.46495264768600464,0.0006399999838322401,,,
0.3643573224544525,1.9516186714172363,0.6733934879302979,0.1695593148469925,0.4356856942176819,0.4278738796710968,0.6819400191307068,49384,0.5259712338447571,414.0,0.4832272529602051,0.0006399999838322401,,,
0.2634800672531128,0.7219253778457642,0.6633175015449524,0.1342078149318695,0.34605729579925537,0.3428954482078552,0.6605568528175354,49503,0.2517513334751129,415.0,0.4095093607902527,0.0006399999838322401,,,
0.26117151975631714,0.15286290645599365,0.6496203541755676,0.06230878084897995,0.33920687437057495,0.33647680282592773,0.6376979947090149,49622,0.08041960746049881,416.0,0.40128958225250244,0.0005119999987073243,,,
0.20868420600891113,0.22314049303531647,0.6446080803871155,0.042066529393196106,0.30250638723373413,0.2913910448551178,0.6222183704376221,49741,0.07828132808208466,417.0,0.37092673778533936,0.0005119999987073243,,,
0.2167377918958664,0.0908907800912857,0.6225963830947876,0.028729578480124474,0.3108172118663788,0.2925216853618622,0.595657229423523,49860,0.04116182029247284,418.0,0.3731730580329895,0.0005119999987073243,,,
0.2076808661222458,0.10448084771633148,0.6046227812767029,0.03353496640920639,0.3024692237377167,0.28042367100715637,0.5713948607444763,49979,0.04772414267063141,419.0,0.36289992928504944,0.0005119999987073243,,,
0.21155180037021637,0.15010890364646912,0.5822041630744934,0.03197670355439186,0.30505818128585815,0.278379887342453,0.5456922650337219,50098,0.05560314282774925,420.0,0.3604874014854431,0.0005119999987073243,0.2642372250556946,0.1447305679321289,0.2941139042377472
0.21768294274806976,0.22712063789367676,0.5993752479553223,0.03781138360500336,0.3122677505016327,0.2869011163711548,0.5637738704681396,50217,0.07567324489355087,421.0,0.3696892559528351,0.0005119999987073243,,,
0.22260020673274994,0.21247364580631256,0.5775314569473267,0.04068375751376152,0.31293001770973206,0.2858218252658844,0.5387082099914551,50336,0.0750417411327362,422.0,0.3658502995967865,0.0005119999987073243,,,
0.2411322146654129,0.2863844037055969,0.5574048757553101,0.060592781752347946,0.3335810601711273,0.2959095537662506,0.515018880367279,50455,0.10575110465288162,423.0,0.3783458471298218,0.0005119999987073243,,,
0.28918448090553284,0.49872758984565735,0.5394721627235413,0.081433966755867,0.3630068600177765,0.33001720905303955,0.49334800243377686,50574,0.16489270329475403,424.0,0.3982999324798584,0.0005119999987073243,,,
0.2460779994726181,0.42533695697784424,0.5218110680580139,0.08579619973897934,0.3373855948448181,0.291341096162796,0.4723934829235077,50693,0.15370436012744904,425.0,0.3742707073688507,0.0005119999987073243,,,
0.24150241911411285,0.1838676929473877,0.5051892399787903,0.06388487666845322,0.32853367924690247,0.28360769152641296,0.45202869176864624,50812,0.08788144588470459,426.0,0.36386480927467346,0.0005119999987073243,,,
0.23228998482227325,0.34176105260849,0.5096485018730164,0.07568944990634918,0.3280995786190033,0.27578091621398926,0.44974464178085327,50931,0.12890377640724182,427.0,0.36440935730934143,0.0005119999987073243,,,
0.25998455286026,0.4003840684890747,0.49222856760025024,0.0696326494216919,0.3467020094394684,0.2939032018184662,0.4295777380466461,51050,0.13578294217586517,428.0,0.3758073151111603,0.0005119999987073243,,,
0.24599476158618927,0.8427143096923828,0.49361711740493774,0.10135120153427124,0.33443862199783325,0.2818155884742737,0.42509883642196655,51169,0.2496238350868225,429.0,0.366274356842041,0.0005119999987073243,,,
0.23766298592090607,0.46349963545799255,0.4881862699985504,0.08115477859973907,0.33231547474861145,0.27264994382858276,0.41259777545928955,51288,0.157623752951622,430.0,0.36348965764045715,0.0005119999987073243,0.33310994505882263,0.3759097754955292,0.322409987449646
0.23596596717834473,0.39189597964286804,0.4929019510746002,0.06401647627353668,0.32643774151802063,0.2710167467594147,0.41121983528137207,51407,0.12959237396717072,431.0,0.35973060131073,0.0005119999987073243,,,
0.2246101051568985,0.19894783198833466,0.47697561979293823,0.04537063464522362,0.31181541085243225,0.2584165334701538,0.39364221692085266,51526,0.07608607411384583,432.0,0.3448474705219269,0.0005119999987073243,,,
0.20797573029994965,0.1516783982515335,0.4617205858230591,0.04085610434412956,0.3043421506881714,0.24177280068397522,0.3769610822200775,51645,0.06302056461572647,433.0,0.3358178436756134,0.0005119999987073243,,,
0.26177912950515747,0.39018502831459045,0.4733532965183258,0.061129339039325714,0.3557032644748688,0.28622812032699585,0.38402414321899414,51764,0.12694047391414642,434.0,0.3792332708835602,0.0005119999987073243,,,
0.227446511387825,0.3481738865375519,0.4575293958187103,0.07184219360351562,0.3272247612476349,0.25538527965545654,0.3671402931213379,51883,0.12710854411125183,435.0,0.35328570008277893,0.0005119999987073243,,,
0.23947757482528687,0.19791626930236816,0.4642154276371002,0.060976188629865646,0.3285326659679413,0.2651371657848358,0.36777547001838684,52002,0.08836420625448227,436.0,0.355669230222702,0.0005119999987073243,,,
0.3072972595691681,0.705800473690033,0.4514734148979187,0.11797355860471725,0.38316258788108826,0.3166360557079315,0.35399118065834045,52121,0.23553894460201263,437.0,0.39682477712631226,0.0005119999987073243,,,
0.3211347460746765,0.3530159592628479,0.4620872437953949,0.10520044714212418,0.39895614981651306,0.3290122151374817,0.3605220913887024,52240,0.15476356446743011,438.0,0.4115823805332184,0.0005119999987073243,,,
0.2656653821468353,0.2955823540687561,0.47701412439346313,0.08540855348110199,0.3593175411224365,0.2871609926223755,0.37314343452453613,52359,0.1274433135986328,439.0,0.3828568756580353,0.0005119999987073243,,,
0.2327161729335785,0.28154227137565613,0.4704446792602539,0.062391869723796844,0.320035457611084,0.25887197256088257,0.3634950518608093,52478,0.10622195154428482,440.0,0.3501173257827759,0.0005119999987073243,0.30915403366088867,0.3253757357597351,0.3050985634326935
0.2443426251411438,0.18026070296764374,0.4609849452972412,0.04600956663489342,0.3385622799396515,0.26561394333839417,0.35069918632507324,52597,0.07285979390144348,441.0,0.3630468249320984,0.0005119999987073243,,,
0.3084072470664978,0.39432719349861145,0.4953731894493103,0.08152423799037933,0.3790278136730194,0.3275238871574402,0.40399038791656494,52716,0.14408482611179352,442.0,0.40229690074920654,0.0005119999987073243,,,
0.240338534116745,0.5746025443077087,0.5047920346260071,0.10429668426513672,0.33021280169487,0.27411845326423645,0.4092381000518799,52835,0.19835788011550903,443.0,0.36512866616249084,0.0005119999987073243,,,
0.25332847237586975,0.6538466215133667,0.4893961548805237,0.08064468950033188,0.34432709217071533,0.2811404764652252,0.3923884928226471,52954,0.19528509676456451,444.0,0.373340904712677,0.0005119999987073243,,,
0.23968465626239777,0.5406225323677063,0.4854263365268707,0.09121912717819214,0.3283464312553406,0.2684828042984009,0.38367530703544617,53073,0.1810998171567917,445.0,0.35976243019104004,0.0005119999987073243,,,
0.22065889835357666,0.41889485716819763,0.4827800393104553,0.06732787191867828,0.3146035373210907,0.2519359886646271,0.3770442605018616,53192,0.13764126598834991,446.0,0.34823885560035706,0.0005119999987073243,,,
0.22655315697193146,0.1999644786119461,0.4685785174369812,0.04460855573415756,0.3242122232913971,0.2536703944206238,0.3621393144130707,53311,0.07567974179983139,447.0,0.3530854880809784,0.0005119999987073243,,,
0.24331605434417725,0.284216046333313,0.45402461290359497,0.06387872993946075,0.33131498098373413,0.26401907205581665,0.34683117270469666,53430,0.10794619470834732,448.0,0.35585692524909973,0.0005119999987073243,,,
0.25637561082839966,0.34774360060691833,0.458854615688324,0.07738394290208817,0.35217493772506714,0.27466851472854614,0.34784018993377686,53549,0.13145586848258972,449.0,0.37351086735725403,0.0005119999987073243,,,
0.21998165547847748,0.6055750846862793,0.44675564765930176,0.08713895827531815,0.31569531559944153,0.2428188920021057,0.3341678977012634,53668,0.1908261924982071,450.0,0.3419073820114136,0.0005119999987073243,0.2832064926624298,0.1991301327943802,0.3042255640029907
0.2623777389526367,0.39609336853027344,0.5234491229057312,0.07672881335020065,0.3497968316078186,0.31330054998397827,0.5169917345046997,53787,0.1406017392873764,451.0,0.3845272958278656,0.0005119999987073243,,,
0.24094800651073456,0.7729159593582153,0.5100266933441162,0.08747251331806183,0.3333771526813507,0.2920977771282196,0.4966968297958374,53906,0.2245611995458603,452.0,0.3687070608139038,0.0005119999987073243,,,
0.28413793444633484,0.1867310106754303,0.5239003300666809,0.05901789292693138,0.35817578434944153,0.32833626866340637,0.5051295757293701,54025,0.08456051349639893,453.0,0.39132070541381836,0.0005119999987073243,,,
0.24471648037433624,0.3306698501110077,0.5276740789413452,0.09821494668722153,0.33766764402389526,0.29590386152267456,0.5006533861160278,54144,0.14470593631267548,454.0,0.3756689429283142,0.0005119999987073243,,,
0.22434034943580627,0.1952899843454361,0.5225403904914856,0.06438231468200684,0.3185398280620575,0.27677807211875916,0.4865289330482483,54263,0.09056384861469269,455.0,0.35933995246887207,0.0005119999987073243,,,
0.3095026910305023,0.5577795505523682,0.5108196139335632,0.10074823349714279,0.3732013702392578,0.34143269062042236,0.46915268898010254,54382,0.19215451180934906,456.0,0.40072500705718994,0.0005119999987073243,,,
0.26673537492752075,0.40047571063041687,0.5189036130905151,0.08311109989881516,0.3426505923271179,0.30745428800582886,0.47032982110977173,54501,0.14658403396606445,457.0,0.37790119647979736,0.0005119999987073243,,,
0.2563592195510864,0.28155726194381714,0.5088334083557129,0.06742722541093826,0.33579784631729126,0.29580044746398926,0.4535652697086334,54620,0.1102532371878624,458.0,0.3704049587249756,0.0005119999987073243,,,
0.2601317763328552,0.3494391143321991,0.4922667443752289,0.071331687271595,0.34433963894844055,0.29511719942092896,0.4350588917732239,54739,0.12695318460464478,459.0,0.3739250600337982,0.0005119999987073243,,,
0.23971271514892578,0.3078688085079193,0.4920596480369568,0.06548409163951874,0.3369235098361969,0.27713820338249207,0.4268401265144348,54858,0.11396103352308273,460.0,0.3679507374763489,0.0005119999987073243,0.35575053095817566,0.4832308292388916,0.3238804042339325
0.2415931671857834,0.7417615652084351,0.47961291670799255,0.08534564822912216,0.3334238827228546,0.2753458619117737,0.4103565216064453,54977,0.21662884950637817,461.0,0.3626616895198822,0.0005119999987073243,,,
0.20874404907226562,0.4056195318698883,0.4895385205745697,0.0619799941778183,0.30147263407707214,0.24989676475524902,0.4145076274871826,55096,0.13070790469646454,462.0,0.33908581733703613,0.0005119999987073243,,,
0.21479609608650208,0.19505949318408966,0.49274906516075134,0.04519074782729149,0.3141143321990967,0.25393199920654297,0.41047558188438416,55215,0.07516450434923172,463.0,0.34984129667282104,0.0005119999987073243,,,
0.2290879487991333,0.15422950685024261,0.4758928418159485,0.030915511772036552,0.31419074535369873,0.26179060339927673,0.39260122179985046,55334,0.055578310042619705,464.0,0.3465311825275421,0.0005119999987073243,,,
0.19727511703968048,0.15856389701366425,0.4738794267177582,0.025848373770713806,0.292764812707901,0.23478052020072937,0.3848021924495697,55453,0.05239148065447807,465.0,0.328987717628479,0.0004096000047866255,,,
0.2016482949256897,0.0955967977643013,0.45818543434143066,0.019281234592199326,0.2980136275291443,0.23496776819229126,0.3682456612586975,55572,0.03454434871673584,466.0,0.33004799485206604,0.0004096000047866255,,,
0.19957084953784943,0.08737218379974365,0.4635261595249176,0.018137846142053604,0.2949391007423401,0.233115553855896,0.3672943115234375,55691,0.031984712928533554,467.0,0.32865652441978455,0.0004096000047866255,,,
0.2010803520679474,0.12422583252191544,0.4553498327732086,0.020298605784773827,0.2987414300441742,0.23181074857711792,0.35473230481147766,55810,0.04108405113220215,468.0,0.3300631046295166,0.0004096000047866255,,,
0.20592671632766724,0.10556952655315399,0.4439885914325714,0.02111552469432354,0.2961629033088684,0.232957124710083,0.3410786986351013,55929,0.03800632432103157,469.0,0.32572805881500244,0.0004096000047866255,,,
0.22052070498466492,0.21814239025115967,0.44144541025161743,0.030037689954042435,0.3089926838874817,0.2430916428565979,0.33337536454200745,56048,0.06765862554311752,470.0,0.33548325300216675,0.0004096000047866255,0.3140016198158264,0.3917233645915985,0.294571191072464
0.22919459640979767,0.22679831087589264,0.42890438437461853,0.03895830363035202,0.31394633650779724,0.24731749296188354,0.3198091387748718,56167,0.07652630656957626,471.0,0.33693796396255493,0.0004096000047866255,,,
0.21385851502418518,0.1284845620393753,0.41805291175842285,0.03139426186680794,0.3048997223377228,0.2326304316520691,0.30771809816360474,56286,0.05081232264637947,472.0,0.3275303542613983,0.0004096000047866255,,,
0.2520112693309784,0.2095421701669693,0.4687127470970154,0.047775883227586746,0.3443082571029663,0.2810496687889099,0.3972032964229584,56405,0.08012913912534714,473.0,0.36918917298316956,0.0004096000047866255,,,
0.2174282968044281,0.2085450440645218,0.46277710795402527,0.0445447713136673,0.3030397891998291,0.25104212760925293,0.38549742102622986,56524,0.07734481990337372,474.0,0.33498725295066833,0.0004096000047866255,,,
0.24061022698879242,0.5030878782272339,0.44773200154304504,0.06996364891529083,0.3343196213245392,0.26630476117134094,0.36908286809921265,56643,0.15658849477767944,475.0,0.3570021092891693,0.0004096000047866255,,,
0.28566983342170715,0.2715584933757782,0.44390788674354553,0.07153520733118057,0.3605922758579254,0.3005944490432739,0.36029279232025146,56762,0.11153987795114517,476.0,0.377255380153656,0.0004096000047866255,,,
0.214517742395401,0.3500928282737732,0.4454937279224396,0.0787845253944397,0.31266865134239197,0.2428489327430725,0.35617366433143616,56881,0.1330461949110031,477.0,0.3392336666584015,0.0004096000047866255,,,
0.23036065697669983,0.31386664509773254,0.435937762260437,0.05879365652799606,0.3238219618797302,0.2531234622001648,0.3441745638847351,57000,0.10980825871229172,478.0,0.346245139837265,0.0004096000047866255,,,
0.21704964339733124,0.3322797119617462,0.422515869140625,0.04598347842693329,0.312704473733902,0.2396758496761322,0.33018067479133606,57119,0.10324272513389587,479.0,0.33466675877571106,0.0004096000047866255,,,
0.22720766067504883,0.26952287554740906,0.41151508688926697,0.04302248731255531,0.31418803334236145,0.24526140093803406,0.3174763321876526,57238,0.08832255750894547,480.0,0.33365345001220703,0.0004096000047866255,0.27574294805526733,0.19747678935527802,0.295309454202652
0.2108113169670105,0.24721188843250275,0.41384556889533997,0.031181756407022476,0.3008127510547638,0.23143813014030457,0.31394529342651367,57357,0.07438778877258301,481.0,0.32341933250427246,0.0004096000047866255,,,
0.2147860825061798,0.08749928325414658,0.40584078431129456,0.03075597807765007,0.3114357590675354,0.2324589341878891,0.30315035581588745,57476,0.04210463911294937,482.0,0.33031678199768066,0.0004096000047866255,,,
0.19566208124160767,0.1435597687959671,0.4095799922943115,0.035360317677259445,0.29357704520225525,0.21694014966487885,0.30205240845680237,57595,0.057000212371349335,483.0,0.31677764654159546,0.0004096000047866255,,,
0.20485149323940277,0.15966498851776123,0.40291351079940796,0.026442941278219223,0.2993798851966858,0.22232037782669067,0.2921958863735199,57714,0.05308735370635986,484.0,0.32008659839630127,0.0004096000047866255,,,
0.2148742526769638,0.25575965642929077,0.4070178270339966,0.04520899057388306,0.30320775508880615,0.23022052645683289,0.2916056215763092,57833,0.08731912821531296,485.0,0.3239697813987732,0.0004096000047866255,,,
0.26019927859306335,0.20531167089939117,0.3958856761455536,0.05147329717874527,0.3492703437805176,0.2642260193824768,0.2803329527378082,57952,0.08224096894264221,486.0,0.3585934340953827,0.0004096000047866255,,,
0.28463461995124817,0.3862810730934143,0.43118512630462646,0.07197565585374832,0.381237268447876,0.29369497299194336,0.3299364149570465,58071,0.13483673334121704,487.0,0.3912268280982971,0.0004096000047866255,,,
0.2317834496498108,0.7726314067840576,0.43471962213516235,0.09720439463853836,0.3302813172340393,0.2509828209877014,0.3277803957462311,58190,0.23228977620601654,488.0,0.35116899013519287,0.0004096000047866255,,,
0.2453245371580124,0.2861459255218506,0.470921128988266,0.0575936920940876,0.32878080010414124,0.2724277377128601,0.38084059953689575,58309,0.10330414026975632,489.0,0.35720887780189514,0.0004096000047866255,,,
0.2239280343055725,0.3324945569038391,0.4657500684261322,0.04861316457390785,0.3142147958278656,0.2531857490539551,0.3702165186405182,58428,0.10538944602012634,490.0,0.3445218503475189,0.0004096000047866255,0.3077218532562256,0.3523745834827423,0.2965586483478546
0.2099156677722931,0.1977815479040146,0.452431321144104,0.033993735909461975,0.3075219690799713,0.23902270197868347,0.3554508090019226,58547,0.06675130128860474,491.0,0.3365038335323334,0.0004096000047866255,,,
0.21632637083530426,0.3015280067920685,0.47777849435806274,0.05170048773288727,0.307706356048584,0.2502739131450653,0.38606399297714233,58666,0.10166599601507187,492.0,0.3417207896709442,0.0004096000047866255,,,
0.21990525722503662,0.21034403145313263,0.48195207118988037,0.03452130779623985,0.3083491027355194,0.2527751922607422,0.38425493240356445,58785,0.06968585401773453,493.0,0.3430697023868561,0.0004096000047866255,,,
0.22059422731399536,0.1512364149093628,0.4712606966495514,0.036875203251838684,0.3167223334312439,0.250476211309433,0.3700040876865387,58904,0.059747450053691864,494.0,0.34763002395629883,0.0004096000047866255,,,
0.20882485806941986,0.1568240225315094,0.47344768047332764,0.03323628008365631,0.3034437894821167,0.24031534790992737,0.3662773072719574,59023,0.05795383080840111,495.0,0.33744457364082336,0.0004096000047866255,,,
0.22129249572753906,0.2794342041015625,0.4616190195083618,0.04159378632903099,0.3174440264701843,0.2474343180656433,0.3520015478134155,59142,0.08916187286376953,496.0,0.3462790250778198,0.0004096000047866255,,,
0.22529299557209015,0.2013009637594223,0.4466005861759186,0.04541334882378578,0.3176945149898529,0.24758228659629822,0.33673936128616333,59261,0.0765908733010292,497.0,0.34347572922706604,0.0004096000047866255,,,
0.21201984584331512,0.2738913595676422,0.4314580261707306,0.03885835409164429,0.31011539697647095,0.23400533199310303,0.321947306394577,59380,0.08586496859788895,498.0,0.33438393473625183,0.0004096000047866255,,,
0.20969586074352264,0.12533552944660187,0.4419476091861725,0.03368661552667618,0.3061691224575043,0.23338645696640015,0.3281487822532654,59499,0.05201639607548714,499.0,0.3333248198032379,0.0004096000047866255,,,
0.22826188802719116,0.26129084825515747,0.44097521901130676,0.051987625658512115,0.3167315125465393,0.24709489941596985,0.3224268853664398,59618,0.09384827315807343,500.0,0.34158027172088623,0.0004096000047866255,0.323391854763031,0.40133869647979736,0.30390509963035583
0.2378091961145401,0.36233022809028625,0.43373894691467285,0.05305085331201553,0.33962610363960266,0.25286784768104553,0.3131023943424225,59737,0.11490673571825027,501.0,0.35844868421554565,0.0004096000047866255,,,
0.21092815697193146,0.4313245713710785,0.43839573860168457,0.04910117760300636,0.3062461018562317,0.23129154741764069,0.3127451241016388,59856,0.12554587423801422,502.0,0.3326760530471802,0.0004096000047866255,,,
0.2627108097076416,0.2719711661338806,0.45197594165802,0.049853913486003876,0.3436373770236969,0.2751320004463196,0.32481685280799866,59975,0.09427735954523087,503.0,0.365305095911026,0.0004096000047866255,,,
0.2084682583808899,0.37618523836135864,0.46053338050842285,0.05718633159995079,0.30228692293167114,0.23280486464500427,0.33015120029449463,60094,0.12098611146211624,504.0,0.3339362144470215,0.0004096000047866255,,,
0.20228193700313568,0.2509387731552124,0.45269420742988586,0.0423017293214798,0.3010435402393341,0.22580818831920624,0.31991317868232727,60213,0.08402913063764572,505.0,0.3313736915588379,0.0004096000047866255,,,
0.21003328263759613,0.12754258513450623,0.4418720006942749,0.03690308332443237,0.30501893162727356,0.22974137961864471,0.30857378244400024,60332,0.055030982941389084,506.0,0.3323895335197449,0.0004096000047866255,,,
0.22731243073940277,0.1835646778345108,0.4319033920764923,0.038426563143730164,0.31710129976272583,0.24146412312984467,0.29807087779045105,60451,0.06745418906211853,507.0,0.3400617241859436,0.0004096000047866255,,,
0.2051585465669632,0.1810065656900406,0.4290269613265991,0.03719743713736534,0.30093154311180115,0.2226378470659256,0.292555034160614,60570,0.06595925986766815,508.0,0.3265506327152252,0.0004096000047866255,,,
0.2216511219739914,0.13560184836387634,0.41591936349868774,0.037936702370643616,0.3103528916835785,0.23340772092342377,0.28043410181999207,60689,0.05746973678469658,509.0,0.3314661979675293,0.0004096000047866255,,,
0.2459612488746643,0.28706279397010803,0.413529634475708,0.07619259506464005,0.3333384394645691,0.2518157362937927,0.2752336859703064,60808,0.11836662888526917,510.0,0.3493766784667969,0.0004096000047866255,0.3295154273509979,0.36675626039505005,0.3202052414417267
0.21902941167354584,0.33919987082481384,0.4225406348705292,0.07314935326576233,0.3053566813468933,0.23154526948928833,0.2816087007522583,60927,0.1263594627380371,511.0,0.328793466091156,0.0004096000047866255,,,
0.25122910737991333,0.45405709743499756,0.41681984066963196,0.06970135867595673,0.34151822328567505,0.25573796033859253,0.2737733721733093,61046,0.14657250046730042,512.0,0.3565785586833954,0.0004096000047866255,,,
0.21502268314361572,0.25253286957740784,0.40844759345054626,0.057876091450452805,0.30956992506980896,0.2248602956533432,0.26421067118644714,61165,0.09680745005607605,513.0,0.3293454647064209,0.0004096000047866255,,,
0.2092696577310562,0.22558841109275818,0.39661893248558044,0.0384327657520771,0.2997514605522156,0.21815970540046692,0.25371986627578735,61284,0.07586389034986496,514.0,0.3191249668598175,0.0004096000047866255,,,
0.19432543218135834,0.06808667629957199,0.3855692446231842,0.024382928386330605,0.28995832800865173,0.20419231057167053,0.2436598390340805,61403,0.033123679459095,515.0,0.3090805113315582,0.0003276799980085343,,,
0.19877082109451294,0.05020170286297798,0.3886657655239105,0.01541421189904213,0.2910311222076416,0.2076319456100464,0.24307645857334137,61522,0.02237170934677124,516.0,0.3105580508708954,0.0003276799980085343,,,
0.18635408580303192,0.15825225412845612,0.3831074833869934,0.01767895370721817,0.282211571931839,0.19644983112812042,0.23683279752731323,61641,0.04579361528158188,517.0,0.3023907542228699,0.0003276799980085343,,,
0.1911073476076126,0.08819830417633057,0.37801459431648254,0.016803784295916557,0.2852042019367218,0.19891107082366943,0.23012591898441315,61760,0.03108268976211548,518.0,0.30376628041267395,0.0003276799980085343,,,
0.20059962570667267,0.06449417024850845,0.3670826256275177,0.017431899905204773,0.2917076647281647,0.20470577478408813,0.2211303561925888,61879,0.02684435434639454,519.0,0.30678266286849976,0.0003276799980085343,,,
0.19959533214569092,0.1065216138958931,0.36254099011421204,0.01985144056379795,0.2951575517654419,0.2028074413537979,0.2156558632850647,61998,0.03718547523021698,520.0,0.3086342513561249,0.0003276799980085343,0.2769635021686554,0.25072532892227173,0.2835230529308319
0.2068851888179779,0.14422525465488434,0.36563268303871155,0.025058306753635406,0.30199211835861206,0.20868374407291412,0.2158779501914978,62117,0.048891693353652954,521.0,0.3147202432155609,0.0003276799980085343,,,
0.20374795794487,0.18066003918647766,0.40422603487968445,0.030994636937975883,0.3015749156475067,0.21735814213752747,0.27179890871047974,62236,0.06092772260308266,522.0,0.32210513949394226,0.0003276799980085343,,,
0.20265673100948334,0.2573692500591278,0.3947959840297699,0.04196147620677948,0.3001021444797516,0.21450760960578918,0.2619110941886902,62355,0.0850430354475975,523.0,0.3190408945083618,0.0003276799980085343,,,
0.1943834275007248,0.1311715692281723,0.38227492570877075,0.032035887241363525,0.28831377625465393,0.20571966469287872,0.25106456875801086,62474,0.05186302214860916,524.0,0.30710601806640625,0.0003276799980085343,,,
0.19241103529930115,0.08454254269599915,0.3838174343109131,0.022981412708759308,0.2878187298774719,0.20380160212516785,0.24936388432979584,62593,0.035293638706207275,525.0,0.3070184886455536,0.0003276799980085343,,,
0.19192133843898773,0.08302094042301178,0.37147030234336853,0.018804123625159264,0.28533023595809937,0.20129258930683136,0.2387775182723999,62712,0.031647488474845886,526.0,0.3025582432746887,0.0003276799980085343,,,
0.20257647335529327,0.1320541501045227,0.36036553978919983,0.019878653809428215,0.29541265964508057,0.20790450274944305,0.2292165607213974,62831,0.04231375455856323,527.0,0.30840325355529785,0.0003276799980085343,,,
0.19464896619319916,0.1714773178100586,0.3742847740650177,0.030488481745123863,0.29310956597328186,0.2037828266620636,0.24031823873519897,62950,0.05868625268340111,528.0,0.309344619512558,0.0003276799980085343,,,
0.2344435453414917,0.19337782263755798,0.4044455289840698,0.03995891287922859,0.32379111647605896,0.24325865507125854,0.2785191237926483,63069,0.07064269483089447,529.0,0.3399220108985901,0.0003276799980085343,,,
0.20394274592399597,0.16017791628837585,0.39200448989868164,0.03697418048977852,0.2970797121524811,0.21654725074768066,0.26696521043777466,63188,0.061614930629730225,530.0,0.3160646855831146,0.0003276799980085343,0.2522714138031006,0.1408436894416809,0.2801283299922943
0.22248244285583496,0.13917779922485352,0.37965425848960876,0.031194796785712242,0.31689831614494324,0.22914372384548187,0.2557888329029083,63307,0.052791398018598557,531.0,0.32944953441619873,0.0003276799980085343,,,
0.20616799592971802,0.19080327451229095,0.36873406171798706,0.03380889073014259,0.29874783754348755,0.21403740346431732,0.24551501870155334,63426,0.06520776450634003,532.0,0.3127450942993164,0.0003276799980085343,,,
0.19135454297065735,0.12941205501556396,0.3732348680496216,0.02467326633632183,0.2856937646865845,0.20212015509605408,0.24518261849880219,63545,0.04562102630734444,533.0,0.30320197343826294,0.0003276799980085343,,,
0.19715017080307007,0.149418905377388,0.374041885137558,0.024151286110281944,0.2932312786579132,0.2061886191368103,0.24234242737293243,63664,0.049204811453819275,534.0,0.30939340591430664,0.0003276799980085343,,,
0.22429972887039185,0.17182594537734985,0.3727772831916809,0.03653513267636299,0.32284867763519287,0.22713054716587067,0.23845382034778595,63783,0.0635932981967926,535.0,0.332834392786026,0.0003276799980085343,,,
0.23128819465637207,0.2646086812019348,0.3669196665287018,0.05175479128956795,0.31866198778152466,0.23132136464118958,0.23145398497581482,63902,0.09432557225227356,536.0,0.32831352949142456,0.0003276799980085343,,,
0.20966817438602448,0.18442369997501373,0.35732367634773254,0.05393683537840843,0.3058115541934967,0.21232487261295319,0.22295159101486206,64021,0.08003421127796173,537.0,0.31611397862434387,0.0003276799980085343,,,
0.19574499130249023,0.16147005558013916,0.35036373138427734,0.029009146615862846,0.28911927342414856,0.19969604909420013,0.21550029516220093,64140,0.05550133064389229,538.0,0.30136817693710327,0.0003276799980085343,,,
0.21443989872932434,0.09236499667167664,0.34159553050994873,0.025445297360420227,0.30543243885040283,0.21305635571479797,0.20752215385437012,64259,0.03882923722267151,539.0,0.31266504526138306,0.0003276799980085343,,,
0.22926928102970123,0.11809062212705612,0.3397657573223114,0.027376322075724602,0.31291550397872925,0.22405166923999786,0.203181192278862,64378,0.045519180595874786,540.0,0.31828558444976807,0.0003276799980085343,0.2996624708175659,0.28900131583213806,0.3023277521133423
0.2055792659521103,0.16007433831691742,0.334464967250824,0.034949757158756256,0.2963590621948242,0.20388346910476685,0.19710025191307068,64497,0.05997467413544655,541.0,0.3039802312850952,0.0003276799980085343,,,
0.20366644859313965,0.140905499458313,0.348929226398468,0.03259756416082382,0.2985626459121704,0.2045857161283493,0.20826281607151031,64616,0.054259154945611954,542.0,0.308635950088501,0.0003276799980085343,,,
0.19731901586055756,0.12362930923700333,0.3387640118598938,0.024948151782155037,0.2950645089149475,0.19783705472946167,0.1999092400074005,64735,0.044684384018182755,543.0,0.3038043975830078,0.0003276799980085343,,,
0.21783263981342316,0.2495260387659073,0.38091954588890076,0.043762367218732834,0.30987420678138733,0.22666391730308533,0.26198896765708923,64854,0.08491510152816772,544.0,0.32408326864242554,0.0003276799980085343,,,
0.21627292037010193,0.3378061056137085,0.36868607997894287,0.04377393051981926,0.31114575266838074,0.22318607568740845,0.2508387267589569,64973,0.10258037596940994,545.0,0.3226538300514221,0.0003276799980085343,,,
0.20632171630859375,0.3855893909931183,0.39500176906585693,0.039963170886039734,0.299912691116333,0.22118470072746277,0.28063663840293884,65092,0.10908842086791992,546.0,0.3189305067062378,0.0003276799980085343,,,
0.20604266226291656,0.2953357398509979,0.3877829313278198,0.03230056166648865,0.29341962933540344,0.21918457746505737,0.271752268075943,65211,0.08490759879350662,547.0,0.31229230761528015,0.0003276799980085343,,,
0.1943514347076416,0.14513522386550903,0.37901878356933594,0.021498827263712883,0.28678837418556213,0.2078222781419754,0.2617056667804718,65330,0.04622611030936241,548.0,0.30523446202278137,0.0003276799980085343,,,
0.18509763479232788,0.06132344529032707,0.3674740791320801,0.01338732335716486,0.2785027027130127,0.198272705078125,0.2509729266166687,65449,0.022974548861384392,549.0,0.29629698395729065,0.00026214399258606136,,,
0.18094485998153687,0.08158589899539948,0.36088162660598755,0.01279603410512209,0.2767943739891052,0.19322413206100464,0.24234126508235931,65568,0.026554007083177567,550.0,0.2936118245124817,0.00026214399258606136,0.2594279646873474,0.22402499616146088,0.26827871799468994
0.18177364766597748,0.05758456140756607,0.35274380445480347,0.010879416018724442,0.27568909525871277,0.1920756846666336,0.23328375816345215,65687,0.020220445469021797,551.0,0.29110005497932434,0.00026214399258606136,,,
0.1821426898241043,0.055147308856248856,0.3501065969467163,0.010367915965616703,0.2772631347179413,0.1911982148885727,0.22742034494876862,65806,0.019323794171214104,552.0,0.2918318212032318,0.00026214399258606136,,,
0.184658482670784,0.05899110808968544,0.34066376090049744,0.011585038155317307,0.27757033705711365,0.1914471983909607,0.21860206127166748,65925,0.021066252142190933,553.0,0.2901890277862549,0.00026214399258606136,,,
0.18604813516139984,0.08653689920902252,0.33147433400154114,0.016272081062197685,0.28428763151168823,0.1908988654613495,0.21030183136463165,66044,0.030325045809149742,554.0,0.29372498393058777,0.00026214399258606136,,,
0.18783687055110931,0.08056033402681351,0.32230687141418457,0.01768282800912857,0.2853024899959564,0.19065594673156738,0.20193225145339966,66163,0.030258331447839737,555.0,0.2927033603191376,0.00026214399258606136,,,
0.19250522553920746,0.14866039156913757,0.31872278451919556,0.016134489327669144,0.28446903824806213,0.1933594048023224,0.19677607715129852,66282,0.04263966903090477,556.0,0.2913197875022888,0.00026214399258606136,,,
0.1877874732017517,0.16102638840675354,0.31272414326667786,0.020682718604803085,0.28905433416366577,0.1882357895374298,0.1900290697813034,66401,0.04875145107507706,557.0,0.2937883138656616,0.00026214399258606136,,,
0.19262996315956116,0.1361822932958603,0.30693167448043823,0.024468520656228065,0.28756335377693176,0.1908046156167984,0.183503195643425,66520,0.04681127518415451,558.0,0.291437029838562,0.00026214399258606136,,,
0.19749636948108673,0.11215194314718246,0.298866331577301,0.02424546889960766,0.2901025712490082,0.1932707130908966,0.17636807262897491,66639,0.0418267659842968,559.0,0.2918553352355957,0.00026214399258606136,,,
0.18690355122089386,0.0840897336602211,0.29314175248146057,0.01808760315179825,0.2816239595413208,0.18358765542507172,0.17032408714294434,66758,0.0312880277633667,560.0,0.2839275002479553,0.00026214399258606136,0.24932000041007996,0.16354793310165405,0.27076300978660583
0.1916617751121521,0.10811789333820343,0.2917659282684326,0.021094921976327896,0.2892301678657532,0.18673063814640045,0.16700612008571625,66877,0.03849951922893524,561.0,0.289737343788147,0.00026214399258606136,,,
0.18864132463932037,0.10811936855316162,0.285177618265152,0.02159259468317032,0.28057214617729187,0.1831493079662323,0.16118119657039642,66996,0.03889795020222664,562.0,0.28149324655532837,0.00026214399258606136,,,
0.1904907077550888,0.075189009308815,0.2819812297821045,0.017793167382478714,0.2817915976047516,0.18383261561393738,0.15720026195049286,67115,0.02927233651280403,563.0,0.2818295359611511,0.00026214399258606136,,,
0.18195168673992157,0.08421039581298828,0.27869465947151184,0.016283443197607994,0.27715635299682617,0.176219642162323,0.15329141914844513,67234,0.029868831858038902,564.0,0.27746403217315674,0.00026214399258606136,,,
0.23023171722888947,0.05991524085402489,0.2855099141597748,0.017648974433541298,0.3119576871395111,0.21544940769672394,0.15632019937038422,67353,0.026102228090167046,565.0,0.30666813254356384,0.00026214399258606136,,,
0.19148452579975128,0.13047440350055695,0.285640686750412,0.02864845097064972,0.2861081063747406,0.18395231664180756,0.15382352471351624,67472,0.0490136444568634,566.0,0.2860146164894104,0.00026214399258606136,,,
0.19827157258987427,0.2537353038787842,0.28138989210128784,0.028026234358549118,0.28842559456825256,0.1885802447795868,0.14981496334075928,67591,0.07316804677248001,567.0,0.28701844811439514,0.00026214399258606136,,,
0.1956351399421692,0.11084185540676117,0.3075703978538513,0.027666613459587097,0.29024171829223633,0.19187960028648376,0.17685741186141968,67710,0.04430167004466057,568.0,0.2937074601650238,0.00026214399258606136,,,
0.20509229600429535,0.19230462610721588,0.33822309970855713,0.033877644687891006,0.29805681109428406,0.20662616193294525,0.21276161074638367,67829,0.06556303799152374,569.0,0.3060900568962097,0.00026214399258606136,,,
0.19262167811393738,0.1708979606628418,0.33846819400787354,0.028591899201273918,0.28475943207740784,0.19598397612571716,0.20943309366703033,67948,0.05705311894416809,570.0,0.2955012023448944,0.00026214399258606136,0.2875720262527466,0.34991762042045593,0.27198562026023865
0.18856769800186157,0.13388586044311523,0.35791975259780884,0.0189837533980608,0.28196337819099426,0.1963069885969162,0.2272641658782959,68067,0.041964177042245865,571.0,0.29715466499328613,0.00026214399258606136,,,
0.18923740088939667,0.1063208132982254,0.34946125745773315,0.015504944138228893,0.28247395157814026,0.19513340294361115,0.21871736645698547,68186,0.033668119460344315,572.0,0.29587140679359436,0.00026214399258606136,,,
0.17966899275779724,0.11924492567777634,0.34120693802833557,0.019971171393990517,0.27958348393440247,0.18585029244422913,0.2105754315853119,68305,0.0398259237408638,573.0,0.2919081747531891,0.00026214399258606136,,,
0.18694916367530823,0.07309936732053757,0.3446153402328491,0.017868634313344955,0.2851617932319641,0.1916329264640808,0.21036794781684875,68424,0.028914781287312508,574.0,0.2970525026321411,0.00026214399258606136,,,
0.19351829588413239,0.06390213221311569,0.3537595570087433,0.01622106321156025,0.28825369477272034,0.19793963432312012,0.21562492847442627,68543,0.025757277384400368,575.0,0.30135488510131836,0.00026214399258606136,,,
0.1948191374540329,0.09198424965143204,0.35425907373428345,0.015488671138882637,0.28785908222198486,0.19857092201709747,0.21357806026935577,68662,0.030787786468863487,576.0,0.30113908648490906,0.00026214399258606136,,,
0.18326342105865479,0.11414247751235962,0.34798362851142883,0.020613837987184525,0.2823043167591095,0.18808354437351227,0.2073640078306198,68781,0.03931957110762596,577.0,0.2954401969909668,0.00026214399258606136,,,
0.20690611004829407,0.06436233967542648,0.33827194571495056,0.02481822483241558,0.3066028952598572,0.2054131031036377,0.1994411200284958,68900,0.03272704780101776,578.0,0.3129367232322693,0.00026214399258606136,,,
0.19732783734798431,0.0953914150595665,0.34935835003852844,0.02323225513100624,0.29048216342926025,0.1993299126625061,0.20733819901943207,69019,0.03766408562660217,579.0,0.3022574186325073,0.00026214399258606136,,,
0.18467679619789124,0.09228570014238358,0.3457029461860657,0.02039465680718422,0.2807596027851105,0.18812476098537445,0.20191659033298492,69138,0.03477286547422409,580.0,0.29374828934669495,0.00026214399258606136,0.2662155032157898,0.25937679409980774,0.2679252028465271
0.1854812353849411,0.08966938406229019,0.33585530519485474,0.023267636075615883,0.2808658182621002,0.1871967911720276,0.19405904412269592,69257,0.03654799237847328,581.0,0.29186370968818665,0.00026214399258606136,,,
0.18536317348480225,0.12956781685352325,0.3277187943458557,0.02330159768462181,0.28089264035224915,0.18565258383750916,0.1868101954460144,69376,0.04455484077334404,582.0,0.29025787115097046,0.00026214399258606136,,,
0.18692810833454132,0.07427147775888443,0.32202035188674927,0.01607930287718773,0.2848842740058899,0.18575049936771393,0.18104000389575958,69495,0.02771773748099804,583.0,0.29231148958206177,0.00026214399258606136,,,
0.1949952244758606,0.06104956194758415,0.32238808274269104,0.01725517027080059,0.2879423201084137,0.19172562658786774,0.17864717543125153,69614,0.026014048606157303,584.0,0.2948314845561981,0.00026214399258606136,,,
0.19984635710716248,0.14413534104824066,0.31823742389678955,0.02317415550351143,0.2907131016254425,0.19463899731636047,0.17380952835083008,69733,0.047366391867399216,585.0,0.29621797800064087,0.00026214399258606136,,,
0.1946077048778534,0.15394343435764313,0.32232555747032166,0.021060587838292122,0.2935526669025421,0.19064825773239136,0.17481045424938202,69852,0.04763715714216232,586.0,0.299307256937027,0.00026214399258606136,,,
0.1910616159439087,0.09925448149442673,0.31458425521850586,0.023042192682623863,0.28569817543029785,0.1865445375442505,0.1684761792421341,69971,0.038284651935100555,587.0,0.291475385427475,0.00026214399258606136,,,
0.19701997935771942,0.0673389807343483,0.3091050386428833,0.022557321935892105,0.28739672899246216,0.19029560685157776,0.16339807212352753,70090,0.031513653695583344,588.0,0.2917383909225464,0.00026214399258606136,,,
0.19228573143482208,0.08124114573001862,0.30089980363845825,0.020850643515586853,0.29073238372802734,0.18526485562324524,0.1571812927722931,70209,0.032928746193647385,589.0,0.29276585578918457,0.00026214399258606136,,,
0.18992498517036438,0.18447065353393555,0.29551106691360474,0.03169136121869087,0.2872074544429779,0.1824483722448349,0.15254195034503937,70328,0.062247224152088165,590.0,0.2888681888580322,0.00026214399258606136,0.25769105553627014,0.18119019269943237,0.2768162786960602
0.193973571062088,0.11019071936607361,0.301860511302948,0.03141544759273529,0.28758159279823303,0.18621885776519775,0.15520000457763672,70447,0.047170501202344894,591.0,0.29043737053871155,0.00026214399258606136,,,
0.1891453117132187,0.09457160532474518,0.2952362298965454,0.021925166249275208,0.2854103744029999,0.1812942922115326,0.14989019930362701,70566,0.0364544577896595,592.0,0.2873755395412445,0.00026214399258606136,,,
0.18389832973480225,0.12841835618019104,0.2900681793689728,0.02260557748377323,0.27915868163108826,0.1762632429599762,0.14572283625602722,70685,0.043768130242824554,593.0,0.2813405990600586,0.00026214399258606136,,,
0.19186650216579437,0.0774027556180954,0.2910647690296173,0.017499709501862526,0.2897145748138428,0.18239422142505646,0.14450505375862122,70804,0.02948031947016716,594.0,0.2899846136569977,0.00026214399258606136,,,
0.19023576378822327,0.12661439180374146,0.28398028016090393,0.018155209720134735,0.284858375787735,0.18009281158447266,0.13952100276947021,70923,0.03984704613685608,595.0,0.2846827507019043,0.00026214399258606136,,,
0.1858518123626709,0.07260202616453171,0.2826250195503235,0.01206101756542921,0.2773438096046448,0.1760828197002411,0.13700686395168304,71042,0.02416921779513359,596.0,0.2784000635147095,0.00020971520279999822,,,
0.18161480128765106,0.08035148680210114,0.27780628204345703,0.007513393647968769,0.2743470072746277,0.17187705636024475,0.13292604684829712,71161,0.02208101376891136,597.0,0.27503886818885803,0.00020971520279999822,,,
0.17547358572483063,0.04085381329059601,0.2775722146034241,0.00721367821097374,0.27150917053222656,0.16661861538887024,0.1311986893415451,71280,0.013941705226898193,598.0,0.2727217972278595,0.00020971520279999822,,,
0.1768096536397934,0.04808720201253891,0.2771311104297638,0.00747362757101655,0.2722057104110718,0.16734382510185242,0.1294805407524109,71399,0.015596342273056507,599.0,0.27319079637527466,0.00020971520279999822,,,
0.17459076642990112,0.05956831946969032,0.27227455377578735,0.008598567917943,0.26938021183013916,0.1648457944393158,0.1258658915758133,71518,0.018792517483234406,600.0,0.26995909214019775,0.00020971520279999822,0.24115578830242157,0.1689721792936325,0.25920164585113525
0.18258896470069885,0.062275759875774384,0.2700670659542084,0.01039586216211319,0.2775338292121887,0.1707136332988739,0.12321224063634872,71637,0.02077183872461319,601.0,0.2760404646396637,0.00020971520279999822,,,
0.1790001541376114,0.05472122132778168,0.266938716173172,0.010290045291185379,0.2727452218532562,0.16724170744419098,0.12020787596702576,71756,0.019176281988620758,602.0,0.2715839147567749,0.00020971520279999822,,,
0.18164154887199402,0.09181348234415054,0.2739042639732361,0.011550459079444408,0.276881605386734,0.1701640784740448,0.12425411492586136,71875,0.027603067457675934,603.0,0.27628612518310547,0.00020971520279999822,,,
0.18990273773670197,0.07291233539581299,0.269584059715271,0.01237842533737421,0.28355681896209717,0.17608320713043213,0.12080508470535278,71994,0.024485206231474876,604.0,0.280762255191803,0.00020971520279999822,,,
0.1828492432832718,0.07325908541679382,0.2644173502922058,0.013422179035842419,0.27518782019615173,0.16969408094882965,0.1170734241604805,72113,0.02538956329226494,605.0,0.2730337381362915,0.00020971520279999822,,,
0.19958092272281647,0.05426991358399391,0.2606339752674103,0.010449254885315895,0.2862142026424408,0.1825036108493805,0.114194355905056,72232,0.019213387742638588,606.0,0.2810981571674347,0.00020971520279999822,,,
0.17965634167194366,0.060935840010643005,0.26475852727890015,0.014517338015139103,0.27690768241882324,0.16694799065589905,0.11611451208591461,72351,0.023801039904356003,607.0,0.27447783946990967,0.00020971520279999822,,,
0.1963091641664505,0.10549454391002655,0.25836434960365295,0.020849337801337242,0.29572251439094543,0.17956358194351196,0.11258125305175781,72470,0.037778373807668686,608.0,0.2882508933544159,0.00020971520279999822,,,
0.18505702912807465,0.09245086461305618,0.25397738814353943,0.016616342589259148,0.2780081033706665,0.16991126537322998,0.10932816565036774,72589,0.031783249229192734,609.0,0.27320197224617004,0.00020971520279999822,,,
0.18567633628845215,0.10397090762853622,0.2490910142660141,0.01663350686430931,0.2803933620452881,0.16977670788764954,0.1061781644821167,72708,0.03410099074244499,610.0,0.2741329073905945,0.00020971520279999822,0.24118217825889587,0.133667454123497,0.2680608332157135
0.1845112144947052,0.11078519374132156,0.2545739710330963,0.015710169449448586,0.2828979790210724,0.16932502388954163,0.10858018696308136,72827,0.03472517430782318,611.0,0.27723318338394165,0.00020971520279999822,,,
0.17795711755752563,0.16297192871570587,0.2537202537059784,0.016076628118753433,0.27428334951400757,0.16388186812400818,0.10758087038993835,72946,0.0454556904733181,612.0,0.2701707184314728,0.00020971520279999822,,,
0.18032734096050262,0.03960660845041275,0.2534092366695404,0.010904951952397823,0.2776127755641937,0.16552138328552246,0.10629753023386002,73065,0.01664528250694275,613.0,0.27277207374572754,0.00020971520279999822,,,
0.18116967380046844,0.07962317764759064,0.24817626178264618,0.013537976890802383,0.2741239666938782,0.165560781955719,0.10312522947788239,73184,0.026755018159747124,614.0,0.268934428691864,0.00020971520279999822,,,
0.18609440326690674,0.055119648575782776,0.24501743912696838,0.01154247485101223,0.27968093752861023,0.16902360320091248,0.100740447640419,73303,0.02025791071355343,615.0,0.2727482318878174,0.00020971520279999822,,,
0.17980057001113892,0.08902716636657715,0.24514156579971313,0.014130659401416779,0.272765189409256,0.16382411122322083,0.09991826862096786,73422,0.02910996414721012,616.0,0.2672404646873474,0.00020971520279999822,,,
0.18719640374183655,0.0761282816529274,0.24141573905944824,0.012197447940707207,0.2829563319683075,0.16921718418598175,0.09730028361082077,73541,0.024983616545796394,617.0,0.2746482193470001,0.00020971520279999822,,,
0.1825713962316513,0.08062043786048889,0.2449387013912201,0.014401668682694435,0.2790527939796448,0.1657455414533615,0.09844210743904114,73660,0.027645422145724297,618.0,0.27222996950149536,0.00020971520279999822,,,
0.18070007860660553,0.058660805225372314,0.23987926542758942,0.012597575783729553,0.2745165526866913,0.16367070376873016,0.0955532044172287,73779,0.021810222417116165,619.0,0.26758909225463867,0.00020971520279999822,,,
0.18221352994441986,0.08254649490118027,0.23979155719280243,0.015540428459644318,0.27898216247558594,0.16484332084655762,0.09536245465278625,73898,0.028941642493009567,620.0,0.2711440324783325,0.00020971520279999822,0.26058512926101685,0.23140177130699158,0.26788100600242615
0.1860097050666809,0.14681017398834229,0.2349894791841507,0.021155109629034996,0.2824070453643799,0.16734185814857483,0.0926705002784729,74017,0.046286121010780334,621.0,0.2729235291481018,0.00020971520279999822,,,
0.1961234211921692,0.13063855469226837,0.2488962560892105,0.028306642547249794,0.2983933389186859,0.17737390100955963,0.10237584263086319,74136,0.04877302423119545,622.0,0.28849393129348755,0.00020971520279999822,,,
0.18274471163749695,0.14379213750362396,0.24485769867897034,0.02392556145787239,0.27707454562187195,0.1661594808101654,0.09981857240200043,74255,0.04789888113737106,623.0,0.27063119411468506,0.00020971520279999822,,,
0.18115070462226868,0.04901011660695076,0.24202106893062592,0.01080023217946291,0.27649080753326416,0.16442887485027313,0.09754151105880737,74374,0.01844220981001854,624.0,0.2695968449115753,0.00020971520279999822,,,
0.17832079529762268,0.052509501576423645,0.2386387586593628,0.009430267848074436,0.2730696499347687,0.16171394288539886,0.09528650343418121,74493,0.018046116456389427,625.0,0.266183465719223,0.00020971520279999822,,,
0.18768946826457977,0.05547551438212395,0.2346443235874176,0.00925019383430481,0.2790362536907196,0.1686849296092987,0.09266670793294907,74612,0.018495257943868637,626.0,0.2701578736305237,0.00020971520279999822,,,
0.1890437752008438,0.060326915234327316,0.2342246025800705,0.010215005837380886,0.2787316143512726,0.1696663200855255,0.09215641766786575,74731,0.020237386226654053,627.0,0.26983022689819336,0.00020971520279999822,,,
0.18194641172885895,0.11915092170238495,0.23138836026191711,0.016009777784347534,0.27609407901763916,0.16363756358623505,0.09040211141109467,74850,0.03663800656795502,628.0,0.26715293526649475,0.00020971520279999822,,,
0.1846385896205902,0.09658334404230118,0.22672519087791443,0.010633735917508602,0.28143614530563354,0.1652679443359375,0.08778532594442368,74969,0.027823658660054207,629.0,0.2704939544200897,0.00020971520279999822,,,
0.18338622152805328,0.07933282107114792,0.22251392900943756,0.012620542198419571,0.27824667096138,0.16377881169319153,0.0853491872549057,75088,0.02596299909055233,630.0,0.26710012555122375,0.00020971520279999822,0.2417573183774948,0.13614241778850555,0.26816102862358093
0.1749524027109146,0.07137876003980637,0.2285444736480713,0.012761938385665417,0.2717228829860687,0.15760698914527893,0.08822528272867203,75207,0.024485301226377487,631.0,0.2630872130393982,0.00020971520279999822,,,
0.17688502371311188,0.04586395248770714,0.2239922434091568,0.012787104584276676,0.2742622494697571,0.1586286425590515,0.08560308068990707,75326,0.01940247416496277,632.0,0.26420825719833374,0.00020971520279999822,,,
0.1787545531988144,0.057466961443424225,0.2198863923549652,0.013946725986897945,0.274161696434021,0.15966178476810455,0.083290696144104,75445,0.02265077643096447,633.0,0.2633066475391388,0.00020971520279999822,,,
0.18217453360557556,0.0830046609044075,0.2324233204126358,0.015597051940858364,0.2891539931297302,0.16403420269489288,0.09147283434867859,75564,0.029078572988510132,634.0,0.2778078615665436,0.00020971520279999822,,,
0.19101707637310028,0.07400910556316376,0.24020840227603912,0.019038990139961243,0.28383490443229675,0.17195111513137817,0.09568727761507034,75683,0.030033014714717865,635.0,0.2751096189022064,0.00020971520279999822,,,
0.20351171493530273,0.07082691043615341,0.23876047134399414,0.019064873456954956,0.29538694024086,0.18164581060409546,0.09418220818042755,75802,0.029417280107736588,636.0,0.28406164050102234,0.00020971520279999822,,,
0.17571114003658295,0.09266263991594315,0.2394787073135376,0.014599600806832314,0.27266624569892883,0.1593281775712967,0.09379634261131287,75921,0.03021220862865448,637.0,0.2660287320613861,0.00020971520279999822,,,
0.1784304827451706,0.05789142847061157,0.23512977361679077,0.010980173945426941,0.27300357818603516,0.161042258143425,0.09148933738470078,76040,0.020362425595521927,638.0,0.2654288113117218,0.00020971520279999822,,,
0.18065503239631653,0.05131562426686287,0.23040452599525452,0.011501365341246128,0.2771862745285034,0.16229937970638275,0.08887678384780884,76159,0.019464217126369476,639.0,0.26782992482185364,0.00020971520279999822,,,
0.17685647308826447,0.057650793343782425,0.22569680213928223,0.010573569685220718,0.2716241478919983,0.1587393581867218,0.08627083897590637,76278,0.01998901553452015,640.0,0.26243868470191956,0.00020971520279999822,0.2327267825603485,0.1269880086183548,0.25916150212287903
0.1827332079410553,0.07791060209274292,0.22338071465492249,0.012086842209100723,0.2810268998146057,0.16313955187797546,0.08476491272449493,76397,0.025251593440771103,641.0,0.26949766278266907,0.00020971520279999822,,,
0.1870013326406479,0.0995626449584961,0.2242741882801056,0.01387101598083973,0.28191378712654114,0.16659663617610931,0.08497783541679382,76516,0.031009342521429062,642.0,0.27038586139678955,0.00020971520279999822,,,
0.19433213770389557,0.10550586134195328,0.22331048548221588,0.023843465372920036,0.2872641682624817,0.17230719327926636,0.0842074528336525,76635,0.040175944566726685,643.0,0.2744734287261963,0.00020971520279999822,,,
0.18363440036773682,0.06813064217567444,0.229801207780838,0.020815949887037277,0.27993348240852356,0.1643919050693512,0.08742187917232513,76754,0.0302788894623518,644.0,0.26990702748298645,0.00020971520279999822,,,
0.18156063556671143,0.09534073621034622,0.2297798991203308,0.015561175532639027,0.2796684205532074,0.16266590356826782,0.08708692342042923,76873,0.03151708468794823,645.0,0.26969072222709656,0.00020971520279999822,,,
0.1828659325838089,0.08061020076274872,0.2269471436738968,0.0135450828820467,0.27978065609931946,0.16340312361717224,0.0855519101023674,76992,0.026958107948303223,646.0,0.2692139744758606,0.00020971520279999822,,,
0.17985133826732635,0.0832156166434288,0.22616228461265564,0.012108485214412212,0.27614718675613403,0.16077421605587006,0.08446571975946426,77111,0.02632990851998329,647.0,0.26615020632743835,0.00020971520279999822,,,
0.17627467215061188,0.06523551046848297,0.22179166972637177,0.010422552935779095,0.27004584670066833,0.15744557976722717,0.08212915062904358,77230,0.02138514630496502,648.0,0.26039502024650574,0.00020971520279999822,,,
0.17245490849018097,0.06208913028240204,0.22317083179950714,0.009865790605545044,0.27180057764053345,0.1545053869485855,0.08270725607872009,77349,0.020310459658503532,649.0,0.26207464933395386,0.00020971520279999822,,,
0.19957241415977478,0.08163062483072281,0.2271060347557068,0.01172736007720232,0.2878658175468445,0.1765432208776474,0.0844263881444931,77468,0.025708012282848358,650.0,0.27571386098861694,0.00020971520279999822,0.2820133566856384,0.2906600832939148,0.27985167503356934
0.17790542542934418,0.13443784415721893,0.23378197848796844,0.021911529824137688,0.27510133385658264,0.16002023220062256,0.08847948163747787,77587,0.04441678896546364,651.0,0.266837477684021,0.00020971520279999822,,,
0.1860346496105194,0.10663711279630661,0.23299913108348846,0.01737252064049244,0.2796669006347656,0.1663050353527069,0.08738656342029572,77706,0.035225436091423035,652.0,0.27033334970474243,0.00020971520279999822,,,
0.1804763376712799,0.10545338690280914,0.23350541293621063,0.015061483718454838,0.2741992473602295,0.16176792979240417,0.08693423122167587,77825,0.03313986584544182,653.0,0.266060471534729,0.00020971520279999822,,,
0.18730638921260834,0.043460264801979065,0.22904889285564423,0.010292137041687965,0.28057363629341125,0.16676749289035797,0.0846119299530983,77944,0.016925763338804245,654.0,0.2702687084674835,0.00020971520279999822,,,
0.18166658282279968,0.09845256805419922,0.22694018483161926,0.012213807553052902,0.27410730719566345,0.161957785487175,0.08312254399061203,78063,0.029461557045578957,655.0,0.2646738886833191,0.00020971520279999822,,,
0.17957733571529388,0.05236201360821724,0.22249943017959595,0.009480923414230347,0.2732910215854645,0.1598256677389145,0.08081895858049393,78182,0.018057143315672874,656.0,0.2631326913833618,0.00020971520279999822,,,
0.17672908306121826,0.06649001687765121,0.22249945998191833,0.009202063083648682,0.2720547914505005,0.15743614733219147,0.08026433736085892,78301,0.02065965160727501,657.0,0.26214373111724854,0.00020971520279999822,,,
0.18798819184303284,0.047964002937078476,0.21931199729442596,0.008378813043236732,0.28325462341308594,0.1660638153553009,0.07836635410785675,78420,0.01629585213959217,658.0,0.2704660892486572,0.00020971520279999822,,,
0.17982739210128784,0.07470802962779999,0.2278151512145996,0.012260105460882187,0.27556484937667847,0.1605251580476761,0.08331619948148727,78539,0.024749688804149628,659.0,0.2660149037837982,0.00020971520279999822,,,
0.1978529840707779,0.07372651994228363,0.23133063316345215,0.014186068437993526,0.28979530930519104,0.17527788877487183,0.08497753739356995,78658,0.026094159111380577,660.0,0.2781023681163788,0.00020971520279999822,0.2829544246196747,0.2893044650554657,0.28136691451072693
0.18495069444179535,0.10705289989709854,0.24410784244537354,0.020991923287510872,0.2804969251155853,0.16687601804733276,0.09457729011774063,78777,0.038204122334718704,661.0,0.27321910858154297,0.00020971520279999822,,,
0.18625275790691376,0.1377488076686859,0.25387120246887207,0.018942665308713913,0.2827876806259155,0.1693095862865448,0.10153689980506897,78896,0.04270389676094055,662.0,0.2770043909549713,0.00020971520279999822,,,
0.18240128457546234,0.06416015326976776,0.2483651340007782,0.015099928714334965,0.2766701877117157,0.16560640931129456,0.09842684864997864,79015,0.024911973625421524,663.0,0.2710091769695282,0.00020971520279999822,,,
0.1872313916683197,0.0868687629699707,0.2489156275987625,0.014495175331830978,0.28089088201522827,0.16940321028232574,0.09809046238660812,79134,0.028969895094633102,664.0,0.27449584007263184,0.00020971520279999822,,,
0.17955173552036285,0.09773466736078262,0.25340735912323,0.015139197930693626,0.27676522731781006,0.16376139223575592,0.10060000419616699,79253,0.031658291816711426,665.0,0.27209365367889404,0.00020971520279999822,,,
0.18140147626399994,0.07364129275083542,0.24858073890209198,0.01544634997844696,0.27647507190704346,0.1646650731563568,0.09771941602230072,79372,0.027085337787866592,666.0,0.27089622616767883,0.00020971520279999822,,,
0.18136566877365112,0.05744481459259987,0.25421419739723206,0.011283970437943935,0.274996817111969,0.165316641330719,0.10112055391073227,79491,0.02051614038646221,667.0,0.27084028720855713,0.00020971520279999822,,,
0.18881158530712128,0.0731896385550499,0.26603472232818604,0.012993086129426956,0.2798699736595154,0.1730526089668274,0.11001667380332947,79610,0.025032395496964455,668.0,0.27710291743278503,0.00020971520279999822,,,
0.17940615117549896,0.0756724402308464,0.2594517469406128,0.00986207090318203,0.2754690647125244,0.1647946983575821,0.10634884238243103,79729,0.023024147376418114,669.0,0.27226561307907104,0.00020971520279999822,,,
0.18806219100952148,0.050812121480703354,0.25332289934158325,0.013170070946216583,0.2815677225589752,0.1709972470998764,0.10273745656013489,79848,0.020698482170701027,670.0,0.27591875195503235,0.00020971520279999822,0.24152061343193054,0.12627005577087402,0.2703332304954529
0.18507952988147736,0.0547478124499321,0.25343799591064453,0.017291968688368797,0.28226032853126526,0.16846558451652527,0.10200975835323334,79967,0.024783140048384666,671.0,0.27649587392807007,0.00020971520279999822,,,
0.18282806873321533,0.074764683842659,0.2503910958766937,0.013598709367215633,0.2741880416870117,0.1662263423204422,0.09981942921876907,80086,0.025831902399659157,672.0,0.26942867040634155,0.00020971520279999822,,,
0.17893193662166595,0.12876121699810028,0.25090280175209045,0.012672380544245243,0.27412936091423035,0.16302236914634705,0.0993841215968132,80205,0.03589014708995819,673.0,0.2694840431213379,0.00020971520279999822,,,
0.17635594308376312,0.07320438325405121,0.24757641553878784,0.011932313442230225,0.2727126181125641,0.16056911647319794,0.09742175042629242,80324,0.02418672852218151,674.0,0.2676853835582733,0.00020971520279999822,,,
0.17513401806354523,0.1030246913433075,0.2519475817680359,0.013638468459248543,0.2715352773666382,0.16007399559020996,0.09983386844396591,80443,0.03151571378111839,675.0,0.26761773228645325,0.00020971520279999822,,,
0.18316203355789185,0.0869959369301796,0.2466314435005188,0.01946251094341278,0.27818185091018677,0.16592442989349365,0.09697400778532028,80562,0.032969195395708084,676.0,0.27187177538871765,0.00020971520279999822,,,
0.1943051964044571,0.06788703054189682,0.24126861989498138,0.016124000772833824,0.2930270731449127,0.17421512305736542,0.09385479986667633,80681,0.026476606726646423,677.0,0.2826753854751587,0.00020971520279999822,,,
0.18133831024169922,0.0846799686551094,0.23733019828796387,0.018794307485222816,0.2813264727592468,0.16333040595054626,0.09129878133535385,80800,0.03197144344449043,678.0,0.27252721786499023,0.00020971520279999822,,,
0.18463842570781708,0.08244697004556656,0.23921369016170502,0.014837599359452724,0.27825450897216797,0.16604462265968323,0.09166938811540604,80919,0.02835947275161743,679.0,0.2704463303089142,0.00020971520279999822,,,
0.18812251091003418,0.10118614137172699,0.23878425359725952,0.01659388095140457,0.28354310989379883,0.16874703764915466,0.09124509990215302,81038,0.033512335270643234,680.0,0.274591326713562,0.00020971520279999822,0.2610616981983185,0.2289171814918518,0.26909780502319336
0.17302262783050537,0.042574744671583176,0.2352825403213501,0.011987811885774136,0.269357830286026,0.15625116229057312,0.08916526287794113,81157,0.018105199560523033,681.0,0.2625427842140198,0.00016777215932961553,,,
0.17212265729904175,0.03111116774380207,0.23101840913295746,0.0060142953880131245,0.26706060767173767,0.15504500269889832,0.086734339594841,81276,0.011033670045435429,682.0,0.25985217094421387,0.00016777215932961553,,,
0.17219381034374237,0.037136007100343704,0.23152999579906464,0.004666005726903677,0.266254186630249,0.15502052009105682,0.08632731437683105,81395,0.011160005815327168,683.0,0.2593093514442444,0.00016777215932961553,,,
0.17329709231853485,0.03140607103705406,0.22673474252223969,0.004271387122571468,0.2663685381412506,0.1553955376148224,0.08378926664590836,81514,0.009698322974145412,684.0,0.2584417760372162,0.00016777215932961553,,,
0.1720477193593979,0.046863213181495667,0.22214800119400024,0.004757117014378309,0.2660987675189972,0.1539081484079361,0.08134980499744415,81633,0.01317833736538887,685.0,0.25730860233306885,0.00016777215932961553,,,
0.17746849358081818,0.05160512402653694,0.218134343624115,0.00532055227085948,0.2705796957015991,0.15781816840171814,0.07921689003705978,81752,0.014577466063201427,686.0,0.2600906193256378,0.00016777215932961553,,,
0.17415454983711243,0.057144977152347565,0.2205401211977005,0.007453187834471464,0.2677702009677887,0.15531820058822632,0.07997284084558487,81871,0.017391545698046684,687.0,0.25832417607307434,0.00016777215932961553,,,
0.1748315393924713,0.04878469184041023,0.223638117313385,0.007001326885074377,0.2682002782821655,0.1560952365398407,0.08114998042583466,81990,0.015357999131083488,688.0,0.25928783416748047,0.00016777215932961553,,,
0.1748286932706833,0.048718295991420746,0.23051871359348297,0.009098111651837826,0.27020350098609924,0.15683613717556,0.08486592024564743,82109,0.0170221496373415,689.0,0.2622665464878082,0.00016777215932961553,,,
0.17249007523059845,0.05791083350777626,0.22733652591705322,0.00776311568915844,0.2686326801776886,0.15456444025039673,0.08286187797784805,82228,0.017792660742998123,690.0,0.26037344336509705,0.00016777215932961553,0.23685936629772186,0.14908044040203094,0.2588040828704834
0.17808300256729126,0.05358193814754486,0.22459469735622406,0.009098978713154793,0.2716172933578491,0.15869024395942688,0.08111917227506638,82347,0.017995571717619896,691.0,0.2622127830982208,0.00016777215932961553,,,
0.17482824623584747,0.045422740280628204,0.22755245864391327,0.007788697723299265,0.27075061202049255,0.15630179643630981,0.08219601958990097,82466,0.015315507538616657,692.0,0.26211097836494446,0.00016777215932961553,,,
0.18042147159576416,0.07224689424037933,0.23001857101917267,0.008050624281167984,0.2715493440628052,0.1610155552625656,0.08339188247919083,82585,0.020889876410365105,693.0,0.2632431983947754,0.00016777215932961553,,,
0.17239631712436676,0.07547524571418762,0.2570176422595978,0.012033437378704548,0.27034640312194824,0.16004705429077148,0.11065001785755157,82704,0.024721797555685043,694.0,0.26768064498901367,0.00016777215932961553,,,
0.18798799812793732,0.11969820410013199,0.2626354992389679,0.015174043364822865,0.287007600069046,0.17307698726654053,0.11343294382095337,82823,0.03607887402176857,695.0,0.28213316202163696,0.00016777215932961553,,,
0.1735985428094864,0.06411483883857727,0.26572245359420776,0.01407303474843502,0.2726631462574005,0.16170550882816315,0.11413336545228958,82942,0.02408139780163765,696.0,0.27127501368522644,0.00016777215932961553,,,
0.17370189726352692,0.06842637062072754,0.25971758365631104,0.011588703840970993,0.27145227789878845,0.1610884666442871,0.1106347069144249,83061,0.022956235334277153,697.0,0.26910534501075745,0.00016777215932961553,,,
0.17724302411079407,0.06222059950232506,0.25545045733451843,0.00789524707943201,0.27184757590293884,0.1633835732936859,0.1079457476735115,83180,0.01876031793653965,698.0,0.26856815814971924,0.00016777215932961553,,,
0.1769668012857437,0.052534449845552444,0.26161542534828186,0.00766037916764617,0.27096447348594666,0.16387571394443512,0.11151134967803955,83299,0.016635194420814514,699.0,0.26909467577934265,0.00016777215932961553,,,
0.17250852286815643,0.052833184599876404,0.2606596350669861,0.006389368325471878,0.26664620637893677,0.160113126039505,0.11053148657083511,83418,0.015678131952881813,700.0,0.2654488980770111,0.00016777215932961553,0.25137510895729065,0.2327936291694641,0.2560204565525055
0.17288057506084442,0.044869352132081985,0.26647040247917175,0.007092375308275223,0.2685354948043823,0.1609763354063034,0.11335940659046173,83537,0.014647770673036575,701.0,0.26812249422073364,0.00016777215932961553,,,
0.17182521522045135,0.03766453266143799,0.26302188634872437,0.0068634855560958385,0.2660917341709137,0.1595984548330307,0.11069143563508987,83656,0.013023694977164268,702.0,0.2654777765274048,0.00016777215932961553,,,
0.1711328774690628,0.03124174289405346,0.26424577832221985,0.006472020875662565,0.26766663789749146,0.1590404212474823,0.1106705367565155,83775,0.011425965465605259,703.0,0.26698246598243713,0.00016777215932961553,,,
0.17765788733959198,0.051994215697050095,0.2589709758758545,0.009611601009964943,0.27356451749801636,0.16359706223011017,0.10735379904508591,83894,0.018088124692440033,704.0,0.27064579725265503,0.00016777215932961553,,,
0.17801187932491302,0.04078482463955879,0.25352242588996887,0.012247850187122822,0.27626103162765503,0.16321571171283722,0.1040310338139534,84013,0.017955245450139046,705.0,0.2717133164405823,0.00016777215932961553,,,
0.1775018572807312,0.07914051413536072,0.2516900599002838,0.01316129695624113,0.2747417688369751,0.16252422332763672,0.1026136577129364,84132,0.026357140392065048,706.0,0.2701314389705658,0.00016777215932961553,,,
0.17241109907627106,0.08082092553377151,0.25223055481910706,0.014251722022891045,0.26861584186553955,0.15845908224582672,0.10265094041824341,84251,0.027565564960241318,707.0,0.2653387784957886,0.00016777215932961553,,,
0.17632639408111572,0.0546838641166687,0.25261902809143066,0.008063255809247494,0.2706266939640045,0.16144955158233643,0.10194221884012222,84370,0.017387377098202705,708.0,0.2670251727104187,0.00016777215932961553,,,
0.17578096687793732,0.04374527558684349,0.24989432096481323,0.007786933332681656,0.2708074450492859,0.16064320504665375,0.10009217262268066,84489,0.014978601597249508,709.0,0.2666248083114624,0.00016777215932961553,,,
0.17449404299259186,0.07467803359031677,0.249368354678154,0.007842311635613441,0.26923346519470215,0.1593898981809616,0.09897330403327942,84608,0.021209457889199257,710.0,0.2652604579925537,0.00016777215932961553,0.2519776225090027,0.22889243066310883,0.25774890184402466
0.17822808027267456,0.04379627853631973,0.2434936761856079,0.0076548391953110695,0.27405238151550293,0.16173993051052094,0.09578733146190643,84727,0.014883126132190228,711.0,0.2679406404495239,0.00016777215932961553,,,
0.18190832436084747,0.033520475029945374,0.23894399404525757,0.009794951416552067,0.2755540609359741,0.16415828466415405,0.09315811842679977,84846,0.014540055766701698,712.0,0.2682320475578308,0.00016777215932961553,,,
0.17909938097000122,0.07396583259105682,0.23377804458141327,0.01412142999470234,0.2791234254837036,0.16132740676403046,0.09023946523666382,84965,0.026090310886502266,713.0,0.27005434036254883,0.00016777215932961553,,,
0.1734766960144043,0.08309212327003479,0.2371828854084015,0.014105068519711494,0.2695850729942322,0.1570645421743393,0.09141596406698227,85084,0.027902478352189064,714.0,0.263104647397995,0.00016777215932961553,,,
0.17346586287021637,0.05049353837966919,0.23410499095916748,0.010821962729096413,0.26799944043159485,0.15667980909347534,0.08953559398651123,85203,0.018756277859210968,715.0,0.2612205743789673,0.00016777215932961553,,,
0.1804666370153427,0.04985471069812775,0.24758723378181458,0.008588745258748531,0.27254366874694824,0.16432413458824158,0.09975412487983704,85322,0.016841936856508255,716.0,0.26755237579345703,0.00016777215932961553,,,
0.17356902360916138,0.06513243168592453,0.24180161952972412,0.006278497166931629,0.2680034041404724,0.15815049409866333,0.09647637605667114,85441,0.01804928481578827,717.0,0.26276305317878723,0.00013421772746369243,,,
0.1720128357410431,0.04627033323049545,0.2368677854537964,0.004618192091584206,0.26637858152389526,0.1562991738319397,0.09344454854726791,85560,0.012948621064424515,718.0,0.26047641038894653,0.00013421772746369243,,,
0.1718660593032837,0.03259710222482681,0.2320868819952011,0.0042098648846149445,0.267686665058136,0.1556238830089569,0.0906551331281662,85679,0.009887311607599258,719.0,0.26056671142578125,0.00013421772746369243,,,
0.16855022311210632,0.03289070352911949,0.22851377725601196,0.0038395593874156475,0.26501426100730896,0.15249726176261902,0.08828546106815338,85798,0.009649788029491901,720.0,0.2577141523361206,0.00013421772746369243,0.2320106327533722,0.1469586193561554,0.253273606300354
0.17577914893627167,0.03600488230586052,0.23318183422088623,0.004209240432828665,0.2695930302143097,0.15868094563484192,0.0902881771326065,85917,0.010568369179964066,721.0,0.26231080293655396,0.00013421772746369243,,,
0.1714959740638733,0.04555632546544075,0.230741485953331,0.005112340208142996,0.2652835547924042,0.1548657864332199,0.08834505826234818,86036,0.013201137073338032,722.0,0.2583751380443573,0.00013421772746369243,,,
0.17117100954055786,0.027846483513712883,0.2268919050693512,0.004952778574079275,0.2650584280490875,0.15415050089359283,0.08606842905282974,86155,0.009531519375741482,723.0,0.25742512941360474,0.00013421772746369243,,,
0.17029578983783722,0.03415746986865997,0.22304730117321014,0.0037228402215987444,0.26471710205078125,0.15297439694404602,0.08368883281946182,86274,0.00980976689606905,724.0,0.25638315081596375,0.00013421772746369243,,,
0.16926629841327667,0.04091338440775871,0.2221761792898178,0.004713108297437429,0.2645695209503174,0.152010977268219,0.08298974484205246,86393,0.011953163892030716,725.0,0.25609084963798523,0.00013421772746369243,,,
0.1700323075056076,0.04567435756325722,0.21772360801696777,0.005728308577090502,0.2667560279369354,0.1521296352148056,0.08051896840333939,86512,0.01371751818805933,726.0,0.2569495439529419,0.00013421772746369243,,,
0.175947368144989,0.07478398829698563,0.22880618274211884,0.008052591234445572,0.2727449834346771,0.15832819044589996,0.08785141259431839,86631,0.021398872137069702,727.0,0.2639572322368622,0.00013421772746369243,,,
0.17608250677585602,0.06114943325519562,0.22577212750911713,0.009945308789610863,0.2693370580673218,0.15802007913589478,0.08577036112546921,86750,0.020186137408018112,728.0,0.26062408089637756,0.00013421772746369243,,,
0.181134432554245,0.04690294340252876,0.22204601764678955,0.00934545323252678,0.2749252915382385,0.1616050899028778,0.08348770439624786,86869,0.016856951639056206,729.0,0.26434943079948425,0.00013421772746369243,,,
0.17291954159736633,0.0564517043530941,0.21941246092319489,0.008445331826806068,0.267436146736145,0.1547078639268875,0.08186116814613342,86988,0.018046606332063675,730.0,0.2578314244747162,0.00013421772746369243,0.23803377151489258,0.164748877286911,0.256354957818985
0.1744767725467682,0.04030347242951393,0.2150980830192566,0.005754546262323856,0.2674708068370819,0.15547743439674377,0.07948002219200134,87107,0.012664331123232841,731.0,0.2569962739944458,0.00013421772746369243,,,
0.17141492664813995,0.03665602207183838,0.21112442016601562,0.0056030163541436195,0.2684088945388794,0.1525825560092926,0.07725308835506439,87226,0.011813618242740631,732.0,0.2569519877433777,0.00013421772746369243,,,
0.16873642802238464,0.03637709468603134,0.2126931995153427,0.00462739123031497,0.2651088535785675,0.15045395493507385,0.0773240253329277,87345,0.010977331548929214,733.0,0.25462570786476135,0.00013421772746369243,,,
0.174686461687088,0.03492831438779831,0.2089335322380066,0.004489379934966564,0.26688241958618164,0.15481768548488617,0.0753425881266594,87464,0.010577168315649033,734.0,0.2552926540374756,0.00013421772746369243,,,
0.17095144093036652,0.03981310501694679,0.20786185562610626,0.004629690200090408,0.2650867700576782,0.1515895277261734,0.07414186000823975,87583,0.011666372418403625,735.0,0.2536417841911316,0.00013421772746369243,,,
0.174072727560997,0.04138224199414253,0.20771875977516174,0.005887283477932215,0.267833948135376,0.1539580374956131,0.07349921762943268,87702,0.012986276298761368,736.0,0.2558109164237976,0.00013421772746369243,,,
0.17589664459228516,0.04089120775461197,0.21130156517028809,0.005825047846883535,0.26990923285484314,0.15568822622299194,0.0748545303940773,87821,0.012838279828429222,737.0,0.2581877112388611,0.00013421772746369243,,,
0.17539569735527039,0.04224186763167381,0.2171427309513092,0.007796167861670256,0.27015069127082825,0.15595747530460358,0.07820457965135574,87940,0.014685307629406452,738.0,0.2595491111278534,0.00013421772746369243,,,
0.1781495064496994,0.04987720772624016,0.22241058945655823,0.007454914506524801,0.2717958092689514,0.15871089696884155,0.08095645904541016,88059,0.015939373522996902,739.0,0.2619187831878662,0.00013421772746369243,,,
0.1719692200422287,0.07126051932573318,0.2183213084936142,0.007549419533461332,0.26577743887901306,0.15334635972976685,0.07885491847991943,88178,0.020291639491915703,740.0,0.2562862038612366,0.00013421772746369243,0.23036564886569977,0.1317070871591568,0.2550302743911743
0.17619438469409943,0.035322416573762894,0.21984273195266724,0.006245683412998915,0.27021118998527527,0.1567648947238922,0.07904693484306335,88297,0.01206103153526783,741.0,0.26013749837875366,0.00013421772746369243,,,
0.1749649941921234,0.03673169016838074,0.21547558903694153,0.007291478104889393,0.2686397135257721,0.15533661842346191,0.07682310044765472,88416,0.013179521076381207,742.0,0.25800690054893494,0.00013421772746369243,,,
0.16939200460910797,0.031185897067189217,0.2133580595254898,0.006251260172575712,0.26438257098197937,0.15056449174880981,0.0752544105052948,88535,0.011238187551498413,743.0,0.25417765974998474,0.00013421772746369243,,,
0.16974103450775146,0.034691255539655685,0.21425265073776245,0.005261433310806751,0.26424911618232727,0.1507989913225174,0.07503075152635574,88654,0.011147397570312023,744.0,0.25424984097480774,0.00013421772746369243,,,
0.1745189130306244,0.06320299953222275,0.2120400071144104,0.006536779925227165,0.26931506395339966,0.15433426201343536,0.07359562069177628,88773,0.017870023846626282,745.0,0.25786006450653076,0.00013421772746369243,,,
0.1693706512451172,0.04599614813923836,0.21321925520896912,0.007007753476500511,0.26653459668159485,0.1503685563802719,0.07436017692089081,88892,0.014805433340370655,746.0,0.2558715343475342,0.00013421772746369243,,,
0.17353643476963043,0.04324619844555855,0.21068328619003296,0.006864553317427635,0.268898069858551,0.15342476963996887,0.07297810167074203,89011,0.014140883460640907,747.0,0.25725510716438293,0.00013421772746369243,,,
0.1734633594751358,0.06168335676193237,0.2077116221189499,0.0068855080753564835,0.26768550276756287,0.15304237604141235,0.07135849446058273,89130,0.01784507930278778,748.0,0.25569072365760803,0.00013421772746369243,,,
0.17600198090076447,0.0770125463604927,0.21007603406906128,0.00859333947300911,0.27015331387519836,0.1552186906337738,0.07208549231290817,89249,0.02227718010544777,749.0,0.25813785195350647,0.00013421772746369243,,,
0.16849714517593384,0.05617019534111023,0.20644722878932953,0.007080523297190666,0.2645932137966156,0.14885489642620087,0.07028590142726898,89368,0.01689845696091652,750.0,0.2529640197753906,0.00013421772746369243,0.22854965925216675,0.12700510025024414,0.2539357841014862
0.17636756598949432,0.033946871757507324,0.2037498652935028,0.00542466389015317,0.2697172462940216,0.1548745483160019,0.06890246272087097,89487,0.011129106394946575,751.0,0.2565237879753113,0.00013421772746369243,,,
0.17165592312812805,0.031525712460279465,0.20140612125396729,0.004549859091639519,0.2685379981994629,0.15087811648845673,0.06776690483093262,89606,0.009945030324161053,752.0,0.2551116347312927,0.00013421772746369243,,,
0.1715051382780075,0.04377681761980057,0.19805456697940826,0.0061629111878573895,0.2675349712371826,0.15040111541748047,0.06598500162363052,89725,0.01368569303303957,753.0,0.25363889336586,0.00013421772746369243,,,
0.17065882682800293,0.04193684831261635,0.19499558210372925,0.0071425000205636024,0.26537472009658813,0.14942964911460876,0.06451290100812912,89844,0.014101371169090271,754.0,0.2512989044189453,0.00013421772746369243,,,
0.1711100935935974,0.0483672134578228,0.2021207958459854,0.0060651483945548534,0.265484094619751,0.15063029527664185,0.06871107965707779,89963,0.014525562524795532,755.0,0.2528114318847656,0.00013421772746369243,,,
0.16973352432250977,0.049616146832704544,0.20376475155353546,0.00555730564519763,0.2648681104183197,0.1496770828962326,0.06945130974054337,90082,0.014369073323905468,756.0,0.2526474595069885,0.00013421772746369243,,,
0.17168623208999634,0.03461020067334175,0.20042026042938232,0.005622925236821175,0.2659977078437805,0.15090002119541168,0.06775511056184769,90201,0.01142038032412529,757.0,0.2528822124004364,0.00013421772746369243,,,
0.17376220226287842,0.04675327613949776,0.19824299216270447,0.006166029721498489,0.26910924911499023,0.15228694677352905,0.0663859099149704,90320,0.014283479191362858,758.0,0.25493600964546204,0.00013421772746369243,,,
0.1672709733247757,0.040623974055051804,0.19608084857463837,0.005903172306716442,0.2666037082672119,0.14683127403259277,0.06507247686386108,90439,0.01284733321517706,759.0,0.25249913334846497,0.00013421772746369243,,,
0.17705999314785004,0.035708844661712646,0.19777680933475494,0.007878542877733707,0.27334320545196533,0.154739111661911,0.06545557081699371,90558,0.013444604352116585,760.0,0.25822994112968445,0.00013421772746369243,0.2526887357234955,0.2185523957014084,0.26122283935546875
0.17222869396209717,0.09971972554922104,0.2076067179441452,0.009049744345247746,0.26772943139076233,0.15211932361125946,0.07168181240558624,90677,0.027183741331100464,761.0,0.2557049095630646,0.00013421772746369243,,,
0.17444977164268494,0.056698039174079895,0.20432013273239136,0.009776508435606956,0.2722098231315613,0.1535537838935852,0.0699697881937027,90796,0.019160816445946693,762.0,0.2586318850517273,0.00013421772746369243,,,
0.17506158351898193,0.06095394492149353,0.20285412669181824,0.00971368607133627,0.26936814188957214,0.15386930108070374,0.06910020858049393,90915,0.01996173895895481,763.0,0.25606533885002136,0.00013421772746369243,,,
0.1683093160390854,0.06277430057525635,0.21221141517162323,0.0072904606349766254,0.2658873498439789,0.1495257169008255,0.07439129054546356,91034,0.01838723011314869,764.0,0.25515216588974,0.00013421772746369243,,,
0.17238175868988037,0.04207465425133705,0.21166333556175232,0.0057565076276659966,0.2655995190143585,0.15260888636112213,0.07351742684841156,91153,0.013020137324929237,765.0,0.2548123002052307,0.00013421772746369243,,,
0.1719297468662262,0.040196314454078674,0.20779892802238464,0.005484719295054674,0.26546481251716614,0.15186426043510437,0.07160229980945587,91272,0.012427038513123989,766.0,0.2539316415786743,0.00013421772746369243,,,
0.16902074217796326,0.03577863797545433,0.20437772572040558,0.004823011811822653,0.2640934884548187,0.14918646216392517,0.06984933465719223,91391,0.011014136485755444,767.0,0.2521503269672394,0.00013421772746369243,,,
0.17211946845054626,0.04214897006750107,0.2048150897026062,0.005953623913228512,0.2663366198539734,0.151594877243042,0.0694965124130249,91510,0.013192693702876568,768.0,0.25403231382369995,0.00013421772746369243,,,
0.17316262423992157,0.051509249955415726,0.2019805759191513,0.005269629880785942,0.26723790168762207,0.15215417742729187,0.0681203231215477,91629,0.014517554081976414,769.0,0.2541864514350891,0.00013421772746369243,,,
0.17421075701713562,0.046123139560222626,0.204319030046463,0.006644501816481352,0.2686896324157715,0.15314389765262604,0.06887641549110413,91748,0.014540228061378002,770.0,0.2558155059814453,0.00013421772746369243,0.2547881603240967,0.2386050969362259,0.2588339149951935
0.17444352805614471,0.046874769032001495,0.20191557705402374,0.006958784535527229,0.2683984041213989,0.1530507206916809,0.06747946888208389,91867,0.014941981993615627,771.0,0.25510185956954956,0.00013421772746369243,,,
0.17423269152641296,0.04592518135905266,0.20000730454921722,0.008053353056311607,0.27126696705818176,0.15261976420879364,0.06616799533367157,91986,0.015627719461917877,772.0,0.25701504945755005,0.00013421772746369243,,,
0.17340204119682312,0.04721684008836746,0.1971631944179535,0.006634237710386515,0.26918289065361023,0.15164296329021454,0.0646066665649414,92105,0.014750759117305279,773.0,0.2547789514064789,0.00013421772746369243,,,
0.17918561398983002,0.05562976375222206,0.1963362842798233,0.006523223593831062,0.27076610922813416,0.15620794892311096,0.06429722905158997,92224,0.016344532370567322,774.0,0.2558801472187042,0.00013421772746369243,,,
0.17184677720069885,0.052062686532735825,0.19980072975158691,0.005797202233225107,0.2682345509529114,0.1506921499967575,0.06607358157634735,92343,0.01505029946565628,775.0,0.25454777479171753,0.00013421772746369243,,,
0.17415092885494232,0.07690524309873581,0.19790443778038025,0.007312051951885223,0.27129828929901123,0.1523343026638031,0.06506775319576263,92462,0.02123069018125534,776.0,0.25661951303482056,0.00013421772746369243,,,
0.17768704891204834,0.042017046362161636,0.19569671154022217,0.00752264866605401,0.2685076594352722,0.15491914749145508,0.06384756416082382,92581,0.014421528205275536,777.0,0.2539454698562622,0.00013421772746369243,,,
0.17110103368759155,0.057861994951963425,0.1949118822813034,0.006655992474406958,0.2645178437232971,0.149505615234375,0.06312393397092819,92700,0.01689719408750534,778.0,0.25059664249420166,0.00013421772746369243,,,
0.1751558780670166,0.03241493180394173,0.19391629099845886,0.005738828796893358,0.27175432443618774,0.15265341103076935,0.06264352053403854,92819,0.011074048466980457,779.0,0.25618672370910645,0.00013421772746369243,,,
0.17048494517803192,0.053326062858104706,0.1951267272233963,0.007843337953090668,0.2656114995479584,0.14895018935203552,0.06281115114688873,92938,0.016939885914325714,780.0,0.2515145540237427,0.00013421772746369243,0.24492387473583221,0.20345166325569153,0.2552919387817383
0.17071230709552765,0.030275892466306686,0.2030891329050064,0.00532601960003376,0.2673129439353943,0.14999322593212128,0.0671168863773346,93057,0.010315993800759315,781.0,0.2544682025909424,0.00013421772746369243,,,
0.17107416689395905,0.04510293900966644,0.19965343177318573,0.006586743518710136,0.26637619733810425,0.14997151494026184,0.06556084752082825,93176,0.014289982616901398,782.0,0.2530316412448883,0.00013421772746369243,,,
0.17141596972942352,0.05258266255259514,0.20692075788974762,0.00718617532402277,0.2666931748390198,0.15101277828216553,0.06939999014139175,93295,0.016265472397208214,783.0,0.2547386884689331,0.00013421772746369243,,,
0.1711023449897766,0.04727701097726822,0.2038872241973877,0.005252313334494829,0.2644824981689453,0.15046826004981995,0.06793194264173508,93414,0.013657254166901112,784.0,0.2523634433746338,0.00013421772746369243,,,
0.16957002878189087,0.043498147279024124,0.2004116177558899,0.00588506693020463,0.26481547951698303,0.14891602098941803,0.06629998981952667,93533,0.013407682999968529,785.0,0.2519347071647644,0.00013421772746369243,,,
0.17225421965122223,0.055434178560972214,0.20489102602005005,0.005091454368084669,0.2656078338623047,0.15155896544456482,0.06877795606851578,93652,0.015159999020397663,786.0,0.2534644603729248,0.00013421772746369243,,,
0.16836436092853546,0.035207636654376984,0.2034277319908142,0.005716279614716768,0.26357302069664,0.14822395145893097,0.0676622986793518,93771,0.011614550836384296,787.0,0.25154396891593933,0.00013421772746369243,,,
0.17419487237930298,0.04532504826784134,0.2094438523054123,0.006008284632116556,0.267752468585968,0.15348204970359802,0.070630744099617,93890,0.013871638104319572,788.0,0.2560907304286957,0.00013421772746369243,,,
0.16990619897842407,0.043733615428209305,0.20881541073322296,0.007138910703361034,0.26522308588027954,0.14998680353164673,0.07030916959047318,94009,0.014457851648330688,789.0,0.25394153594970703,0.00013421772746369243,,,
0.1763439029455185,0.07419248670339584,0.2049683928489685,0.007813497446477413,0.27166247367858887,0.15477585792541504,0.06850367039442062,94128,0.02108929492533207,790.0,0.25832366943359375,0.00013421772746369243,0.23242855072021484,0.12311434745788574,0.2597571015357971
0.17136342823505402,0.03559556230902672,0.2017199695110321,0.0046224710531532764,0.2662400007247925,0.1504802703857422,0.06694763153791428,94247,0.01081708911806345,791.0,0.25333598256111145,0.00010737418051576242,,,
0.16838428378105164,0.029894037172198296,0.19822771847248077,0.0032706919591873884,0.26329663395881653,0.147761270403862,0.06526919454336166,94366,0.008595360442996025,792.0,0.2502828538417816,0.00010737418051576242,,,
0.1693429797887802,0.03529190644621849,0.19747257232666016,0.0029845144599676132,0.26406019926071167,0.14844408631324768,0.06484850496053696,94485,0.009445993229746819,793.0,0.25074267387390137,0.00010737418051576242,,,
0.16887782514095306,0.03265773132443428,0.19525519013404846,0.0026040219236165285,0.2636255919933319,0.14782211184501648,0.06359924376010895,94604,0.008614764548838139,794.0,0.24995151162147522,0.00010737418051576242,,,
0.1689276397228241,0.04265841469168663,0.1943674236536026,0.0028501602355390787,0.2629607319831848,0.14770527184009552,0.06281576305627823,94723,0.010811812244355679,795.0,0.24924206733703613,0.00010737418051576242,,,
0.16653424501419067,0.039044253528118134,0.19821155071258545,0.0028476696461439133,0.26222074031829834,0.1461123824119568,0.06442497670650482,94842,0.010086985304951668,796.0,0.24941891431808472,0.00010737418051576242,,,
0.16664156317710876,0.03038698621094227,0.19517596065998077,0.003479174803942442,0.2629660964012146,0.14590243995189667,0.0629459097981453,94961,0.008860737085342407,797.0,0.2494080662727356,0.00010737418051576242,,,
0.16923394799232483,0.03754183650016785,0.1928234100341797,0.004054931923747063,0.26416492462158203,0.14774903655052185,0.06180935353040695,95080,0.010752313770353794,798.0,0.24989663064479828,0.00010737418051576242,,,
0.16861137747764587,0.031506795436143875,0.19049474596977234,0.0036291275173425674,0.2644086480140686,0.14703640341758728,0.060736462473869324,95199,0.009204660542309284,799.0,0.24962586164474487,0.00010737418051576242,,,
0.16941580176353455,0.035834603011608124,0.18918876349925995,0.005557477939873934,0.2642171084880829,0.14756222069263458,0.060147881507873535,95318,0.011612902395427227,800.0,0.24921144545078278,0.00010737418051576242,0.2335033416748047,0.1545359492301941,0.25324517488479614
0.16878651082515717,0.04234110191464424,0.19629183411598206,0.005874465685337782,0.26495328545570374,0.14779207110404968,0.06381431221961975,95437,0.013167793862521648,801.0,0.2512210011482239,0.00010737418051576242,,,
0.1708780974149704,0.05697203427553177,0.19328974187374115,0.006589654833078384,0.26627257466316223,0.1491701602935791,0.062338441610336304,95556,0.01666613109409809,802.0,0.2516760230064392,0.00010737418051576242,,,
0.17197775840759277,0.03384847566485405,0.19037525355815887,0.005189214833080769,0.2659907341003418,0.14976206421852112,0.06089925020933151,95675,0.01092106569558382,803.0,0.250867635011673,0.00010737418051576242,,,
0.1684575229883194,0.028638659045100212,0.18966898322105408,0.004645184148102999,0.2640690803527832,0.1468079835176468,0.06020975485444069,95794,0.009443880058825016,804.0,0.24918906390666962,0.00010737418051576242,,,
0.17136698961257935,0.03558220714330673,0.19352927803993225,0.0036176908761262894,0.26565760374069214,0.14953714609146118,0.062217820435762405,95913,0.010010594502091408,805.0,0.25123193860054016,0.00010737418051576242,,,
0.16957904398441315,0.032593123614788055,0.19838406145572662,0.0033831014297902584,0.2644821107387543,0.14862662553787231,0.06481688469648361,96032,0.009225105866789818,806.0,0.25126248598098755,0.00010737418051576242,,,
0.16971337795257568,0.044440217316150665,0.19737109541893005,0.003320086747407913,0.2640581429004669,0.1486482173204422,0.06438755989074707,96151,0.011544113978743553,807.0,0.250720739364624,0.00010737418051576242,,,
0.16765135526657104,0.035157460719347,0.19544003903865814,0.003994626924395561,0.2622922658920288,0.14676058292388916,0.06319747865200043,96270,0.010227194987237453,808.0,0.24892182648181915,0.00010737418051576242,,,
0.16941891610622406,0.039106063544750214,0.19235554337501526,0.004210978746414185,0.26410236954689026,0.14789460599422455,0.0617973729968071,96389,0.011189996264874935,809.0,0.24975299835205078,0.00010737418051576242,,,
0.16824860870838165,0.03251845762133598,0.1893002688884735,0.006611695047467947,0.2642676532268524,0.14668141305446625,0.060412582010030746,96508,0.011793047189712524,810.0,0.24927417933940887,0.00010737418051576242,0.22773976624011993,0.12381041795015335,0.25372210144996643
0.1676497906446457,0.04104255512356758,0.1940852552652359,0.0044207703322172165,0.2645846903324127,0.14661698043346405,0.0624857023358345,96627,0.011745127849280834,811.0,0.250484824180603,0.00010737418051576242,,,
0.1701371818780899,0.026374993845820427,0.19122473895549774,0.004629381932318211,0.2646665573120117,0.1483365297317505,0.06113387644290924,96746,0.008978504687547684,812.0,0.2499781996011734,0.00010737418051576242,,,
0.16892386972904205,0.03488566353917122,0.18972599506378174,0.0037632205057889223,0.262692391872406,0.14717328548431396,0.06017093360424042,96865,0.009987710043787956,813.0,0.24809911847114563,0.00010737418051576242,,,
0.169514462351799,0.0459878109395504,0.18714594841003418,0.003914144355803728,0.26454848051071167,0.14737199246883392,0.058802034705877304,96984,0.012328878976404667,814.0,0.2490679919719696,0.00010737418051576242,,,
0.17072069644927979,0.03353273868560791,0.1842573881149292,0.004000546410679817,0.2640308141708374,0.14806672930717468,0.0574507974088192,97103,0.009906984865665436,815.0,0.24807614088058472,0.00010737418051576242,,,
0.1713399887084961,0.04608507826924324,0.18166951835155487,0.003975944593548775,0.26596832275390625,0.14831030368804932,0.05619153752923012,97222,0.012397771701216698,816.0,0.24910856783390045,0.00010737418051576242,,,
0.16983391344547272,0.03423681482672691,0.18114854395389557,0.004767283331602812,0.26653990149497986,0.14698103070259094,0.05556946247816086,97341,0.010661189444363117,817.0,0.24946163594722748,0.00010737418051576242,,,
0.17125307023525238,0.027933739125728607,0.18555986881256104,0.004062793217599392,0.26457858085632324,0.14849717915058136,0.05747360736131668,97460,0.008836982771754265,818.0,0.24877485632896423,0.00010737418051576242,,,
0.17016386985778809,0.03440266475081444,0.1843443661928177,0.0033186962828040123,0.2644590437412262,0.14746123552322388,0.05665070563554764,97579,0.009535489603877068,819.0,0.2484361082315445,0.00010737418051576242,,,
0.17113487422466278,0.036580413579940796,0.1852208971977234,0.004841527435928583,0.2657172977924347,0.148245170712471,0.05668633431196213,97698,0.011189304292201996,820.0,0.2496180236339569,0.00010737418051576242,0.24226419627666473,0.19177554547786713,0.25488635897636414
0.17027518153190613,0.056747518479824066,0.18277235329151154,0.004766266793012619,0.2639186978340149,0.14735382795333862,0.0556684248149395,97817,0.015162516385316849,821.0,0.24768942594528198,0.00010737418051576242,,,
0.1705760806798935,0.038661014288663864,0.1835712343454361,0.004762900061905384,0.26505064964294434,0.1475999802350998,0.0556955486536026,97936,0.01154252327978611,822.0,0.24875476956367493,0.00010737418051576242,,,
0.16673962771892548,0.04014572873711586,0.1861739158630371,0.003830047557130456,0.2613356411457062,0.14470960199832916,0.056589480489492416,98055,0.011093184351921082,823.0,0.24630330502986908,0.00010737418051576242,,,
0.17149075865745544,0.03557947650551796,0.1842402219772339,0.004046484362334013,0.2662033140659332,0.1483532041311264,0.055802974849939346,98174,0.010353082790970802,824.0,0.24981069564819336,0.00010737418051576242,,,
0.17127622663974762,0.03496340662240982,0.18405945599079132,0.0048691462725400925,0.26641103625297546,0.1481214016675949,0.05550208315253258,98293,0.010887998156249523,825.0,0.24994072318077087,0.00010737418051576242,,,
0.16822366416454315,0.03476133570075035,0.18701273202896118,0.004790708888322115,0.26611870527267456,0.14590029418468475,0.05660685896873474,98412,0.010784834623336792,826.0,0.25029751658439636,0.00010737418051576242,,,
0.1702605038881302,0.03576722368597984,0.1861620843410492,0.00542781176045537,0.2645381689071655,0.14741097390651703,0.0560128428041935,98531,0.01149569358676672,827.0,0.24886295199394226,0.00010737418051576242,,,
0.16803830862045288,0.04405062645673752,0.18372897803783417,0.005021040793508291,0.26318275928497314,0.14545512199401855,0.05512235686182976,98650,0.012826959602534771,828.0,0.24729201197624207,0.00010737418051576242,,,
0.17284202575683594,0.028620552271604538,0.1816362738609314,0.004159506410360336,0.26617613434791565,0.14912089705467224,0.05423635616898537,98769,0.009051715955138206,829.0,0.24926817417144775,0.00010737418051576242,,,
0.1727471798658371,0.03267080709338188,0.17967946827411652,0.004568127449601889,0.2686496675014496,0.14889679849147797,0.053495243191719055,98888,0.010188664309680462,830.0,0.25085562467575073,0.00010737418051576242,0.229666605591774,0.12601949274539948,0.2555783987045288
0.17563463747501373,0.04033179581165314,0.18585175275802612,0.0053992122411727905,0.2679816484451294,0.15182942152023315,0.05660856515169144,99007,0.01238572970032692,831.0,0.2515556812286377,0.00010737418051576242,,,
0.17447179555892944,0.031233808025717735,0.19337166845798492,0.005232695490121841,0.2658153176307678,0.15170611441135406,0.06064337119460106,99126,0.01043291762471199,832.0,0.2513265907764435,0.00010737418051576242,,,
0.16884280741214752,0.03573933243751526,0.20032808184623718,0.004254711326211691,0.26478156447410583,0.1479402333498001,0.06432995200157166,99245,0.010551635175943375,833.0,0.2518908679485321,0.00010737418051576242,,,
0.1715211123228073,0.044140879064798355,0.19890542328357697,0.003700180444866419,0.2647923231124878,0.14989838004112244,0.06340739876031876,99364,0.01178832072764635,834.0,0.2516149580478668,0.00010737418051576242,,,
0.16776153445243835,0.03280860185623169,0.19783514738082886,0.0036212399136275053,0.2627889811992645,0.14679452776908875,0.06292647868394852,99483,0.009458712302148342,835.0,0.24979820847511292,0.00010737418051576242,,,
0.1675746887922287,0.03696334362030029,0.19534963369369507,0.0037689809687435627,0.2628519833087921,0.14642418920993805,0.06182214617729187,99602,0.010407853871583939,836.0,0.24935153126716614,0.00010737418051576242,,,
0.17135600745677948,0.05691207945346832,0.1927071511745453,0.006238359492272139,0.2640199065208435,0.14919157326221466,0.06053377315402031,99721,0.016373103484511375,837.0,0.24975736439228058,0.00010737418051576242,,,
0.1683032214641571,0.036361631006002426,0.19060304760932922,0.004775331821292639,0.263184130191803,0.1465645134449005,0.05960962176322937,99840,0.011092592030763626,838.0,0.24866792559623718,0.00010737418051576242,,,
0.16799336671829224,0.04496351256966591,0.19113539159297943,0.004168305080384016,0.2641083300113678,0.14629200100898743,0.05948656052350998,99959,0.012327346950769424,839.0,0.24951374530792236,0.00010737418051576242,,,
0.17440061271190643,0.05060453712940216,0.1895473748445511,0.005599139258265495,0.2682817280292511,0.15129461884498596,0.05887063220143318,100078,0.014600219205021858,840.0,0.2525348663330078,0.00010737418051576242,0.23369427025318146,0.1494252234697342,0.2547615170478821
0.17220064997673035,0.04484981298446655,0.1876949965953827,0.00447526341304183,0.26534026861190796,0.14933539927005768,0.05787436664104462,100197,0.012550173327326775,841.0,0.24981121718883514,0.00010737418051576242,,,
0.17617167532444,0.037121471017599106,0.18724773824214935,0.004422363359481096,0.26997554302215576,0.15241706371307373,0.05739861726760864,100316,0.010962184518575668,842.0,0.25342997908592224,0.00010737418051576242,,,
0.16844497621059418,0.03141511231660843,0.18476034700870514,0.004198170267045498,0.26386207342147827,0.14601640403270721,0.05630212277173996,100435,0.009641558863222599,843.0,0.24804171919822693,0.00010737418051576242,,,
0.1669185906648636,0.02807646617293358,0.1858348250389099,0.0032093185000121593,0.2620101869106293,0.14492250978946686,0.05693819001317024,100554,0.008182748220860958,844.0,0.24677512049674988,0.00010737418051576242,,,
0.1689625084400177,0.0422024130821228,0.18710558116436005,0.004684263374656439,0.26478856801986694,0.1466870903968811,0.05758541822433472,100673,0.012187894433736801,845.0,0.24925197660923004,0.00010737418051576242,,,
0.17175500094890594,0.032008588314056396,0.18546906113624573,0.004938815254718065,0.2643473446369171,0.14878176152706146,0.05688876286149025,100792,0.010352770797908306,846.0,0.24857169389724731,0.00010737418051576242,,,
0.17204830050468445,0.028289716690778732,0.1828831136226654,0.0038801429327577353,0.267710417509079,0.14877915382385254,0.05570252984762192,100911,0.00876205787062645,847.0,0.2507449686527252,0.00010737418051576242,,,
0.16921404004096985,0.0311075821518898,0.1805202066898346,0.003925888799130917,0.2632333040237427,0.14627444744110107,0.054516036063432693,101030,0.009362227283418179,848.0,0.24669069051742554,0.00010737418051576242,,,
0.17223264276981354,0.031105712056159973,0.17811919748783112,0.003460048697888851,0.2643289566040039,0.14847581088542938,0.05344843864440918,101149,0.00898918230086565,849.0,0.2470870018005371,0.00010737418051576242,,,
0.172359436750412,0.03233941271901131,0.17627573013305664,0.0033638544846326113,0.2669173777103424,0.14838650822639465,0.05249476432800293,101268,0.00915896613150835,850.0,0.24878905713558197,0.00010737418051576242,0.2302592545747757,0.13225142657756805,0.2547612190246582
0.17039251327514648,0.04771299287676811,0.1759306937456131,0.0047751362435519695,0.2653839588165283,0.14672337472438812,0.05204678326845169,101387,0.013362707570195198,851.0,0.24749331176280975,0.00010737418051576242,,,
0.1690952032804489,0.03882725164294243,0.17444665729999542,0.0037727828603237867,0.2628575563430786,0.14553380012512207,0.051288194954395294,101506,0.010783676989376545,852.0,0.24517539143562317,0.00010737418051576242,,,
0.17094872891902924,0.024780627340078354,0.17503681778907776,0.004407766740769148,0.2654459774494171,0.1470131129026413,0.051270660012960434,101625,0.008482338860630989,853.0,0.24736416339874268,0.00010737418051576242,,,
0.17325520515441895,0.0361216738820076,0.17815998196601868,0.0051489113830029964,0.26751968264579773,0.1491037905216217,0.052498143166303635,101744,0.011343463324010372,854.0,0.24964775145053864,0.00010737418051576242,,,
0.1695379912853241,0.032410431653261185,0.17725197970867157,0.003318798029795289,0.26297396421432495,0.14604918658733368,0.05209393799304962,101863,0.009137124754488468,855.0,0.24582956731319427,8.589934441260993e-05,,,
0.1673060804605484,0.02989952079951763,0.1792643815279007,0.0024920532014220953,0.26278242468833923,0.14438411593437195,0.05269627273082733,101982,0.007973547093570232,856.0,0.24607881903648376,8.589934441260993e-05,,,
0.16910326480865479,0.03198288008570671,0.1794573962688446,0.002026891801506281,0.26216694712638855,0.14584042131900787,0.05278899520635605,102101,0.008018088527023792,857.0,0.24562504887580872,8.589934441260993e-05,,,
0.165616974234581,0.03078598342835903,0.17842203378677368,0.002484755590558052,0.26089000701904297,0.1429285705089569,0.05217493698000908,102220,0.008145001716911793,858.0,0.2443964183330536,8.589934441260993e-05,,,
0.16745170950889587,0.030310451984405518,0.18018843233585358,0.0022141123190522194,0.2622724771499634,0.14449647068977356,0.05267556756734848,102339,0.007833380252122879,859.0,0.2458556741476059,8.589934441260993e-05,,,
0.16988836228847504,0.026650402694940567,0.18408526480197906,0.0024693841114640236,0.2639707326889038,0.14688760042190552,0.05488456040620804,102458,0.007305588107556105,860.0,0.24799364805221558,8.589934441260993e-05,0.25220057368278503,0.2497883141040802,0.25280365347862244
0.16807310283184052,0.039659664034843445,0.18616224825382233,0.0023188269697129726,0.26260897517204285,0.14556877315044403,0.05555146560072899,102577,0.009786995127797127,861.0,0.24731963872909546,8.589934441260993e-05,,,
0.17005041241645813,0.04015972092747688,0.19007287919521332,0.002568130847066641,0.26377201080322266,0.14757850766181946,0.05769088491797447,102696,0.01008644886314869,862.0,0.2490321844816208,8.589934441260993e-05,,,
0.16892880201339722,0.03441699221730232,0.18844422698020935,0.0025099818594753742,0.2621570825576782,0.14650508761405945,0.05681024491786957,102815,0.008891385048627853,863.0,0.2474145144224167,8.589934441260993e-05,,,
0.16893430054187775,0.025300702080130577,0.18839702010154724,0.0032146209850907326,0.2631959021091461,0.14651989936828613,0.05686230957508087,102934,0.007631837856024504,864.0,0.24823613464832306,8.589934441260993e-05,,,
0.16838699579238892,0.036469388753175735,0.1905396580696106,0.003441514680162072,0.26299482583999634,0.14623062312602997,0.05760513246059418,103053,0.01004708930850029,865.0,0.24850378930568695,8.589934441260993e-05,,,
0.17231124639511108,0.028774086385965347,0.18910641968250275,0.0036708919797092676,0.2650153338909149,0.14922034740447998,0.05685671046376228,103172,0.008691531606018543,866.0,0.24983355402946472,8.589934441260993e-05,,,
0.17126505076885223,0.039612915366888046,0.18858858942985535,0.00368297565728426,0.2645348608493805,0.1483628749847412,0.056754108518362045,103291,0.010868962854146957,867.0,0.249345600605011,8.589934441260993e-05,,,
0.16773483157157898,0.03742428869009018,0.1862529218196869,0.0028499236796051264,0.26163965463638306,0.145315483212471,0.05563808232545853,103410,0.009764797054231167,868.0,0.24656230211257935,8.589934441260993e-05,,,
0.16759590804576874,0.022755086421966553,0.1842527836561203,0.0026485032867640257,0.2614445388317108,0.14504171907901764,0.05482492595911026,103529,0.006669819820672274,869.0,0.24600619077682495,8.589934441260993e-05,,,
0.16795296967029572,0.03755233436822891,0.1826026439666748,0.0032564576249569654,0.262198269367218,0.14516505599021912,0.054013367742300034,103648,0.010115633718669415,870.0,0.24627915024757385,8.589934441260993e-05,0.22867242991924286,0.13796821236610413,0.25134846568107605
0.16966859996318817,0.025238335132598877,0.18069125711917877,0.0034244507551193237,0.26368317008018494,0.14634254574775696,0.05303828418254852,103767,0.007787227164953947,871.0,0.24708479642868042,8.589934441260993e-05,,,
0.16874901950359344,0.025410080328583717,0.1810317039489746,0.00413525989279151,0.26426929235458374,0.14557726681232452,0.05289027467370033,103886,0.008390224538743496,872.0,0.24762177467346191,8.589934441260993e-05,,,
0.16549180448055267,0.030227145180106163,0.1784176081418991,0.003713613376021385,0.2615097761154175,0.14274846017360687,0.05177506059408188,104005,0.00901632010936737,873.0,0.24489134550094604,8.589934441260993e-05,,,
0.17017972469329834,0.023645667359232903,0.1764029860496521,0.002974735340103507,0.2645992934703827,0.14634139835834503,0.05098806694149971,104124,0.007108922116458416,874.0,0.24696004390716553,8.589934441260993e-05,,,
0.17242948710918427,0.03069566749036312,0.1744578331708908,0.0033893242944031954,0.2661811113357544,0.14798015356063843,0.050182804465293884,104243,0.008850593119859695,875.0,0.24783647060394287,8.589934441260993e-05,,,
0.16849446296691895,0.02964133583009243,0.1733599454164505,0.0030284207314252853,0.2630193829536438,0.14471350610256195,0.04958967864513397,104362,0.008351003751158714,876.0,0.24508750438690186,8.589934441260993e-05,,,
0.17126725614070892,0.040350690484046936,0.17169193923473358,0.002905079396441579,0.2643270194530487,0.1467835009098053,0.0488484725356102,104481,0.010394200682640076,877.0,0.24580000340938568,8.589934441260993e-05,,,
0.1680309921503067,0.03270614892244339,0.17023234069347382,0.0025694547221064568,0.26243484020233154,0.14408451318740845,0.04829862713813782,104600,0.008596793748438358,878.0,0.24399434030056,8.589934441260993e-05,,,
0.16609683632850647,0.028320085257291794,0.18115821480751038,0.0025240471586585045,0.2608594000339508,0.1438053846359253,0.054639555513858795,104719,0.007683254312723875,879.0,0.24491918087005615,8.589934441260993e-05,,,
0.17131850123405457,0.04168381541967392,0.17863155901432037,0.002739832503721118,0.26530003547668457,0.1477615088224411,0.05353355407714844,104838,0.010528628714382648,880.0,0.24796633422374725,8.589934441260993e-05,0.2264523208141327,0.12418530136346817,0.2520190477371216
0.16690289974212646,0.02591010555624962,0.17885622382164001,0.0033036202657967806,0.2622842788696289,0.144182950258255,0.05330316722393036,104957,0.007824917323887348,881.0,0.2455986738204956,8.589934441260993e-05,,,
0.16807986795902252,0.02484126389026642,0.17872591316699982,0.003479946171864867,0.26373186707496643,0.14512000977993011,0.05328058823943138,105076,0.00775221036747098,882.0,0.24673068523406982,8.589934441260993e-05,,,
0.1705433428287506,0.02329915389418602,0.17741461098194122,0.003864691825583577,0.26435378193855286,0.14692556858062744,0.052454449236392975,105195,0.007751584518700838,883.0,0.24696595966815948,8.589934441260993e-05,,,
0.16900905966758728,0.019612973555922508,0.17510637640953064,0.002952474169433117,0.2629516124725342,0.14549663662910461,0.051446959376335144,105314,0.0062845745123922825,884.0,0.24538256227970123,8.589934441260993e-05,,,
0.17003899812698364,0.03523899242281914,0.17478854954242706,0.003407590789720416,0.26315727829933167,0.14625026285648346,0.05109531059861183,105433,0.00977387186139822,885.0,0.24548353254795074,8.589934441260993e-05,,,
0.16793014109134674,0.039367590099573135,0.1813303679227829,0.003414053935557604,0.26293468475341797,0.14528444409370422,0.054701678454875946,105552,0.010604760609567165,886.0,0.24661383032798767,8.589934441260993e-05,,,
0.16930681467056274,0.044369038194417953,0.17904509603977203,0.003547350177541375,0.26302605867385864,0.14618858695030212,0.05371561646461487,105671,0.01171168964356184,887.0,0.2462298721075058,8.589934441260993e-05,,,
0.1667659431695938,0.029765117913484573,0.17978033423423767,0.0032227656338363886,0.26248323917388916,0.14415115118026733,0.05369194597005844,105790,0.008531236089766026,888.0,0.24594266712665558,8.589934441260993e-05,,,
0.16761907935142517,0.02826800011098385,0.17876006662845612,0.00308128260076046,0.26280683279037476,0.14474810659885406,0.05326418578624725,105909,0.008118626661598682,889.0,0.24599748849868774,8.589934441260993e-05,,,
0.17011867463588715,0.025544937700033188,0.1920095682144165,0.002511771861463785,0.263683557510376,0.14851397275924683,0.06209511682391167,106028,0.007118404842913151,890.0,0.24934875965118408,8.589934441260993e-05,0.2889147698879242,0.43505486845970154,0.25237971544265747
0.16739733517169952,0.0396813228726387,0.19000284373760223,0.00245251995511353,0.2622534930706024,0.1461329311132431,0.06107531860470772,106147,0.009898281656205654,891.0,0.24780336022377014,8.589934441260993e-05,,,
0.16924704611301422,0.030120426788926125,0.1874714493751526,0.002760433591902256,0.2633145749568939,0.1473349630832672,0.05968659371137619,106266,0.008232432417571545,892.0,0.2481459528207779,8.589934441260993e-05,,,
0.16993479430675507,0.02670666016638279,0.19100412726402283,0.0027196898590773344,0.2649035155773163,0.14815372228622437,0.06102941185235977,106385,0.007517083548009396,893.0,0.25012362003326416,8.589934441260993e-05,,,
0.166200190782547,0.02420719899237156,0.1955164074897766,0.002856092993170023,0.26132503151893616,0.1455748826265335,0.06307364255189896,106504,0.007126314099878073,894.0,0.24816331267356873,8.589934441260993e-05,,,
0.169622004032135,0.03170951083302498,0.1988030970096588,0.0026795314624905586,0.26315438747406006,0.14856284856796265,0.064326211810112,106623,0.008485526777803898,895.0,0.2502841353416443,8.589934441260993e-05,,,
0.17250493168830872,0.03119727224111557,0.1962691843509674,0.0033111772499978542,0.26588907837867737,0.15062963962554932,0.06312845647335052,106742,0.008888397365808487,896.0,0.25196510553359985,8.589934441260993e-05,,,
0.17155268788337708,0.05222618952393532,0.19717447459697723,0.01022851001471281,0.26728251576423645,0.14995315670967102,0.0635550394654274,106861,0.01862804777920246,897.0,0.25326091051101685,8.589934441260993e-05,,,
0.17203806340694427,0.034502480179071426,0.19965949654579163,0.006747977342456579,0.2674388289451599,0.1505100131034851,0.06439778953790665,106980,0.012298877350986004,898.0,0.2538829743862152,8.589934441260993e-05,,,
0.16769205033779144,0.02724846452474594,0.19633276760578156,0.004089536145329475,0.2626570463180542,0.14671793580055237,0.06282145529985428,107099,0.008721321821212769,899.0,0.24939219653606415,8.589934441260993e-05,,,
0.16744953393936157,0.029262548312544823,0.19410987198352814,0.0034710147883743048,0.26283925771713257,0.14631035923957825,0.06175362318754196,107218,0.008629321120679379,900.0,0.24909338355064392,8.589934441260993e-05,0.22955843806266785,0.14652258157730103,0.25031739473342896
0.1674157828092575,0.02865626849234104,0.1911231279373169,0.002214960753917694,0.2618621289730072,0.14599531888961792,0.060313403606414795,107337,0.007503222208470106,901.0,0.2477143257856369,8.589934441260993e-05,,,
0.16725529730319977,0.027855906635522842,0.18847322463989258,0.002100954996421933,0.2614796757698059,0.1456010937690735,0.05898425728082657,107456,0.007251945324242115,902.0,0.24687838554382324,8.589934441260993e-05,,,
0.16936665773391724,0.026229606941342354,0.18748706579208374,0.002114457543939352,0.26417770981788635,0.14714330434799194,0.05824989080429077,107575,0.00693748751655221,903.0,0.2488395869731903,8.589934441260993e-05,,,
0.1660040318965912,0.04401316121220589,0.18480020761489868,0.002335786120966077,0.2608462870121002,0.1441992223262787,0.05697997286915779,107694,0.010671262629330158,904.0,0.24563708901405334,8.589934441260993e-05,,,
0.16630351543426514,0.023623187094926834,0.18243518471717834,0.0016744473250582814,0.2605319917201996,0.14421118795871735,0.05584191158413887,107813,0.0060641951858997345,905.0,0.24491263926029205,6.871947698527947e-05,,,
0.16724710166454315,0.020014353096485138,0.18337592482566833,0.0014600722352042794,0.26166823506355286,0.14496898651123047,0.055856455117464066,107932,0.005170928779989481,906.0,0.24600978195667267,6.871947698527947e-05,,,
0.16485661268234253,0.03140982612967491,0.1808321177959442,0.0014971359632909298,0.26007014513015747,0.14280582964420319,0.054602693766355515,108051,0.007479674182832241,907.0,0.24422255158424377,6.871947698527947e-05,,,
0.1678868979215622,0.03370901569724083,0.18157176673412323,0.0017815702594816685,0.2617207467556,0.14522016048431396,0.05455322191119194,108170,0.008167058229446411,908.0,0.2456909567117691,6.871947698527947e-05,,,
0.1668650358915329,0.022071221843361855,0.17911817133426666,0.0015821615234017372,0.2614856958389282,0.14417394995689392,0.05340954661369324,108289,0.00567997433245182,909.0,0.24501219391822815,6.871947698527947e-05,,,
0.16612456738948822,0.02298418991267681,0.17822475731372833,0.001618343172594905,0.2609747052192688,0.14350450038909912,0.05302422493696213,108408,0.005891512613743544,910.0,0.2444247156381607,6.871947698527947e-05,0.2307649850845337,0.15521693229675293,0.24965199828147888
0.16708479821681976,0.02583947591483593,0.17631351947784424,0.0020243835169821978,0.26120316982269287,0.14411002397537231,0.05221090465784073,108527,0.006787402089685202,911.0,0.24422524869441986,6.871947698527947e-05,,,
0.1661703735589981,0.03066502884030342,0.18149784207344055,0.002135937102138996,0.26144546270370483,0.14385363459587097,0.054586686193943024,108646,0.007841755636036396,912.0,0.24545595049858093,6.871947698527947e-05,,,
0.1664551943540573,0.02643188275396824,0.17926669120788574,0.0019821322057396173,0.2614474296569824,0.14386238157749176,0.05349114164710045,108765,0.006872082129120827,913.0,0.24501128494739532,6.871947698527947e-05,,,
0.16695162653923035,0.029100356623530388,0.18520960211753845,0.002196310553699732,0.2617303729057312,0.14482559263706207,0.05632146820425987,108884,0.007577120326459408,914.0,0.24642622470855713,6.871947698527947e-05,,,
0.16954360902309418,0.032466936856508255,0.18294912576675415,0.0021198918111622334,0.2635449469089508,0.14666838943958282,0.05516750365495682,109003,0.008189301006495953,915.0,0.24742579460144043,6.871947698527947e-05,,,
0.16878686845302582,0.022255118936300278,0.18352040648460388,0.0019318306585773826,0.26292458176612854,0.14604705572128296,0.05508783832192421,109122,0.005996488034725189,916.0,0.24704374372959137,6.871947698527947e-05,,,
0.16455182433128357,0.02023386023938656,0.1812506467103958,0.0020101286936551332,0.25923222303390503,0.14243842661380768,0.05398481339216232,109241,0.005654875189065933,917.0,0.24363590776920319,6.871947698527947e-05,,,
0.1671159565448761,0.028752151876688004,0.18578186631202698,0.0019437613664194942,0.2611787021160126,0.14497898519039154,0.056431081146001816,109360,0.007305439095944166,918.0,0.2460993379354477,6.871947698527947e-05,,,
0.16571222245693207,0.03306162729859352,0.18414901196956635,0.0022666440345346928,0.2604350745677948,0.1436680555343628,0.0554913654923439,109479,0.008425640873610973,919.0,0.24517786502838135,6.871947698527947e-05,,,
0.17103850841522217,0.03332846984267235,0.18231655657291412,0.003028297331184149,0.26509830355644226,0.14774096012115479,0.05455077812075615,109598,0.009088332764804363,920.0,0.2485419511795044,6.871947698527947e-05,0.22991172969341278,0.13675138354301453,0.25320184230804443
0.16703039407730103,0.027570290490984917,0.18395072221755981,0.0025536618195474148,0.2623453140258789,0.14471474289894104,0.055452145636081696,109717,0.007556987926363945,921.0,0.24666640162467957,6.871947698527947e-05,,,
0.16771793365478516,0.03968879580497742,0.18681569397449493,0.0023222577292472124,0.26131370663642883,0.14546455442905426,0.05645102262496948,109836,0.009795566089451313,922.0,0.24641411006450653,6.871947698527947e-05,,,
0.1688690036535263,0.027801506221294403,0.1855373978614807,0.0021508976351469755,0.26252707839012146,0.14623300731182098,0.055689018219709396,109955,0.007281019818037748,923.0,0.2471291422843933,6.871947698527947e-05,,,
0.16937418282032013,0.02523653768002987,0.18329177796840668,0.002350231632590294,0.2624145448207855,0.14644959568977356,0.05475124344229698,110074,0.006927493028342724,924.0,0.2465900033712387,6.871947698527947e-05,,,
0.16789910197257996,0.03457991033792496,0.18572093546390533,0.003026532242074609,0.2637004554271698,0.14552651345729828,0.05603614076972008,110193,0.009337207302451134,925.0,0.24810455739498138,6.871947698527947e-05,,,
0.16780579090118408,0.022035812959074974,0.1834973841905594,0.0025316260289400816,0.26261112093925476,0.14523017406463623,0.05492769181728363,110312,0.006432462949305773,926.0,0.2467883676290512,6.871947698527947e-05,,,
0.16730394959449768,0.019663512706756592,0.18413501977920532,0.001976374536752701,0.26172706484794617,0.14481693506240845,0.05486880615353584,110431,0.005513802636414766,927.0,0.24620866775512695,6.871947698527947e-05,,,
0.16536077857017517,0.03542594984173775,0.1864595115184784,0.0020494842901825905,0.26076069474220276,0.14341935515403748,0.055653683841228485,110550,0.008724777027964592,928.0,0.2459004521369934,6.871947698527947e-05,,,
0.1705963909626007,0.02679404243826866,0.1839802861213684,0.0023907131981104612,0.2636357843875885,0.1473768949508667,0.054498929530382156,110669,0.007271378766745329,929.0,0.24770469963550568,6.871947698527947e-05,,,
0.1677948534488678,0.026668181642889977,0.18268750607967377,0.002464952878654003,0.26233184337615967,0.14499439299106598,0.05379253998398781,110788,0.007305598352104425,930.0,0.24640297889709473,6.871947698527947e-05,0.22926779091358185,0.14565835893154144,0.25017014145851135
0.16560883820056915,0.024327581748366356,0.18217812478542328,0.0020749224349856377,0.26090362668037415,0.14313851296901703,0.05325721204280853,110907,0.006525454577058554,931.0,0.24515852332115173,6.871947698527947e-05,,,
0.1677280068397522,0.022640589624643326,0.17960047721862793,0.0028121876530349255,0.2622896730899811,0.14460304379463196,0.05210313946008682,111026,0.006777869071811438,932.0,0.24575184285640717,6.871947698527947e-05,,,
0.16608448326587677,0.026343291625380516,0.17743295431137085,0.002453122055158019,0.2619086802005768,0.14309218525886536,0.05112298205494881,111145,0.007231156341731548,933.0,0.2450135350227356,6.871947698527947e-05,,,
0.16530613601207733,0.02526431530714035,0.17746755480766296,0.0023664417676627636,0.261964350938797,0.14241941273212433,0.050872497260570526,111264,0.006946016568690538,934.0,0.24506498873233795,6.871947698527947e-05,,,
0.16721630096435547,0.037244655191898346,0.18187543749809265,0.002400047145783901,0.26168572902679443,0.14441752433776855,0.053222429007291794,111383,0.00936896912753582,935.0,0.2457236796617508,6.871947698527947e-05,,,
0.16703085601329803,0.0319322906434536,0.18081291019916534,0.0022522497456520796,0.26152706146240234,0.1441441774368286,0.05259743705391884,111502,0.008188258856534958,936.0,0.24538423120975494,6.871947698527947e-05,,,
0.16825394332408905,0.027004700154066086,0.1784285008907318,0.002368323039263487,0.26165300607681274,0.14490936696529388,0.05153104290366173,111621,0.007295598741620779,937.0,0.24500811100006104,6.871947698527947e-05,,,
0.16578345000743866,0.02851073443889618,0.17625707387924194,0.0020273737609386444,0.26035571098327637,0.14275281131267548,0.050630271434783936,111740,0.007324045989662409,938.0,0.24353599548339844,6.871947698527947e-05,,,
0.1659703403711319,0.0267106294631958,0.17453795671463013,0.0020115470979362726,0.26088476181030273,0.14273138344287872,0.049775514751672745,111859,0.006951364688575268,939.0,0.24361540377140045,6.871947698527947e-05,,,
0.16895514726638794,0.03175531327724457,0.18121731281280518,0.001977023668587208,0.2621923089027405,0.14585839211940765,0.05347130820155144,111978,0.00793268159031868,940.0,0.2459973245859146,6.871947698527947e-05,0.26096928119659424,0.30347371101379395,0.2503431737422943
0.16687949001789093,0.03182901442050934,0.18053144216537476,0.0021182489581406116,0.2611500024795532,0.14409010112285614,0.052932508289813995,112097,0.008060402236878872,941.0,0.24502629041671753,6.871947698527947e-05,,,
0.1669061928987503,0.02231133170425892,0.1835673749446869,0.001923139439895749,0.2607281804084778,0.14444541931152344,0.05460228770971298,112216,0.006000778637826443,942.0,0.24529603123664856,6.871947698527947e-05,,,
0.16565363109111786,0.022437814623117447,0.18107649683952332,0.0024593323469161987,0.2604183852672577,0.14322195947170258,0.053495217114686966,112335,0.006455027963966131,943.0,0.24455001950263977,6.871947698527947e-05,,,
0.1666334867477417,0.0281995702534914,0.18211641907691956,0.0027712425217032433,0.2611656188964844,0.144034743309021,0.053639791905879974,112454,0.00785690825432539,944.0,0.2453557848930359,6.871947698527947e-05,,,
0.1679149866104126,0.029127469286322594,0.1798543483018875,0.002907403977587819,0.26144546270370483,0.14486593008041382,0.0526697151362896,112573,0.008151417598128319,945.0,0.24512724578380585,6.871947698527947e-05,,,
0.16915656626224518,0.023813024163246155,0.1774553805589676,0.0023127547465264797,0.2623051404953003,0.1456393301486969,0.051570408046245575,112692,0.0066128084436059,946.0,0.245335191488266,6.871947698527947e-05,,,
0.16619841754436493,0.022244635969400406,0.18567635118961334,0.002161793177947402,0.26123112440109253,0.1441502869129181,0.05595770850777626,112811,0.006178361363708973,947.0,0.2461201697587967,6.871947698527947e-05,,,
0.16664576530456543,0.0339965783059597,0.18286126852035522,0.0022666470613330603,0.26223018765449524,0.14424917101860046,0.05466275289654732,112930,0.008612632751464844,948.0,0.24635639786720276,6.871947698527947e-05,,,
0.16625720262527466,0.022221004590392113,0.18093694746494293,0.0020189692731946707,0.26142436265945435,0.14373524487018585,0.05364738777279854,113049,0.006059377454221249,949.0,0.24532689154148102,6.871947698527947e-05,,,
0.1686505526304245,0.026553422212600708,0.17879635095596313,0.0020058739464730024,0.2626437544822693,0.14544802904129028,0.052637871354818344,113168,0.006915383506566286,950.0,0.24587427079677582,6.871947698527947e-05,0.22643546760082245,0.13162197172641754,0.2501388490200043
0.16745835542678833,0.022590801119804382,0.17673152685165405,0.0020306515507400036,0.2615833878517151,0.14430499076843262,0.05169152468442917,113287,0.006142681930214167,951.0,0.24461302161216736,6.871947698527947e-05,,,
0.16680702567100525,0.03288722038269043,0.17483244836330414,0.0017944789724424481,0.26115673780441284,0.14363420009613037,0.050942886620759964,113406,0.008013027720153332,952.0,0.2438918948173523,6.871947698527947e-05,,,
0.16509771347045898,0.03356011584401131,0.1733720749616623,0.0027795450296252966,0.2593643069267273,0.1421184539794922,0.050201404839754105,113525,0.008935660123825073,953.0,0.24216586351394653,6.871947698527947e-05,,,
0.1673986315727234,0.0313904695212841,0.17357847094535828,0.00277182599529624,0.26206856966018677,0.14391811192035675,0.0499960221350193,113644,0.008495554327964783,954.0,0.24437054991722107,6.871947698527947e-05,,,
0.16940711438655853,0.022071948274970055,0.17352454364299774,0.002506870776414871,0.26302993297576904,0.1455327421426773,0.05003528296947479,113763,0.006419886369258165,955.0,0.24512885510921478,6.871947698527947e-05,,,
0.16767430305480957,0.022687893360853195,0.17141081392765045,0.0021103410981595516,0.2621689736843109,0.14395514130592346,0.04907844215631485,113882,0.006225851364433765,956.0,0.2440173476934433,6.871947698527947e-05,,,
0.16898146271705627,0.0253751203417778,0.17059028148651123,0.0019441513577476144,0.2623006999492645,0.14490069448947906,0.04857764393091202,114001,0.006630344782024622,957.0,0.24395862221717834,6.871947698527947e-05,,,
0.16633035242557526,0.020160291343927383,0.17496702075004578,0.002119234297424555,0.2616299092769623,0.14323173463344574,0.050837237387895584,114120,0.0057274457067251205,958.0,0.2442973405122757,6.871947698527947e-05,,,
0.16610760986804962,0.032156962901353836,0.17474991083145142,0.002207349054515362,0.26102006435394287,0.14297270774841309,0.050433069467544556,114239,0.008197272196412086,959.0,0.24376603960990906,6.871947698527947e-05,,,
0.16597020626068115,0.035108014941215515,0.17594990134239197,0.0027537366840988398,0.2607596218585968,0.14291197061538696,0.05067899450659752,114358,0.00922459177672863,960.0,0.2437976896762848,6.871947698527947e-05,0.23656781017780304,0.1853140890598297,0.24938122928142548
0.16591596603393555,0.038029834628105164,0.17474615573883057,0.001955430256202817,0.2610091269016266,0.14277252554893494,0.0501987561583519,114477,0.009170311503112316,961.0,0.24375653266906738,6.871947698527947e-05,,,
0.16852805018424988,0.028429938480257988,0.17282134294509888,0.00238770036958158,0.26140064001083374,0.1446738839149475,0.049257177859544754,114596,0.007596148177981377,962.0,0.243684783577919,6.871947698527947e-05,,,
0.16650749742984772,0.042352717369794846,0.17077402770519257,0.002187003381550312,0.2609873414039612,0.14287325739860535,0.04833630844950676,114715,0.010220146737992764,963.0,0.24294467270374298,6.871947698527947e-05,,,
0.169575035572052,0.023024028167128563,0.16945406794548035,0.0024569877423346043,0.26297521591186523,0.1451999843120575,0.047699764370918274,114834,0.006570395547896624,964.0,0.24427099525928497,6.871947698527947e-05,,,
0.16716329753398895,0.022869961336255074,0.16970010101795197,0.002360268495976925,0.2620740234851837,0.14324340224266052,0.04756379872560501,114953,0.006462207064032555,965.0,0.24359923601150513,6.871947698527947e-05,,,
0.16685731709003448,0.02799055725336075,0.1694025993347168,0.0022501922212541103,0.2614692747592926,0.14298859238624573,0.04751373082399368,115072,0.007398265413939953,966.0,0.24305593967437744,6.871947698527947e-05,,,
0.16730721294879913,0.027838166803121567,0.16790121793746948,0.0019163743127137423,0.2618902623653412,0.14322474598884583,0.04689487814903259,115191,0.007100732531398535,967.0,0.24309246242046356,6.871947698527947e-05,,,
0.17338836193084717,0.021619774401187897,0.1685999035835266,0.002838890068233013,0.2660990357398987,0.14810216426849365,0.046957358717918396,115310,0.006595066748559475,968.0,0.2465992122888565,6.871947698527947e-05,,,
0.16518624126911163,0.024359922856092453,0.16682614386081696,0.0024383794516324997,0.260453999042511,0.14138202369213104,0.04616515338420868,115429,0.00682268850505352,969.0,0.24172843992710114,6.871947698527947e-05,,,
0.1671231985092163,0.020263031125068665,0.16526608169078827,0.0021971440874040127,0.26083987951278687,0.14278069138526917,0.045410607010126114,115548,0.005810321308672428,970.0,0.2417251318693161,6.871947698527947e-05,0.2246500700712204,0.12682326138019562,0.2491067796945572
0.16693831980228424,0.027880121022462845,0.16406527161598206,0.002385280793532729,0.2613571584224701,0.14251382648944855,0.04481585696339607,115667,0.00748424930498004,971.0,0.2418987900018692,6.871947698527947e-05,,,
0.1676332950592041,0.028637459501624107,0.16392450034618378,0.0024221560452133417,0.2616725564002991,0.14303180575370789,0.044625844806432724,115786,0.00766521692276001,972.0,0.24212294816970825,6.871947698527947e-05,,,
0.168106347322464,0.02632957510650158,0.16282203793525696,0.002207627287134528,0.2629503011703491,0.1433051973581314,0.04410060867667198,115905,0.007032017223536968,973.0,0.24292466044425964,6.871947698527947e-05,,,
0.16887767612934113,0.023394154384732246,0.1614934355020523,0.002164175733923912,0.2627088129520416,0.14381250739097595,0.04355182871222496,116024,0.006410171277821064,974.0,0.24246573448181152,6.871947698527947e-05,,,
0.16566896438598633,0.025042135268449783,0.15991877019405365,0.002083671512082219,0.2610575556755066,0.14111196994781494,0.04288400337100029,116143,0.00667536398395896,975.0,0.24082979559898376,6.871947698527947e-05,,,
0.16967171430587769,0.027400942519307137,0.15845409035682678,0.002023495966568589,0.26303979754447937,0.14419803023338318,0.042303282767534256,116262,0.0070989858359098434,976.0,0.24212266504764557,6.871947698527947e-05,,,
0.16541051864624023,0.024186452850699425,0.16031263768672943,0.0019674908835440874,0.26013317704200745,0.14089983701705933,0.04285706579685211,116381,0.006411283742636442,977.0,0.24016907811164856,6.871947698527947e-05,,,
0.1672217845916748,0.02782014198601246,0.16339075565338135,0.0017503605922684073,0.26117995381355286,0.14258959889411926,0.04406089335680008,116500,0.0069643170572817326,978.0,0.24162212014198303,6.871947698527947e-05,,,
0.1693369448184967,0.028791533783078194,0.16312745213508606,0.0019161596428602934,0.26188910007476807,0.14427882432937622,0.04404632747173309,116619,0.007291234098374844,979.0,0.24213677644729614,6.871947698527947e-05,,,
0.16726553440093994,0.028533168137073517,0.16256482899188995,0.002198795322328806,0.26250436902046204,0.1425497829914093,0.04368678480386734,116738,0.007465669885277748,980.0,0.24251645803451538,6.871947698527947e-05,0.22865894436836243,0.14149422943592072,0.25045013427734375
0.16688185930252075,0.021601902320981026,0.1625615954399109,0.002807093085721135,0.2617917060852051,0.14222511649131775,0.043598148971796036,116857,0.006566055119037628,981.0,0.24194568395614624,6.871947698527947e-05,,,
0.1690273880958557,0.02055981196463108,0.16749602556228638,0.0028633992187678814,0.26346996426582336,0.14439189434051514,0.04584987834095955,116976,0.006402682047337294,982.0,0.24427518248558044,6.871947698527947e-05,,,
0.1679118573665619,0.03023107722401619,0.1661524623632431,0.0022806180641055107,0.26184406876564026,0.14339661598205566,0.04533570259809494,117095,0.007870710454881191,983.0,0.24270576238632202,6.871947698527947e-05,,,
0.16727037727832794,0.032028213143348694,0.1648135930299759,0.0022437104489654303,0.26061487197875977,0.14274902641773224,0.04466364160180092,117214,0.008200610987842083,984.0,0.24145463109016418,6.871947698527947e-05,,,
0.16461603343486786,0.02648373879492283,0.16316665709018707,0.0021882844157516956,0.2603205442428589,0.14049434661865234,0.04400761052966118,117333,0.007047375664114952,985.0,0.240889772772789,6.871947698527947e-05,,,
0.1656482219696045,0.028893789276480675,0.16182081401348114,0.002052899682894349,0.26053887605667114,0.141193687915802,0.043375588953495026,117452,0.007421078160405159,986.0,0.24079526960849762,6.871947698527947e-05,,,
0.1682843416929245,0.026801567524671555,0.16054226458072662,0.002352868439629674,0.26300352811813354,0.1431989222764969,0.042857199907302856,117571,0.007242608815431595,987.0,0.24251128733158112,6.871947698527947e-05,,,
0.16530466079711914,0.025544945150613785,0.16101513803005219,0.0022213850170373917,0.26041799783706665,0.1408170759677887,0.04286668077111244,117690,0.006886097602546215,988.0,0.24053743481636047,6.871947698527947e-05,,,
0.16519665718078613,0.022660164162516594,0.1640893816947937,0.0016473830910399556,0.2604528069496155,0.1409590244293213,0.04400850087404251,117809,0.005849939770996571,989.0,0.24118012189865112,6.871947698527947e-05,,,
0.1668339967727661,0.024141233414411545,0.1628849059343338,0.001502852188423276,0.26056942343711853,0.1421538144350052,0.04343307763338089,117928,0.006030528340488672,990.0,0.24103252589702606,6.871947698527947e-05,0.22598004341125488,0.13037706911563873,0.24988079071044922
0.16590893268585205,0.025471748784184456,0.16180315613746643,0.0016563157550990582,0.2609311640262604,0.14130911231040955,0.042909860610961914,118047,0.006419402547180653,991.0,0.2411055564880371,6.871947698527947e-05,,,
0.166922926902771,0.024931935593485832,0.16424424946308136,0.0019056927412748337,0.2614998519420624,0.14229805767536163,0.0437985435128212,118166,0.006510941311717033,992.0,0.2420487403869629,6.871947698527947e-05,,,
0.16630983352661133,0.02846330590546131,0.1651882827281952,0.0023315378930419683,0.2611786425113678,0.14184243977069855,0.04397287592291832,118285,0.007557891309261322,993.0,0.24198058247566223,6.871947698527947e-05,,,
0.16824032366275787,0.02186702750623226,0.16442885994911194,0.0024128537625074387,0.2620362341403961,0.14334750175476074,0.04377618432044983,118404,0.006303688511252403,994.0,0.24251475930213928,6.871947698527947e-05,,,
0.16600489616394043,0.0364178903400898,0.16339491307735443,0.0026893909089267254,0.26160332560539246,0.14150966703891754,0.043528780341148376,118523,0.00943509116768837,995.0,0.24196165800094604,6.871947698527947e-05,,,
0.1659955233335495,0.03151041269302368,0.17338141798973083,0.0023162306752055883,0.26110532879829407,0.1426280289888382,0.0491580031812191,118642,0.008155067451298237,996.0,0.2435605525970459,6.871947698527947e-05,,,
0.17020991444587708,0.04083199054002762,0.17396233975887299,0.0022573943715542555,0.2624300420284271,0.14608529210090637,0.04958682134747505,118761,0.009972314350306988,997.0,0.24473650753498077,6.871947698527947e-05,,,
0.16764891147613525,0.028969569131731987,0.17304547131061554,0.0022219137754291296,0.26160553097724915,0.14392168819904327,0.04901275411248207,118880,0.007571445312350988,998.0,0.24389351904392242,6.871947698527947e-05,,,
0.16471745073795319,0.02486068569123745,0.17358070611953735,0.0018894077511504292,0.25998154282569885,0.14156685769557953,0.04896445944905281,118999,0.006483663339167833,999.0,0.24270138144493103,6.871947698527947e-05,,,
0.16507475078105927,0.023602617904543877,0.17365168035030365,0.0019200134556740522,0.26003098487854004,0.14180874824523926,0.04874475300312042,119118,0.00625653425231576,1000.0,0.24275511503219604,6.871947698527947e-05,0.2315554916858673,0.16227880120277405,0.24887466430664062
0.16630417108535767,0.024387529119849205,0.17303159832954407,0.00158547586761415,0.26079192757606506,0.14270757138729095,0.0483211874961853,119237,0.0061458866111934185,1001.0,0.2432398647069931,6.871947698527947e-05,,,
0.16637973487377167,0.025555258616805077,0.1735675185918808,0.0018458834383636713,0.2605457305908203,0.14276528358459473,0.048307470977306366,119356,0.006587759125977755,1002.0,0.24315010011196136,6.871947698527947e-05,,,
0.16472814977169037,0.02078225649893284,0.1713891476392746,0.0019708280451595783,0.25970953702926636,0.1412675827741623,0.047425299882888794,119475,0.00573311373591423,1003.0,0.24204546213150024,6.871947698527947e-05,,,
0.1645769476890564,0.021021177992224693,0.17647592723369598,0.002039063023403287,0.2594703435897827,0.1416264772415161,0.049824539572000504,119594,0.005835486575961113,1004.0,0.2428714632987976,6.871947698527947e-05,,,
0.1694520264863968,0.032734230160713196,0.17540213465690613,0.002994487527757883,0.26296812295913696,0.1454521268606186,0.04945245012640953,119713,0.008942436426877975,1005.0,0.24545493721961975,6.871947698527947e-05,,,
0.1666940450668335,0.04217157140374184,0.17653827369213104,0.003020957577973604,0.2614598870277405,0.14330609142780304,0.04975423961877823,119832,0.010851080529391766,1006.0,0.2444755733013153,6.871947698527947e-05,,,
0.1676771342754364,0.03415732830762863,0.17608636617660522,0.003092699684202671,0.26327475905418396,0.1440688520669937,0.049635667353868484,119951,0.009305626153945923,1007.0,0.24583707749843597,6.871947698527947e-05,,,
0.16797462105751038,0.027122952044010162,0.17634454369544983,0.0029720664024353027,0.26204878091812134,0.14428313076496124,0.04951716214418411,120070,0.00780224334448576,1008.0,0.244907945394516,6.871947698527947e-05,,,
0.16651470959186554,0.026478832587599754,0.17449606955051422,0.0020603658631443977,0.26056480407714844,0.14294953644275665,0.04868876561522484,120189,0.006944059859961271,1009.0,0.2433510720729828,6.871947698527947e-05,,,
0.16769960522651672,0.033359069377183914,0.172333762049675,0.0017368857515975833,0.26141101121902466,0.14371523261070251,0.04777776449918747,120308,0.008061323314905167,1010.0,0.24359557032585144,6.871947698527947e-05,0.22386449575424194,0.12467996031045914,0.2486606389284134
0.16613617539405823,0.026431521400809288,0.1742483228445053,0.0017038648948073387,0.26040118932724,0.1425861269235611,0.048385947942733765,120427,0.0066493963822722435,1011.0,0.2431706190109253,6.871947698527947e-05,,,
0.16754993796348572,0.024768685922026634,0.17894215881824493,0.0016819422598928213,0.26159313321113586,0.1441592574119568,0.050596535205841064,120546,0.006299290806055069,1012.0,0.2450629472732544,6.871947698527947e-05,,,
0.16711530089378357,0.029684973880648613,0.17827630043029785,0.0020087244920432568,0.2605997920036316,0.14378508925437927,0.050464168190956116,120665,0.00754397502169013,1013.0,0.24413509666919708,6.871947698527947e-05,,,
0.1659328043460846,0.027204884216189384,0.17608124017715454,0.0020075077190995216,0.26023223996162415,0.14266666769981384,0.04960209131240845,120784,0.007046983577311039,1014.0,0.24340203404426575,6.871947698527947e-05,,,
0.16619464755058289,0.025034600868821144,0.18130841851234436,0.0020369922276586294,0.26161131262779236,0.14338968694210052,0.052169837057590485,120903,0.006636513862758875,1015.0,0.2455507516860962,6.871947698527947e-05,,,
0.16609887778759003,0.028994012624025345,0.17986799776554108,0.0019982841331511736,0.26063522696495056,0.14322184026241302,0.05171368643641472,121022,0.0073974295519292355,1016.0,0.24448177218437195,6.871947698527947e-05,,,
0.16598093509674072,0.01996873877942562,0.1779683530330658,0.0012859044363722205,0.26036661863327026,0.14298319816589355,0.05099225789308548,121141,0.005022471770644188,1017.0,0.24388697743415833,5.497558231581934e-05,,,
0.16572238504886627,0.028102824464440346,0.17703868448734283,0.0011916288640350103,0.26036080718040466,0.14266037940979004,0.050412368029356,121260,0.00657386751845479,1018.0,0.243696391582489,5.497558231581934e-05,,,
0.16597650945186615,0.02238422818481922,0.17512425780296326,0.0010843517957255244,0.26048606634140015,0.14268611371517181,0.04952456057071686,121379,0.005344327073544264,1019.0,0.24341370165348053,5.497558231581934e-05,,,
0.16602414846420288,0.019254541024565697,0.17649303376674652,0.0010502388468012214,0.2604030668735504,0.14279891550540924,0.0498979389667511,121498,0.0046910992823541164,1020.0,0.24362105131149292,5.497558231581934e-05,0.23605585098266602,0.18575887382030487,0.248630091547966
0.16479018330574036,0.02498008869588375,0.174324631690979,0.0012052832171320915,0.2598519027233124,0.14162936806678772,0.0489860475063324,121617,0.005960244685411453,1021.0,0.24274645745754242,5.497558231581934e-05,,,
0.16551640629768372,0.023138660937547684,0.1740146428346634,0.001237330841831863,0.26025938987731934,0.14220701158046722,0.04896936193108559,121736,0.0056175971403717995,1022.0,0.24301044642925262,5.497558231581934e-05,,,
0.16573171317577362,0.019845472648739815,0.17550142109394073,0.00140975636895746,0.2605186402797699,0.14255596697330475,0.049852922558784485,121855,0.005096899811178446,1023.0,0.24351519346237183,5.497558231581934e-05,,,
0.16677850484848022,0.02416158840060234,0.17369510233402252,0.0012950222007930279,0.26062270998954773,0.14322084188461304,0.0489901565015316,121974,0.005868335720151663,1024.0,0.2432371824979782,5.497558231581934e-05,,,
0.16452117264270782,0.023071229457855225,0.17397910356521606,0.0015795474173501134,0.2595955431461334,0.14145612716674805,0.049195922911167145,122093,0.005877884104847908,1025.0,0.24247226119041443,5.497558231581934e-05,,,
0.16905373334884644,0.020819179713726044,0.17321765422821045,0.0017346199601888657,0.2620302736759186,0.14503279328346252,0.04894901439547539,122212,0.005551531910896301,1026.0,0.24426774680614471,5.497558231581934e-05,,,
0.16681073606014252,0.021294666454195976,0.1714942753314972,0.0016241499688476324,0.260812908411026,0.14306999742984772,0.04810703173279762,122331,0.0055582537315785885,1027.0,0.24294918775558472,5.497558231581934e-05,,,
0.16704531013965607,0.024974215775728226,0.17091956734657288,0.001771082286722958,0.26171502470970154,0.14321956038475037,0.04791652411222458,122450,0.006411708891391754,1028.0,0.243555948138237,5.497558231581934e-05,,,
0.16811104118824005,0.026782739907503128,0.17062358558177948,0.0016631005564704537,0.2619607448577881,0.144057035446167,0.04784100875258446,122569,0.006687028333544731,1029.0,0.24369332194328308,5.497558231581934e-05,,,
0.16716791689395905,0.024346973747015,0.16912364959716797,0.0016615199856460094,0.2613868713378906,0.14318056404590607,0.04723118618130684,122688,0.006198611110448837,1030.0,0.2429342269897461,5.497558231581934e-05,0.22599661350250244,0.1329566091299057,0.24925659596920013
0.16440504789352417,0.023171138018369675,0.17379246652126312,0.0017947154119610786,0.26002389192581177,0.14144210517406464,0.0495903305709362,122807,0.006070000119507313,1031.0,0.24277761578559875,5.497558231581934e-05,,,
0.16451531648635864,0.028336675837635994,0.17219659686088562,0.0015505685005337,0.2593129575252533,0.14139516651630402,0.04891452565789223,122926,0.006907789967954159,1032.0,0.24188970029354095,5.497558231581934e-05,,,
0.1660761535167694,0.032841477543115616,0.1703055202960968,0.0015063296305015683,0.2605489194393158,0.14248262345790863,0.04810844734311104,123045,0.007773358840495348,1033.0,0.24250024557113647,5.497558231581934e-05,,,
0.16584572196006775,0.022083766758441925,0.16825897991657257,0.0016100589418783784,0.260850727558136,0.14210879802703857,0.047161031514406204,123164,0.0057048010639846325,1034.0,0.24233238399028778,5.497558231581934e-05,,,
0.1711815744638443,0.023123325780034065,0.1687210202217102,0.0018955692648887634,0.26392388343811035,0.1464167982339859,0.04735766723752022,123283,0.006141121033579111,1035.0,0.24488331377506256,5.497558231581934e-05,,,
0.16696059703826904,0.024624360725283623,0.16697245836257935,0.001764599815942347,0.2608638107776642,0.1428707391023636,0.04651126638054848,123402,0.006336552556604147,1036.0,0.2420855462551117,5.497558231581934e-05,,,
0.1663259118795395,0.0255756638944149,0.1665613353252411,0.0014756267191842198,0.26104021072387695,0.1423412412405014,0.046402499079704285,123521,0.006295633967965841,1037.0,0.24214443564414978,5.497558231581934e-05,,,
0.16569699347019196,0.02087506093084812,0.16476452350616455,0.0013419112656265497,0.260277658700943,0.14168599247932434,0.0456419438123703,123640,0.0052485414780676365,1038.0,0.24117504060268402,5.497558231581934e-05,,,
0.16381001472473145,0.022805877029895782,0.16493254899978638,0.0014385671820491552,0.2586902379989624,0.14014439284801483,0.04548191651701927,123759,0.005712029058486223,1039.0,0.23993870615959167,5.497558231581934e-05,,,
0.1657203584909439,0.01833449862897396,0.16321717202663422,0.0018672957085072994,0.2607383728027344,0.14151999354362488,0.04471856355667114,123878,0.005160735920071602,1040.0,0.24123413860797882,5.497558231581934e-05,0.22401030361652374,0.12366945296525955,0.24909552931785583
0.16654755175113678,0.02472790889441967,0.1659000664949417,0.0022206432186067104,0.26090332865715027,0.14236250519752502,0.04562228173017502,123997,0.006722095888108015,1041.0,0.2419026792049408,5.497558231581934e-05,,,
0.1673104614019394,0.02178053744137287,0.17148005962371826,0.0018418142572045326,0.2612399458885193,0.1435505896806717,0.0485110878944397,124116,0.005829559173434973,1042.0,0.24328798055648804,5.497558231581934e-05,,,
0.16784924268722534,0.03316187858581543,0.17393730580806732,0.003104224568232894,0.26304197311401367,0.14415256679058075,0.0493658073246479,124235,0.009115755558013916,1043.0,0.24522104859352112,5.497558231581934e-05,,,
0.16549938917160034,0.02843550778925419,0.17170917987823486,0.002412323374301195,0.26031675934791565,0.1420862376689911,0.04843364655971527,124354,0.007616960909217596,1044.0,0.24259525537490845,5.497558231581934e-05,,,
0.1656046062707901,0.024726437404751778,0.17052996158599854,0.001575334812514484,0.260709673166275,0.14204995334148407,0.04783129692077637,124473,0.006205555517226458,1045.0,0.24267372488975525,5.497558231581934e-05,,,
0.16407199203968048,0.023061702027916908,0.1702534556388855,0.001361114322207868,0.2589280307292938,0.14075803756713867,0.04750223085284233,124592,0.005701231770217419,1046.0,0.24119311571121216,5.497558231581934e-05,,,
0.16441798210144043,0.02368878200650215,0.16889703273773193,0.001340109622105956,0.25958025455474854,0.14090101420879364,0.04683317616581917,124711,0.005809844471514225,1047.0,0.24144361913204193,5.497558231581934e-05,,,
0.1653749942779541,0.020438095554709435,0.16832716763019562,0.0012211307184770703,0.26020172238349915,0.1415908932685852,0.04645440727472305,124830,0.005064523778855801,1048.0,0.24182681739330292,5.497558231581934e-05,,,
0.16614051163196564,0.022286051884293556,0.16631706058979034,0.0012552117696031928,0.26154807209968567,0.14204636216163635,0.04566977173089981,124949,0.005461379420012236,1049.0,0.2425018697977066,5.497558231581934e-05,,,
0.16628853976726532,0.022221118211746216,0.16509494185447693,0.0012771679321303964,0.2607904076576233,0.14204968512058258,0.04509429261088371,125068,0.005465958267450333,1050.0,0.24165132641792297,5.497558231581934e-05,0.22545140981674194,0.13040316104888916,0.24921345710754395
0.1664789468050003,0.019891351461410522,0.16446518898010254,0.0012581085320562124,0.2608192563056946,0.14215928316116333,0.044880595058202744,125187,0.0049847569316625595,1051.0,0.24154844880104065,5.497558231581934e-05,,,
0.16531504690647125,0.021930743008852005,0.16280442476272583,0.0014283079653978348,0.25965628027915955,0.1410844326019287,0.04416195675730705,125306,0.005528795998543501,1052.0,0.24028591811656952,5.497558231581934e-05,,,
0.16627231240272522,0.03049585409462452,0.1615704596042633,0.0014089610194787383,0.26051652431488037,0.14173264801502228,0.043573975563049316,125425,0.007226340007036924,1053.0,0.24072732031345367,5.497558231581934e-05,,,
0.16493456065654755,0.02733483724296093,0.16414818167686462,0.002283180598169565,0.2606234848499298,0.14093197882175446,0.044921644032001495,125544,0.007293511647731066,1054.0,0.2413284331560135,5.497558231581934e-05,,,
0.16525056958198547,0.025921888649463654,0.16306577622890472,0.0019514223095029593,0.2605726718902588,0.14107190072536469,0.04435720294713974,125663,0.006745516322553158,1055.0,0.24107129871845245,5.497558231581934e-05,,,
0.1658128798007965,0.0180536936968565,0.16603748500347137,0.0013795115519315004,0.26123034954071045,0.14174456894397736,0.045471373945474625,125782,0.004714347887784243,1056.0,0.24219179153442383,5.497558231581934e-05,,,
0.16753482818603516,0.029553407803177834,0.16420435905456543,0.0013785130577161908,0.26192566752433777,0.14296293258666992,0.04467534273862839,125901,0.007013491354882717,1057.0,0.24238140881061554,5.497558231581934e-05,,,
0.16622906923294067,0.030491109937429428,0.16524413228034973,0.0015520576853305101,0.26040273904800415,0.1419622004032135,0.04489470273256302,126020,0.007339868228882551,1058.0,0.2413710206747055,5.497558231581934e-05,,,
0.16683518886566162,0.023193299770355225,0.1634506732225418,0.0012579363537952304,0.2607565224170685,0.14229169487953186,0.04411773756146431,126139,0.005645008757710457,1059.0,0.24129535257816315,5.497558231581934e-05,,,
0.16669180989265442,0.02052452601492405,0.16305938363075256,0.0012851450592279434,0.26103100180625916,0.1421215683221817,0.04384056106209755,126258,0.005133021157234907,1060.0,0.2414366751909256,5.497558231581934e-05,0.2284182757139206,0.14778544008731842,0.24857646226882935
0.16548405587673187,0.025148658081889153,0.164531409740448,0.0014005254488438368,0.259734183549881,0.141237273812294,0.04425009712576866,126377,0.00615015160292387,1061.0,0.24069362878799438,5.497558231581934e-05,,,
0.166962668299675,0.024206111207604408,0.16555483639240265,0.0014436255441978574,0.260814905166626,0.14254601299762726,0.04487938806414604,126496,0.005996122490614653,1062.0,0.2417629063129425,5.497558231581934e-05,,,
0.16686484217643738,0.038780029863119125,0.16377709805965424,0.001604189514182508,0.26080235838890076,0.14233458042144775,0.04421354457736015,126615,0.009039358235895634,1063.0,0.24139730632305145,5.497558231581934e-05,,,
0.16828258335590363,0.0204148031771183,0.16268199682235718,0.0019907853566110134,0.2625417709350586,0.14335927367210388,0.04366595298051834,126734,0.005675589200109243,1064.0,0.24256981909275055,5.497558231581934e-05,,,
0.16565866768360138,0.021928299218416214,0.16123539209365845,0.001589217339642346,0.26051411032676697,0.14113596081733704,0.043045151978731155,126853,0.005657033994793892,1065.0,0.24065837264060974,5.497558231581934e-05,,,
0.16619718074798584,0.022591007873415947,0.16001737117767334,0.001443548477254808,0.25990357995033264,0.14147713780403137,0.04259699583053589,126972,0.005673040635883808,1066.0,0.23992633819580078,5.497558231581934e-05,,,
0.1659983992576599,0.022367894649505615,0.15848524868488312,0.001258457195945084,0.2601657211780548,0.1411888301372528,0.04195054620504379,127091,0.005480344872921705,1067.0,0.2398296296596527,5.497558231581934e-05,,,
0.16467344760894775,0.023557299748063087,0.15690474212169647,0.0013112399028614163,0.2599114775657654,0.14000722765922546,0.04134227707982063,127210,0.005760451778769493,1068.0,0.2393101304769516,5.497558231581934e-05,,,
0.16537129878997803,0.022309696301817894,0.1569032520055771,0.0015215466264635324,0.26003047823905945,0.14058780670166016,0.04145387187600136,127329,0.005679176654666662,1069.0,0.23940503597259521,5.497558231581934e-05,,,
0.16583791375160217,0.024534931406378746,0.15580809116363525,0.001549447188153863,0.2601441442966461,0.14087311923503876,0.041013989597558975,127448,0.006146544590592384,1070.0,0.2392769455909729,5.497558231581934e-05,0.22484858334064484,0.12965618073940277,0.24864667654037476
0.1667007952928543,0.0227475855499506,0.15436144173145294,0.0016828685766085982,0.2608310878276825,0.14145271480083466,0.040460359305143356,127567,0.005895812064409256,1071.0,0.23953716456890106,5.497558231581934e-05,,,
0.16640730202198029,0.03253746032714844,0.1565183699131012,0.0017724051140248775,0.2604820132255554,0.14135706424713135,0.041156090795993805,127686,0.007925416342914104,1072.0,0.23968929052352905,5.497558231581934e-05,,,
0.16519275307655334,0.03712514042854309,0.16544243693351746,0.0016354332910850644,0.26022082567214966,0.14135199785232544,0.045988909900188446,127805,0.008733374997973442,1073.0,0.24126514792442322,5.497558231581934e-05,,,
0.166449174284935,0.040246859192848206,0.164139062166214,0.0018446912290528417,0.26129385828971863,0.14225876331329346,0.04549708217382431,127924,0.009525124914944172,1074.0,0.24186289310455322,5.497558231581934e-05,,,
0.16605506837368011,0.026263907551765442,0.16361960768699646,0.0014018522342666984,0.26013147830963135,0.1419154554605484,0.04535699263215065,128043,0.00637426320463419,1075.0,0.24082911014556885,5.497558231581934e-05,,,
0.16510120034217834,0.022245729342103004,0.16228237748146057,0.0012980866013094783,0.26001209020614624,0.1410192996263504,0.04469168186187744,128162,0.005487615242600441,1076.0,0.2404661476612091,5.497558231581934e-05,,,
0.16496358811855316,0.020364265888929367,0.16094951331615448,0.0012395340017974377,0.2598680853843689,0.14078474044799805,0.044069401919841766,128281,0.005064480472356081,1077.0,0.24008437991142273,5.497558231581934e-05,,,
0.16665513813495636,0.021836593747138977,0.15990203619003296,0.001308341627009213,0.2609204649925232,0.14202113449573517,0.04348507151007652,128400,0.005413992330431938,1078.0,0.24071678519248962,5.497558231581934e-05,,,
0.1666717380285263,0.017629319801926613,0.1590006947517395,0.0012341582914814353,0.2610165774822235,0.14193841814994812,0.04300515353679657,128519,0.004513190593570471,1079.0,0.2406134009361267,5.497558231581934e-05,,,
0.16433429718017578,0.021372640505433083,0.1599569022655487,0.0013816553400829434,0.2587566077709198,0.14017339050769806,0.0435296967625618,128638,0.005379851907491684,1080.0,0.23899666965007782,5.497558231581934e-05,0.2332426756620407,0.17308259010314941,0.24828267097473145
0.1678377240896225,0.03272426500916481,0.15845906734466553,0.0017797872424125671,0.26122310757637024,0.14285098016262054,0.04290399327874184,128757,0.007968682795763016,1081.0,0.240670308470726,5.497558231581934e-05,,,
0.16539366543293,0.03223607689142227,0.16053611040115356,0.0015944618498906493,0.26043304800987244,0.14101473987102509,0.04349902644753456,128876,0.007722784765064716,1082.0,0.24045366048812866,5.497558231581934e-05,,,
0.16866031289100647,0.017162388190627098,0.1597592979669571,0.0013980030780658126,0.26315855979919434,0.14353954792022705,0.04305649548768997,128995,0.004550879821181297,1083.0,0.24247871339321136,5.497558231581934e-05,,,
0.16643525660037994,0.021394871175289154,0.15852133929729462,0.0017007151618599892,0.2604862451553345,0.14164261519908905,0.042472027242183685,129114,0.005639546550810337,1084.0,0.24009326100349426,5.497558231581934e-05,,,
0.1657230406999588,0.023062346503138542,0.1598140299320221,0.001852109213359654,0.260673850774765,0.14119479060173035,0.043081823736429214,129233,0.006094156298786402,1085.0,0.24050189554691315,5.497558231581934e-05,,,
0.16663536429405212,0.02290487475693226,0.159292072057724,0.0017759507754817605,0.2603866755962372,0.14186082780361176,0.042762693017721176,129352,0.006001735106110573,1086.0,0.2401677519083023,5.497558231581934e-05,,,
0.16489113867282867,0.018323972821235657,0.15876495838165283,0.001348125864751637,0.2599678933620453,0.1403956413269043,0.0424136221408844,129471,0.004743295256048441,1087.0,0.23972730338573456,5.497558231581934e-05,,,
0.17081080377101898,0.02276119776070118,0.1581079512834549,0.0014456255594268441,0.26370134949684143,0.14505352079868317,0.042024385184049606,129590,0.005708740558475256,1088.0,0.24258267879486084,5.497558231581934e-05,,,
0.16775068640708923,0.02187843807041645,0.15682755410671234,0.0015546266222372651,0.26112911105155945,0.14249065518379211,0.04145050793886185,129709,0.00561938900500536,1089.0,0.24026881158351898,5.497558231581934e-05,,,
0.1668711155653,0.025261646136641502,0.15564242005348206,0.0015202536014840007,0.2611457109451294,0.14168831706047058,0.04095708578824997,129828,0.0062685320153832436,1090.0,0.24004505574703217,5.497558231581934e-05,0.2243809700012207,0.12416398525238037,0.2494352161884308
0.16598957777023315,0.026575759053230286,0.1544540524482727,0.00145322410389781,0.25973623991012573,0.14087526500225067,0.04041801765561104,129947,0.006477730814367533,1091.0,0.23867979645729065,5.497558231581934e-05,,,
0.1663353592157364,0.021100230515003204,0.15554384887218475,0.0015574967255815864,0.2606106102466583,0.1412688046693802,0.041002582758665085,130066,0.005466043017804623,1092.0,0.23959726095199585,5.497558231581934e-05,,,
0.16574454307556152,0.019828900694847107,0.15711039304733276,0.0015570909017696977,0.26029500365257263,0.14087694883346558,0.04140655696392059,130185,0.005211453419178724,1093.0,0.23965808749198914,5.497558231581934e-05,,,
0.16753584146499634,0.02672986499965191,0.16159862279891968,0.00154966046102345,0.26152074337005615,0.142687126994133,0.04329228028655052,130304,0.006585701368749142,1094.0,0.24153631925582886,5.497558231581934e-05,,,
0.16559354960918427,0.029371386393904686,0.16039368510246277,0.0014668696094304323,0.2594837546348572,0.14105115830898285,0.04288157448172569,130423,0.0070477738045156,1095.0,0.23966574668884277,5.497558231581934e-05,,,
0.1647208034992218,0.020636124536395073,0.16140525043010712,0.0014760589692741632,0.259331077337265,0.14038605988025665,0.043047066777944565,130542,0.0053080725483596325,1096.0,0.23974591493606567,5.497558231581934e-05,,,
0.1676185131072998,0.02137554995715618,0.16249123215675354,0.0014389604330062866,0.2611422538757324,0.1427544206380844,0.04329803213477135,130661,0.005426277872174978,1097.0,0.24141204357147217,5.497558231581934e-05,,,
0.1678532212972641,0.021886447444558144,0.16130417585372925,0.001686710398644209,0.26208215951919556,0.1428607702255249,0.042890943586826324,130780,0.005726658273488283,1098.0,0.24192656576633453,5.497558231581934e-05,,,
0.16673211753368378,0.020086117088794708,0.16042646765708923,0.0017403680831193924,0.26065313816070557,0.14187052845954895,0.04242412745952606,130899,0.005409517325460911,1099.0,0.24060781300067902,5.497558231581934e-05,,,
0.16592849791049957,0.019280435517430305,0.15881139039993286,0.0012208180269226432,0.26019930839538574,0.14110203087329865,0.041796084493398666,131018,0.004832741804420948,1100.0,0.2399217188358307,4.398046439746395e-05,0.22385938465595245,0.1237558126449585,0.24888527393341064
0.16745875775814056,0.020656539127230644,0.157870814204216,0.0010106150293722749,0.2606014907360077,0.14223404228687286,0.04133518412709236,131137,0.004939800128340721,1101.0,0.24005535244941711,4.398046439746395e-05,,,
0.16395704448223114,0.02285831607878208,0.1574147641658783,0.0009510540985502303,0.2590814232826233,0.13938064873218536,0.04107506200671196,131256,0.005332506727427244,1102.0,0.23874808847904205,4.398046439746395e-05,,,
0.1653137356042862,0.018687497824430466,0.15616902709007263,0.0009606733219698071,0.2601650655269623,0.14036034047603607,0.04054670035839081,131375,0.004506038036197424,1103.0,0.2393658608198166,4.398046439746395e-05,,,
0.16490429639816284,0.01964583247900009,0.1555168330669403,0.0009377372334711254,0.2594928741455078,0.13996070623397827,0.040186356753110886,131494,0.0046793571673333645,1104.0,0.23869767785072327,4.398046439746395e-05,,,
0.16448524594306946,0.03005068376660347,0.15427224338054657,0.0009863546583801508,0.25936174392700195,0.1395331770181656,0.039724890142679214,131613,0.006799221038818359,1105.0,0.23834384977817535,4.398046439746395e-05,,,
0.1656099408864975,0.02346990257501602,0.1563711315393448,0.001063155592419207,0.2594214677810669,0.14065365493297577,0.040828488767147064,131732,0.00554450461640954,1106.0,0.2388114035129547,4.398046439746395e-05,,,
0.1643047332763672,0.027631619945168495,0.15733382105827332,0.001119014690630138,0.2595430910587311,0.13965217769145966,0.04104194790124893,131851,0.006421536207199097,1107.0,0.23910124599933624,4.398046439746395e-05,,,
0.16372230648994446,0.01969326287508011,0.15877962112426758,0.0010552584426477551,0.25904974341392517,0.1392683982849121,0.041452739387750626,131970,0.004782859236001968,1108.0,0.2389957159757614,4.398046439746395e-05,,,
0.16545911133289337,0.01823752373456955,0.1572156399488449,0.00101959437597543,0.26007500290870667,0.1405358910560608,0.040842995047569275,132089,0.0044631799682974815,1109.0,0.2395031452178955,4.398046439746395e-05,,,
0.16470372676849365,0.01716810278594494,0.15604236721992493,0.0010573954787105322,0.2595827877521515,0.13985908031463623,0.04048053175210953,132208,0.004279536660760641,1110.0,0.23887470364570618,4.398046439746395e-05,0.22570399940013885,0.13165222108364105,0.2492169439792633
0.16465839743614197,0.028206966817378998,0.15489649772644043,0.001688866876065731,0.2591190040111542,0.13974088430404663,0.04007076099514961,132327,0.006992486771196127,1111.0,0.23827451467514038,4.398046439746395e-05,,,
0.1674569845199585,0.021001731976866722,0.15383917093276978,0.001434126403182745,0.2613818347454071,0.14189505577087402,0.03964729979634285,132446,0.005347647704184055,1112.0,0.23987330496311188,4.398046439746395e-05,,,
0.16577209532260895,0.02073810249567032,0.1566784530878067,0.0013638873351737857,0.2601982355117798,0.14075438678264618,0.04068348929286003,132565,0.00523873046040535,1113.0,0.23949429392814636,4.398046439746395e-05,,,
0.1657123863697052,0.024769755080342293,0.1599382758140564,0.0011642265599220991,0.2604233920574188,0.14095504581928253,0.04192567989230156,132684,0.005885331891477108,1114.0,0.24032637476921082,4.398046439746395e-05,,,
0.1653229147195816,0.018571723252534866,0.16091011464595795,0.0010129327420145273,0.2600165605545044,0.14068067073822021,0.04211162030696869,132803,0.004524690564721823,1115.0,0.24019527435302734,4.398046439746395e-05,,,
0.16508005559444427,0.01670413464307785,0.15958335995674133,0.001004926860332489,0.2593759596347809,0.14037130773067474,0.04153631255030632,132922,0.004144768696278334,1116.0,0.2394174486398697,4.398046439746395e-05,,,
0.16650424897670746,0.02913152426481247,0.15957294404506683,0.0011085360310971737,0.26060160994529724,0.14147713780403137,0.04136867821216583,133041,0.006713133305311203,1117.0,0.24039588868618011,4.398046439746395e-05,,,
0.16529102623462677,0.03552710637450218,0.15906304121017456,0.001250178087502718,0.25988712906837463,0.14046142995357513,0.0411430187523365,133160,0.008105563931167126,1118.0,0.23972231149673462,4.398046439746395e-05,,,
0.16664445400238037,0.02672477811574936,0.15854738652706146,0.001126750954426825,0.2610800266265869,0.1414870321750641,0.04085735231637955,133279,0.006246356759220362,1119.0,0.24057349562644958,4.398046439746395e-05,,,
0.16652771830558777,0.024558914825320244,0.15737001597881317,0.0012173803988844156,0.26064544916152954,0.14132101833820343,0.040494173765182495,133398,0.005885687191039324,1120.0,0.23999036848545074,4.398046439746395e-05,0.22548063099384308,0.1309899091720581,0.24910332262516022
0.16641387343406677,0.019781293347477913,0.157157763838768,0.0011967921163886786,0.2603485584259033,0.14119823276996613,0.040335673838853836,133517,0.004913692362606525,1121.0,0.23971040546894073,4.398046439746395e-05,,,
0.16587981581687927,0.017380718141794205,0.1576436311006546,0.0011172173544764519,0.2599557638168335,0.14078305661678314,0.04039603844285011,133636,0.0043699173256754875,1122.0,0.23949334025382996,4.398046439746395e-05,,,
0.168415829539299,0.016835907474160194,0.15632395446300507,0.0010869496036320925,0.2617667317390442,0.1427086889743805,0.039880141615867615,133755,0.004236740991473198,1123.0,0.24067819118499756,4.398046439746395e-05,,,
0.16447551548480988,0.02082575298845768,0.15910151600837708,0.0011896344367414713,0.2592170834541321,0.13976018130779266,0.04089882969856262,133874,0.005116858519613743,1124.0,0.23919397592544556,4.398046439746395e-05,,,
0.16665883362293243,0.021102523431181908,0.15764644742012024,0.0011536730453372002,0.2612871527671814,0.14139823615550995,0.04035583883523941,133993,0.005143443122506142,1125.0,0.24055901169776917,4.398046439746395e-05,,,
0.1649433821439743,0.01928623765707016,0.15667037665843964,0.0010339569998905063,0.2593550980091095,0.13996978104114532,0.04007535055279732,134112,0.004684412851929665,1126.0,0.23881815373897552,4.398046439746395e-05,,,
0.16641442477703094,0.016948958858847618,0.15643060207366943,0.0010461789788678288,0.26054632663726807,0.14115700125694275,0.04012724757194519,134231,0.0042267353273928165,1127.0,0.23972319066524506,4.398046439746395e-05,,,
0.16500599682331085,0.025373399257659912,0.15917156636714935,0.001009977888315916,0.2595963776111603,0.1402289718389511,0.04112088307738304,134350,0.005882662255316973,1128.0,0.2395114302635193,4.398046439746395e-05,,,
0.16605325043201447,0.01924102194607258,0.15830674767494202,0.0011703360360115767,0.2605854570865631,0.14102333784103394,0.04090370610356331,134469,0.004784473218023777,1129.0,0.24012970924377441,4.398046439746395e-05,,,
0.1677824854850769,0.02392205037176609,0.15689142048358917,0.0012532883556559682,0.2615995407104492,0.14230316877365112,0.04038586467504501,134588,0.005787040572613478,1130.0,0.24065792560577393,4.398046439746395e-05,0.22489222884178162,0.12383179366588593,0.25015732645988464
0.16760145127773285,0.02452749013900757,0.1555468589067459,0.0013629752211272717,0.2611550986766815,0.1420525312423706,0.03985680639743805,134707,0.005995878018438816,1131.0,0.24003346264362335,4.398046439746395e-05,,,
0.16712845861911774,0.026199622079730034,0.15473826229572296,0.0013193499762564898,0.26201966404914856,0.1415945142507553,0.03945869207382202,134826,0.006295404862612486,1132.0,0.24056339263916016,4.398046439746395e-05,,,
0.16584910452365875,0.02475200593471527,0.15737633407115936,0.001398522057570517,0.2605268061161041,0.14077018201351166,0.04045450687408447,134945,0.00606921873986721,1133.0,0.2398967146873474,4.398046439746395e-05,,,
0.16670756042003632,0.024165580049157143,0.1561950147151947,0.0012213095324113965,0.2607400715351105,0.1413637399673462,0.03998842462897301,135064,0.005810163915157318,1134.0,0.23983106017112732,4.398046439746395e-05,,,
0.1640627086162567,0.02039768174290657,0.15616650879383087,0.001129601034335792,0.2590198218822479,0.13922160863876343,0.0398571640253067,135183,0.004983216989785433,1135.0,0.23844915628433228,4.398046439746395e-05,,,
0.16656272113323212,0.01675281673669815,0.15604567527770996,0.0011595634277909994,0.26057595014572144,0.14119960367679596,0.03974711894989014,135302,0.004278214182704687,1136.0,0.23966990411281586,4.398046439746395e-05,,,
0.163559228181839,0.021027393639087677,0.16274338960647583,0.0010273436782881618,0.2590968906879425,0.1394372284412384,0.042949214577674866,135421,0.005027353297919035,1137.0,0.23982620239257812,4.398046439746395e-05,,,
0.16466470062732697,0.029206713661551476,0.16182497143745422,0.001065741409547627,0.2592315375804901,0.14023254811763763,0.042503900825977325,135540,0.006693935953080654,1138.0,0.2397502213716507,4.398046439746395e-05,,,
0.1657675951719284,0.023777712136507034,0.16207747161388397,0.0011560992570593953,0.26016736030578613,0.14110563695430756,0.042457807809114456,135659,0.00568042229861021,1139.0,0.24054938554763794,4.398046439746395e-05,,,
0.16684111952781677,0.019550316035747528,0.164129838347435,0.000978176831267774,0.26051491498947144,0.14211077988147736,0.043189410120248795,135778,0.004692604765295982,1140.0,0.24123790860176086,4.398046439746395e-05,0.23772959411144257,0.19305582344532013,0.24889802932739258
0.16546878218650818,0.019596265628933907,0.16242335736751556,0.0010565519332885742,0.25964802503585815,0.14088882505893707,0.04256900027394295,135897,0.004764494486153126,1141.0,0.24020308256149292,4.398046439746395e-05,,,
0.16606378555297852,0.022094283252954483,0.1608334481716156,0.001096503809094429,0.26041874289512634,0.14123855531215668,0.04193761944770813,136016,0.005296059884130955,1142.0,0.24050168693065643,4.398046439746395e-05,,,
0.16644372045993805,0.018362222239375114,0.1596355140209198,0.0011288165114820004,0.26080676913261414,0.1414768397808075,0.04160929471254349,136135,0.004575497470796108,1143.0,0.24057252705097198,4.398046439746395e-05,,,
0.16505414247512817,0.02018207125365734,0.1581537425518036,0.0011216176208108664,0.25997358560562134,0.1402490884065628,0.04102882742881775,136254,0.004933707881718874,1144.0,0.23960962891578674,4.398046439746395e-05,,,
0.16666759550571442,0.019369587302207947,0.1580585539340973,0.0010850419057533145,0.2610606849193573,0.14156471192836761,0.04115316644310951,136373,0.0047419508919119835,1145.0,0.24046026170253754,4.398046439746395e-05,,,
0.16438814997673035,0.01612437702715397,0.15856187045574188,0.0010138909565284848,0.259284108877182,0.1397419273853302,0.04115702956914902,136492,0.0040359883569180965,1146.0,0.23913967609405518,4.398046439746395e-05,,,
0.1664775311946869,0.022589031606912613,0.15769627690315247,0.0012014288222417235,0.2599506080150604,0.14132726192474365,0.040726132690906525,136611,0.005478949286043644,1147.0,0.2394997477531433,4.398046439746395e-05,,,
0.16452279686927795,0.016752293333411217,0.1564989686012268,0.001063429401256144,0.25902310013771057,0.13966012001037598,0.04020935669541359,136730,0.004201202653348446,1148.0,0.23851828277111053,4.398046439746395e-05,,,
0.1666736602783203,0.021157117560505867,0.15554900467395782,0.0011840566294267774,0.26106730103492737,0.14129160344600677,0.03976334258913994,136849,0.00517866900190711,1149.0,0.23996363580226898,4.398046439746395e-05,,,
0.16380935907363892,0.02300812117755413,0.1562090516090393,0.0012345397844910622,0.2587606906890869,0.1390247941017151,0.03988650068640709,136968,0.005589256063103676,1150.0,0.23825035989284515,4.398046439746395e-05,0.23031091690063477,0.1588565856218338,0.2481744885444641
0.16609610617160797,0.021761802956461906,0.15496109426021576,0.00129989767447114,0.2605268061161041,0.140763521194458,0.03943318873643875,137087,0.005392278544604778,1151.0,0.23941367864608765,4.398046439746395e-05,,,
0.16581280529499054,0.018714865669608116,0.15918178856372833,0.0012363375863060355,0.26039478182792664,0.1409013420343399,0.04125547409057617,137206,0.004732043016701937,1152.0,0.24015219509601593,4.398046439746395e-05,,,
0.16626328229904175,0.024909090250730515,0.15769143402576447,0.0011840538354590535,0.2604801654815674,0.14114506542682648,0.040672190487384796,137325,0.0059290616773068905,1153.0,0.239922434091568,4.398046439746395e-05,,,
0.1697184294462204,0.024155806750059128,0.15843185782432556,0.0015058232238516212,0.2630203068256378,0.14393684267997742,0.04081045463681221,137444,0.006035820115357637,1154.0,0.24210262298583984,4.398046439746395e-05,,,
0.16630204021930695,0.019408386200666428,0.15738525986671448,0.001428651507012546,0.260787695646286,0.14113976061344147,0.040490634739398956,137563,0.005024597980082035,1155.0,0.2401072084903717,4.398046439746395e-05,,,
0.16633613407611847,0.023145820945501328,0.1562660038471222,0.001276023336686194,0.26028957962989807,0.14107383787631989,0.04002469778060913,137682,0.005649982485920191,1156.0,0.23948487639427185,4.398046439746395e-05,,,
0.16503708064556122,0.018334224820137024,0.1552964448928833,0.001203029416501522,0.26002877950668335,0.139943927526474,0.039571311324834824,137801,0.004629268776625395,1157.0,0.23908232152462006,4.398046439746395e-05,,,
0.16610857844352722,0.017842024564743042,0.15409411489963531,0.0009713704348541796,0.26067259907722473,0.14071206748485565,0.0391259491443634,137920,0.004345501307398081,1158.0,0.2393569052219391,4.398046439746395e-05,,,
0.1648404449224472,0.027698878198862076,0.1530144065618515,0.00117525365203619,0.2595386505126953,0.13963519036769867,0.038814179599285126,138039,0.006479978561401367,1159.0,0.2382338047027588,4.398046439746395e-05,,,
0.16564929485321045,0.017777087166905403,0.15233244001865387,0.0009947334183380008,0.2600261867046356,0.14025643467903137,0.038684993982315063,138158,0.004351203795522451,1160.0,0.23848743736743927,4.398046439746395e-05,0.22546954452991486,0.1351841688156128,0.24804088473320007
0.165561705827713,0.023919569328427315,0.15577831864356995,0.001190287759527564,0.260226845741272,0.14044834673404694,0.03999488428235054,138277,0.005736144259572029,1161.0,0.23933714628219604,4.398046439746395e-05,,,
0.16574226319789886,0.01928921416401863,0.15680190920829773,0.0010387185029685497,0.259933739900589,0.14070728421211243,0.04056740552186966,138396,0.004688818007707596,1162.0,0.23930738866329193,4.398046439746395e-05,,,
0.1654191017150879,0.02437380887567997,0.16174305975437164,0.0011882585240527987,0.25956666469573975,0.1408800184726715,0.042723603546619415,138515,0.00582536868751049,1163.0,0.24000194668769836,4.398046439746395e-05,,,
0.16624115407466888,0.023234553635120392,0.16284340620040894,0.0010657008970156312,0.2604144513607025,0.1416725218296051,0.043397966772317886,138634,0.005499471444636583,1164.0,0.24090024828910828,4.398046439746395e-05,,,
0.16588661074638367,0.026844598352909088,0.16376373171806335,0.0014473821502178907,0.2600940763950348,0.14142093062400818,0.04355814680457115,138753,0.0065268250182271,1165.0,0.2408280223608017,4.398046439746395e-05,,,
0.16358087956905365,0.026544643566012383,0.16273179650306702,0.0011927286395803094,0.25919967889785767,0.1395139992237091,0.043246448040008545,138872,0.0062631117179989815,1166.0,0.23990610241889954,4.398046439746395e-05,,,
0.16567149758338928,0.02693464420735836,0.16612645983695984,0.0012679218780249357,0.25970375537872314,0.14145460724830627,0.04458705335855484,138991,0.006401266902685165,1167.0,0.24098829925060272,4.398046439746395e-05,,,
0.16478337347507477,0.020366357639431953,0.1659138798713684,0.001292865606956184,0.25971144437789917,0.14069296419620514,0.04433133453130722,139110,0.005107564385980368,1168.0,0.24095192551612854,4.398046439746395e-05,,,
0.16645091772079468,0.023189261555671692,0.16449317336082458,0.0010794842382892966,0.2606784403324127,0.14192470908164978,0.0438198447227478,139229,0.005501439794898033,1169.0,0.24144138395786285,4.398046439746395e-05,,,
0.16591936349868774,0.019266493618488312,0.1636747568845749,0.0009451516671106219,0.26043081283569336,0.14141340553760529,0.04338959604501724,139348,0.00460942042991519,1170.0,0.24107959866523743,4.398046439746395e-05,0.22661703824996948,0.13984279334545135,0.2483106106519699
0.16498270630836487,0.016869215294718742,0.16189727187156677,0.0009773935889825225,0.25988519191741943,0.14052726328372955,0.0427054688334465,139467,0.004155757836997509,1171.0,0.24028760194778442,4.398046439746395e-05,,,
0.16606482863426208,0.02061573788523674,0.16180241107940674,0.0008401614031754434,0.26031166315078735,0.1414155215024948,0.04281824082136154,139586,0.0047952765598893166,1172.0,0.240609809756279,4.398046439746395e-05,,,
0.16647595167160034,0.01933879218995571,0.16268104314804077,0.001050592283718288,0.2603612542152405,0.14184768497943878,0.04333455488085747,139705,0.00470823235809803,1173.0,0.24082522094249725,4.398046439746395e-05,,,
0.1645570695400238,0.024005422368645668,0.16095323860645294,0.0013154440093785524,0.25990742444992065,0.1401747316122055,0.04264536499977112,139824,0.0058534396812319756,1174.0,0.24011659622192383,4.398046439746395e-05,,,
0.16530808806419373,0.01965632475912571,0.1624055653810501,0.0012943530455231667,0.2590430676937103,0.1408483237028122,0.043009188026189804,139943,0.004966747015714645,1175.0,0.239715576171875,4.398046439746395e-05,,,
0.16632790863513947,0.02473437413573265,0.1632540374994278,0.0010880734771490097,0.26021626591682434,0.14168739318847656,0.04312532767653465,140062,0.00581733463332057,1176.0,0.24082383513450623,4.398046439746395e-05,,,
0.16713452339172363,0.018873615190386772,0.16234132647514343,0.0009998908499255776,0.2609074115753174,0.14224284887313843,0.04267609491944313,140181,0.004574635531753302,1177.0,0.24119418859481812,4.398046439746395e-05,,,
0.16640429198741913,0.022509410977363586,0.16144300997257233,0.0010540408547967672,0.26056045293807983,0.14157350361347198,0.04225029796361923,140300,0.005345115438103676,1178.0,0.2407369613647461,4.398046439746395e-05,,,
0.16639308631420135,0.015148701146245003,0.1602771133184433,0.0008998202974908054,0.26070132851600647,0.14148440957069397,0.04184969514608383,140419,0.0037495966535061598,1179.0,0.24061648547649384,4.398046439746395e-05,,,
0.1649015247821808,0.018792850896716118,0.15904450416564941,0.000958959455601871,0.25926169753074646,0.14021036028862,0.04144568741321564,140538,0.004525737836956978,1180.0,0.23921826481819153,4.398046439746395e-05,0.2249089479446411,0.13214443624019623,0.24810005724430084
0.165109783411026,0.024641815572977066,0.15943603217601776,0.0009893710957840085,0.2597443759441376,0.14037403464317322,0.041431017220020294,140657,0.005719860550016165,1181.0,0.23968270421028137,4.398046439746395e-05,,,
0.16563092172145844,0.022990036755800247,0.15890172123908997,0.000881766842212528,0.26007702946662903,0.14072664082050323,0.041109465062618256,140776,0.0053034210577607155,1182.0,0.23984196782112122,3.518437370075844e-05,,,
0.16543669998645782,0.018326187506318092,0.15845662355422974,0.00075662782182917,0.2597299814224243,0.1405140608549118,0.040823522955179214,140895,0.004270539619028568,1183.0,0.2394753098487854,3.518437370075844e-05,,,
0.1649092584848404,0.01732194423675537,0.1581587940454483,0.0008404185064136982,0.2594754695892334,0.14004795253276825,0.040602657943964005,141014,0.004136723931878805,1184.0,0.23921212553977966,3.518437370075844e-05,,,
0.16489921510219574,0.017506567761301994,0.1568446010351181,0.0008013004553504288,0.2593092918395996,0.13995634019374847,0.040184829384088516,141133,0.004142354242503643,1185.0,0.23881636559963226,3.518437370075844e-05,,,
0.16522665321826935,0.016756102442741394,0.15568986535072327,0.0007577994838356972,0.2595151662826538,0.1401207447052002,0.0396970696747303,141252,0.003957460168749094,1186.0,0.23875011503696442,3.518437370075844e-05,,,
0.16492639482021332,0.019324149936437607,0.15528036653995514,0.000748325779568404,0.25960585474967957,0.13983005285263062,0.039444636553525925,141371,0.004463490564376116,1187.0,0.23874075710773468,3.518437370075844e-05,,,
0.16574400663375854,0.015348491258919239,0.154453843832016,0.0007643909775651991,0.2601049244403839,0.14043383300304413,0.039193108677864075,141490,0.003681211033836007,1188.0,0.2389747053384781,3.518437370075844e-05,,,
0.1657884269952774,0.0163596011698246,0.15316864848136902,0.0007659150869585574,0.2602313160896301,0.14038993418216705,0.03879595175385475,141609,0.0038846523966640234,1189.0,0.23881879448890686,3.518437370075844e-05,,,
0.16458863019943237,0.01992190256714821,0.15266646444797516,0.0011996787507086992,0.25966525077819824,0.13940326869487762,0.03866181522607803,141728,0.004944123327732086,1190.0,0.2382654994726181,3.518437370075844e-05,0.22677142918109894,0.137710839509964,0.24903658032417297
0.16479255259037018,0.01674690656363964,0.1591893881559372,0.0013412354746833444,0.2599325478076935,0.14018350839614868,0.04174727946519852,141847,0.004422369878739119,1191.0,0.23978392779827118,3.518437370075844e-05,,,
0.16370904445648193,0.02955900877714157,0.15976116061210632,0.0010686900932341814,0.2591552734375,0.13932989537715912,0.04181323200464249,141966,0.006766754202544689,1192.0,0.2392764538526535,3.518437370075844e-05,,,
0.16523367166519165,0.02495410479605198,0.15880434215068817,0.0009041864541359246,0.25980865955352783,0.14045000076293945,0.04131534323096275,142085,0.005714170169085264,1193.0,0.2396077960729599,3.518437370075844e-05,,,
0.16466110944747925,0.016938602551817894,0.15917661786079407,0.0008269045501947403,0.2592899799346924,0.14004755020141602,0.04159332811832428,142204,0.004049243871122599,1194.0,0.23926731944084167,3.518437370075844e-05,,,
0.16501712799072266,0.019859429448843002,0.15953028202056885,0.0008042447734624147,0.2594207227230072,0.14032815396785736,0.04157225787639618,142323,0.0046152821741998196,1195.0,0.2394426316022873,3.518437370075844e-05,,,
0.1651494950056076,0.02346050925552845,0.15808501839637756,0.0008000394445843995,0.25959542393684387,0.1403200775384903,0.04100243002176285,142442,0.005332133732736111,1196.0,0.23929333686828613,3.518437370075844e-05,,,
0.16470913589000702,0.017662741243839264,0.15930576622486115,0.0007137467036955059,0.2591415345668793,0.140033558011055,0.0413312166929245,142561,0.004103545099496841,1197.0,0.23917438089847565,3.518437370075844e-05,,,
0.16524212062358856,0.026754459366202354,0.158121719956398,0.0007993665640242398,0.25939756631851196,0.1403866708278656,0.04096485301852226,142680,0.005990385543555021,1198.0,0.23914240300655365,3.518437370075844e-05,,,
0.16577646136283875,0.02233273535966873,0.15849687159061432,0.0007831418770365417,0.2606162130832672,0.14087851345539093,0.04128672555088997,142799,0.005093060899525881,1199.0,0.24019235372543335,3.518437370075844e-05,,,
0.16517813503742218,0.021913282573223114,0.15735328197479248,0.0009595515439286828,0.2598571181297302,0.14028914272785187,0.040733132511377335,142918,0.005150297656655312,1200.0,0.23935635387897491,3.518437370075844e-05,0.2235262542963028,0.12544845044612885,0.24804569780826569
0.16605216264724731,0.020667793229222298,0.15620437264442444,0.0008258232846856117,0.26000601053237915,0.1409062296152115,0.040322452783584595,143037,0.0047942171804606915,1201.0,0.2392456978559494,3.518437370075844e-05,,,
0.16540119051933289,0.02055002935230732,0.15973789989948273,0.0009582963539287448,0.2600278854370117,0.14066287875175476,0.04170965030789375,143156,0.00487664295360446,1202.0,0.2399698942899704,3.518437370075844e-05,,,
0.16381199657917023,0.020112760365009308,0.15815724432468414,0.0009209437412209809,0.25882041454315186,0.1392761915922165,0.04113295301795006,143275,0.0047593070194125175,1203.0,0.23868778347969055,3.518437370075844e-05,,,
0.16570881009101868,0.017934536561369896,0.15668687224388123,0.0010404865024611354,0.25972744822502136,0.14068308472633362,0.04058021306991577,143394,0.0044192965142428875,1204.0,0.23911933600902557,3.518437370075844e-05,,,
0.1642308384180069,0.024024175480008125,0.15522752702236176,0.0010233750799670815,0.25935542583465576,0.13938476145267487,0.040000420063734055,143513,0.005623535718768835,1205.0,0.23852986097335815,3.518437370075844e-05,,,
0.1653141975402832,0.015629339963197708,0.15421615540981293,0.0009167348616756499,0.25992971658706665,0.14015769958496094,0.0395316481590271,143632,0.0038592563942074776,1206.0,0.23878701031208038,3.518437370075844e-05,,,
0.1653515100479126,0.015429315157234669,0.15638034045696259,0.0008759383927099407,0.2596833109855652,0.14032581448554993,0.04022303223609924,143751,0.0037866136990487576,1207.0,0.23902273178100586,3.518437370075844e-05,,,
0.16545362770557404,0.01846005767583847,0.15809257328510284,0.000780669623054564,0.25979945063591003,0.14052070677280426,0.04078902676701546,143870,0.00431654741987586,1208.0,0.2394580841064453,3.518437370075844e-05,,,
0.16456839442253113,0.020878944545984268,0.15725043416023254,0.0008394588367082179,0.259395033121109,0.13972611725330353,0.04035699740052223,143989,0.004847356118261814,1209.0,0.23896612226963043,3.518437370075844e-05,,,
0.1649651974439621,0.020020440220832825,0.15754416584968567,0.0008567526238039136,0.25943753123283386,0.14010463654994965,0.04066238924860954,144108,0.004689489956945181,1210.0,0.23905886709690094,3.518437370075844e-05,0.23110942542552948,0.16200491786003113,0.24838554859161377
0.1653057485818863,0.01939254254102707,0.1573544442653656,0.0009720111847855151,0.25958767533302307,0.14033998548984528,0.040476925671100616,144227,0.0046561178751289845,1211.0,0.23914103209972382,3.518437370075844e-05,,,
0.16594280302524567,0.02038114331662655,0.15648671984672546,0.000866185873746872,0.2600831091403961,0.14075736701488495,0.040015578269958496,144346,0.004769177176058292,1212.0,0.23936383426189423,3.518437370075844e-05,,,
0.16567842662334442,0.0143807427957654,0.15553738176822662,0.0006968324305489659,0.25973689556121826,0.14049257338047028,0.03974917531013489,144465,0.0034336147364228964,1213.0,0.23889699578285217,2.814749677781947e-05,,,
0.16520844399929047,0.014422697946429253,0.15638551115989685,0.0006661886000074446,0.25983214378356934,0.14021284878253937,0.040230464190244675,144584,0.003417490515857935,1214.0,0.23914282023906708,2.814749677781947e-05,,,
0.16422167420387268,0.015492158010601997,0.1556287258863449,0.0007421941845677793,0.2589579224586487,0.13933713734149933,0.03979901969432831,144703,0.0036921866703778505,1215.0,0.23829208314418793,2.814749677781947e-05,,,
0.16626587510108948,0.015998966991901398,0.1542535424232483,0.000706277962308377,0.25975266098976135,0.1408817321062088,0.03934519737958908,144822,0.0037648158613592386,1216.0,0.23865284025669098,2.814749677781947e-05,,,
0.16491475701332092,0.015337578020989895,0.15335336327552795,0.0006845839088782668,0.25947579741477966,0.13970506191253662,0.03886621817946434,144941,0.003615183290094137,1217.0,0.23825131356716156,2.814749677781947e-05,,,
0.16549815237522125,0.01563826948404312,0.1529669314622879,0.0006493008695542812,0.25961625576019287,0.14012511074543,0.038632865995168686,145060,0.0036470945924520493,1218.0,0.23828639090061188,2.814749677781947e-05,,,
0.16527920961380005,0.016866391524672508,0.1521310806274414,0.0006669674767181277,0.2594407796859741,0.13990150392055511,0.03839067369699478,145179,0.003906852565705776,1219.0,0.23797884583473206,2.814749677781947e-05,,,
0.16528582572937012,0.015551813878118992,0.15527452528476715,0.0006679220241494477,0.25993627309799194,0.14013811945915222,0.03954731300473213,145298,0.0036447003949433565,1220.0,0.23900392651557922,2.814749677781947e-05,0.23969782888889313,0.20562738180160522,0.2482154220342636
0.16643346846103668,0.02241615578532219,0.1542607992887497,0.0007593399495817721,0.2604208290576935,0.14099162817001343,0.03922424465417862,145417,0.005090703722089529,1221.0,0.23918882012367249,2.814749677781947e-05,,,
0.165485680103302,0.02106061577796936,0.1560165137052536,0.0007465124363079667,0.2596982419490814,0.14034447073936462,0.03977963328361511,145536,0.004809332545846701,1222.0,0.23896189033985138,2.814749677781947e-05,,,
0.16460785269737244,0.016850829124450684,0.15505942702293396,0.0007619551615789533,0.2589404582977295,0.13955359160900116,0.03933655098080635,145655,0.003979730419814587,1223.0,0.2381642460823059,2.814749677781947e-05,,,
0.16556710004806519,0.016002636402845383,0.1536502093076706,0.0007653229404240847,0.2598780691623688,0.1402258723974228,0.03886093571782112,145774,0.003812785493209958,1224.0,0.23863250017166138,2.814749677781947e-05,,,
0.16580894589424133,0.016370613127946854,0.1539676934480667,0.0007604602724313736,0.25997188687324524,0.14047370851039886,0.0391327328979969,145893,0.0038824910297989845,1225.0,0.23877105116844177,2.814749677781947e-05,,,
0.1651528924703598,0.018444610759615898,0.15355055034160614,0.0007362612523138523,0.25964710116386414,0.13990110158920288,0.038893867284059525,146012,0.004277931991964579,1226.0,0.2384278029203415,2.814749677781947e-05,,,
0.16553935408592224,0.015222510322928429,0.15299803018569946,0.0006889696232974529,0.2599170207977295,0.1401490569114685,0.038587845861911774,146131,0.0035956776700913906,1227.0,0.23853322863578796,2.814749677781947e-05,,,
0.16525214910507202,0.019133970141410828,0.15253563225269318,0.0007293002563528717,0.2595217525959015,0.13990488648414612,0.03851587697863579,146250,0.004410233814269304,1228.0,0.2381245344877243,2.814749677781947e-05,,,
0.16511483490467072,0.023369941860437393,0.1541275978088379,0.0008141581201925874,0.2595165967941284,0.13988976180553436,0.03898949921131134,146369,0.005325314588844776,1229.0,0.23843879997730255,2.814749677781947e-05,,,
0.16432352364063263,0.014856287278234959,0.152858704328537,0.0008091587806120515,0.2590944170951843,0.13915979862213135,0.03850486874580383,146488,0.003618584480136633,1230.0,0.23784728348255157,2.814749677781947e-05,0.2228715568780899,0.12316281348466873,0.24779872596263885
0.1658429354429245,0.01822952926158905,0.15330950915813446,0.0008074125507846475,0.25978168845176697,0.14038343727588654,0.03854544460773468,146607,0.0042918361723423,1231.0,0.23848724365234375,2.814749677781947e-05,,,
0.1648510992527008,0.017114875838160515,0.1540190428495407,0.0007046412210911512,0.2594622075557709,0.13961505889892578,0.03867090865969658,146726,0.003986688330769539,1232.0,0.23837357759475708,2.814749677781947e-05,,,
0.16465862095355988,0.018922418355941772,0.15309934318065643,0.0007508033886551857,0.2591499090194702,0.1393859088420868,0.03829498216509819,146845,0.004385125823318958,1233.0,0.23793980479240417,2.814749677781947e-05,,,
0.1649755835533142,0.016117043793201447,0.15247562527656555,0.0007095363107509911,0.25957298278808594,0.13958561420440674,0.038025740534067154,146964,0.0037910377141088247,1234.0,0.23815351724624634,2.814749677781947e-05,,,
0.1652214676141739,0.013805067166686058,0.15153935551643372,0.0006799379480071366,0.2595394551753998,0.1397024542093277,0.03762640431523323,147083,0.003304963931441307,1235.0,0.23793944716453552,2.814749677781947e-05,,,
0.1648148000240326,0.014434664510190487,0.15180613100528717,0.0007296492694877088,0.2590830326080322,0.13937760889530182,0.03762887418270111,147202,0.003470652736723423,1236.0,0.23762765526771545,2.814749677781947e-05,,,
0.16452203691005707,0.016337333247065544,0.15090331435203552,0.0006804229924455285,0.2590380311012268,0.13906751573085785,0.037249382585287094,147321,0.0038118052762001753,1237.0,0.23741109669208527,2.814749677781947e-05,,,
0.16534850001335144,0.019085215404629707,0.15142063796520233,0.0006779517862014472,0.25990137457847595,0.13974876701831818,0.037349801510572433,147440,0.004359405022114515,1238.0,0.238205224275589,2.814749677781947e-05,,,
0.16581806540489197,0.01802024245262146,0.15028710663318634,0.0006799984257668257,0.2600589692592621,0.14004310965538025,0.03694324567914009,147559,0.0041480474174022675,1239.0,0.23810459673404694,2.814749677781947e-05,,,
0.16519208252429962,0.015235220082104206,0.15192899107933044,0.0006969303358346224,0.25968044996261597,0.13973285257816315,0.03789588809013367,147678,0.0036045885644853115,1240.0,0.23813015222549438,2.814749677781947e-05,0.23519131541252136,0.18449167907238007,0.24786622822284698
0.16478340327739716,0.021958092227578163,0.15155129134655,0.0007146598072722554,0.25940030813217163,0.13936308026313782,0.037681758403778076,147797,0.004963346756994724,1241.0,0.2378305047750473,2.814749677781947e-05,,,
0.16540484130382538,0.016424134373664856,0.15112997591495514,0.0007197842351160944,0.25982415676116943,0.13981641829013824,0.037462711334228516,147916,0.003860654542222619,1242.0,0.2380853146314621,2.814749677781947e-05,,,
0.1645258367061615,0.017031874507665634,0.1518547236919403,0.0006773305358365178,0.2592523694038391,0.13914620876312256,0.03762765973806381,148035,0.003948239143937826,1243.0,0.2377728521823883,2.814749677781947e-05,,,
0.16492244601249695,0.014399818144738674,0.15151198208332062,0.0006065329071134329,0.25935545563697815,0.13943292200565338,0.03747479245066643,148154,0.0033651897683739662,1244.0,0.23778675496578217,2.2517997422255576e-05,,,
0.16582518815994263,0.016417143866419792,0.150717630982399,0.0006027042982168496,0.2599685490131378,0.14012274146080017,0.03731296584010124,148273,0.0037655923515558243,1245.0,0.23811836540699005,2.2517997422255576e-05,,,
0.1655367761850357,0.017360972240567207,0.15090049803256989,0.0006099976017139852,0.259987473487854,0.13988977670669556,0.03730180859565735,148392,0.0039601922035217285,1246.0,0.2381700724363327,2.2517997422255576e-05,,,
0.16581910848617554,0.016616133973002434,0.14979296922683716,0.0006198488990776241,0.2597569227218628,0.1400512307882309,0.03697968274354935,148511,0.0038191056810319424,1247.0,0.2377641350030899,2.2517997422255576e-05,,,
0.16483354568481445,0.015438263304531574,0.14902207255363464,0.0005943854339420795,0.25940755009651184,0.1392248123884201,0.03678987920284271,148630,0.003563161240890622,1248.0,0.23733045160770416,2.2517997422255576e-05,,,
0.16515997052192688,0.0171742495149374,0.1486334651708603,0.0005969608318991959,0.2594645619392395,0.13944150507450104,0.0365675687789917,148749,0.003912418149411678,1249.0,0.23729835450649261,2.2517997422255576e-05,,,
0.1649947166442871,0.01769227348268032,0.15035805106163025,0.0006108465022407472,0.25937721133232117,0.13941334187984467,0.0370878204703331,148868,0.004027132410556078,1250.0,0.23757338523864746,2.2517997422255576e-05,0.23301927745342255,0.17417356371879578,0.24773070216178894
0.1654381901025772,0.015240898355841637,0.149433895945549,0.0006135055446065962,0.2598038911819458,0.1397036761045456,0.03676565736532211,148987,0.0035389841068536043,1251.0,0.23772989213466644,2.2517997422255576e-05,,,
0.16534735262393951,0.017437143251299858,0.1498997062444687,0.0006385335582308471,0.2595422565937042,0.1396508663892746,0.03686487674713135,149106,0.003998255357146263,1252.0,0.2376137524843216,2.2517997422255576e-05,,,
0.16568273305892944,0.014815129339694977,0.14906096458435059,0.000617218145634979,0.2596065402030945,0.13984954357147217,0.03651674836874008,149225,0.0034568007104098797,1253.0,0.23749741911888123,2.2517997422255576e-05,,,
0.1652349829673767,0.01589946821331978,0.1489829123020172,0.0006296602659858763,0.25945159792900085,0.1394738256931305,0.03642918914556503,149344,0.0036836215294897556,1254.0,0.23735786974430084,2.2517997422255576e-05,,,
0.1651061773300171,0.016292152926325798,0.15119001269340515,0.0006116320728324354,0.25909706950187683,0.13952192664146423,0.037184879183769226,149463,0.0037477363366633654,1255.0,0.2375156581401825,2.2517997422255576e-05,,,
0.16525767743587494,0.01631094142794609,0.15056800842285156,0.0006093968986533582,0.25936993956565857,0.13962088525295258,0.037073682993650436,149582,0.003749706083908677,1256.0,0.23760956525802612,2.2517997422255576e-05,,,
0.16581320762634277,0.017265405505895615,0.14960210025310516,0.0006091341492719948,0.2598511874675751,0.14000003039836884,0.036747340112924576,149701,0.003940388560295105,1257.0,0.23780137300491333,2.2517997422255576e-05,,,
0.1647242158651352,0.01611165888607502,0.1503095030784607,0.0006802602438256145,0.2594720721244812,0.13915902376174927,0.03689825162291527,149820,0.003766540437936783,1258.0,0.23763956129550934,2.2517997422255576e-05,,,
0.16494829952716827,0.019934093579649925,0.15179403126239777,0.0006850389763712883,0.2593821585178375,0.13943102955818176,0.037361931055784225,149939,0.004534849897027016,1259.0,0.23786453902721405,2.2517997422255576e-05,,,
0.16523045301437378,0.015984557569026947,0.15136058628559113,0.0006203333614394069,0.25967612862586975,0.13965599238872528,0.03735809400677681,150058,0.003693178528919816,1260.0,0.23801301419734955,2.2517997422255576e-05,0.2268037647008896,0.14148584008216858,0.24813324213027954
0.16490019857883453,0.015993254259228706,0.15057380497455597,0.0006018398562446237,0.259238600730896,0.13931800425052643,0.03698921203613281,150177,0.0036801230162382126,1261.0,0.23750564455986023,2.2517997422255576e-05,,,
0.16517527401447296,0.013893178664147854,0.15167011320590973,0.0006145055522210896,0.25974714756011963,0.13959082961082458,0.03725303336977959,150296,0.0032702400349080563,1262.0,0.23813174664974213,2.2517997422255576e-05,,,
0.165818989276886,0.018491316586732864,0.15130534768104553,0.0006464990437962115,0.25994786620140076,0.1401069015264511,0.03725854307413101,150415,0.004215462598949671,1263.0,0.23821936547756195,2.2517997422255576e-05,,,
0.16509900987148285,0.016816087067127228,0.15027132630348206,0.0006594141013920307,0.25969329476356506,0.13947728276252747,0.036990340799093246,150534,0.0038907490670681,1264.0,0.23780891299247742,2.2517997422255576e-05,,,
0.1644216924905777,0.015673460438847542,0.14941400289535522,0.0006072949036024511,0.2592264413833618,0.13886649906635284,0.03664570674300194,150653,0.0036205279175192118,1265.0,0.23726396262645721,2.2517997422255576e-05,,,
0.1648961305618286,0.015239948406815529,0.15138080716133118,0.0006442287121899426,0.25944969058036804,0.13937686383724213,0.0372997522354126,150772,0.00356337265111506,1266.0,0.23783591389656067,2.2517997422255576e-05,,,
0.1653892546892166,0.016089843586087227,0.1510930061340332,0.0006274187471717596,0.25964921712875366,0.13977277278900146,0.037306834012269974,150891,0.003719903528690338,1267.0,0.23793797194957733,2.2517997422255576e-05,,,
0.16523362696170807,0.017985936254262924,0.15106961131095886,0.0006124945357441902,0.2597828209400177,0.1396363377571106,0.037247154861688614,151010,0.004087182693183422,1268.0,0.23804017901420593,2.2517997422255576e-05,,,
0.16454650461673737,0.014241908676922321,0.1504536271095276,0.0006432612426578999,0.25897881388664246,0.13902314007282257,0.036929719150066376,151129,0.003362990915775299,1269.0,0.23727376759052277,2.2517997422255576e-05,,,
0.16557654738426208,0.013543163426220417,0.15039968490600586,0.0006300011300481856,0.25949880480766296,0.13983199000358582,0.036853741854429245,151248,0.0032126340083777905,1270.0,0.23767897486686707,2.2517997422255576e-05,0.22614039480686188,0.139146089553833,0.24788899719715118
0.16485363245010376,0.0161029864102602,0.15237969160079956,0.0006041100132279098,0.25962191820144653,0.1393890231847763,0.03753058612346649,151367,0.003703885478898883,1271.0,0.2381734848022461,2.2517997422255576e-05,,,
0.1646575778722763,0.01691698096692562,0.15260444581508636,0.0006299455999396741,0.25931093096733093,0.13923832774162292,0.03756128251552582,151486,0.0038873525336384773,1272.0,0.23796963691711426,2.2517997422255576e-05,,,
0.16523943841457367,0.016097962856292725,0.1515992134809494,0.0006143780192360282,0.25973278284072876,0.1396215558052063,0.03715001419186592,151605,0.003711095079779625,1273.0,0.23810607194900513,2.2517997422255576e-05,,,
0.1654484122991562,0.01582101173698902,0.15270674228668213,0.0005905254511162639,0.25971677899360657,0.1398523896932602,0.03746829554438591,151724,0.003636622568592429,1274.0,0.23831477761268616,2.2517997422255576e-05,,,
0.16476713120937347,0.016578232869505882,0.15435265004634857,0.0006310215103439987,0.25911492109298706,0.13941724598407745,0.03801773115992546,151843,0.0038204637821763754,1275.0,0.23816247284412384,2.2517997422255576e-05,,,
0.16492249071598053,0.01642095111310482,0.15397876501083374,0.000677105039358139,0.2595810890197754,0.13950608670711517,0.037840478122234344,151962,0.0038258740678429604,1276.0,0.23846063017845154,2.2517997422255576e-05,,,
0.16553111374378204,0.014669453725218773,0.1547798216342926,0.0006156215677037835,0.2596871256828308,0.14004231989383698,0.03808712586760521,152081,0.0034263881389051676,1277.0,0.23870567977428436,2.2517997422255576e-05,,,
0.16495341062545776,0.016305120661854744,0.15388457477092743,0.000649036664981395,0.25937503576278687,0.1395045518875122,0.03770913556218147,152200,0.003780253464356065,1278.0,0.23827694356441498,2.2517997422255576e-05,,,
0.16532407701015472,0.01785304769873619,0.15459659695625305,0.0006935939891263843,0.2594144344329834,0.13983669877052307,0.037887152284383774,152319,0.004125485196709633,1279.0,0.23845086991786957,2.2517997422255576e-05,,,
0.16531343758106232,0.017571384087204933,0.15467926859855652,0.0006698861834593117,0.2596728801727295,0.13982275128364563,0.03785998001694679,152438,0.0040501863695681095,1280.0,0.23867416381835938,2.2517997422255576e-05,0.22738072276115417,0.14597928524017334,0.24773108959197998
0.1655064821243286,0.015034342184662819,0.15707029402256012,0.0005959261325187981,0.25975266098976135,0.14015796780586243,0.038763854652643204,152557,0.003483609529212117,1281.0,0.23921619355678558,2.2517997422255576e-05,,,
0.16523504257202148,0.017014767974615097,0.15687301754951477,0.0005747521063312888,0.2595534026622772,0.13991782069206238,0.038648903369903564,152676,0.003862755373120308,1282.0,0.2390173226594925,2.2517997422255576e-05,,,
0.16525013744831085,0.01737741008400917,0.1560606062412262,0.0005726332310587168,0.25979188084602356,0.13986273109912872,0.038313135504722595,152795,0.00393358850851655,1283.0,0.2390456348657608,2.2517997422255576e-05,,,
0.16512586176395416,0.01601465418934822,0.15491381287574768,0.0005747730028815567,0.25922927260398865,0.13970576226711273,0.03802540898323059,152914,0.0036627494264394045,1284.0,0.23836618661880493,2.2517997422255576e-05,,,
0.16539600491523743,0.014340255409479141,0.15391811728477478,0.0005631183157674968,0.25975337624549866,0.13983969390392303,0.0376143716275692,153033,0.003318545874208212,1285.0,0.23858632147312164,2.2517997422255576e-05,,,
0.1649593859910965,0.018812362104654312,0.15309719741344452,0.0006458145217038691,0.25927817821502686,0.13942205905914307,0.03727271407842636,153152,0.004279125016182661,1286.0,0.2380419820547104,2.2517997422255576e-05,,,
0.1653999239206314,0.01800462231040001,0.15184858441352844,0.0006597148603759706,0.2600322961807251,0.13968749344348907,0.03683779016137123,153271,0.004128696396946907,1287.0,0.238395556807518,2.2517997422255576e-05,,,
0.1652466207742691,0.01598532497882843,0.15072490274906158,0.0006000659195706248,0.25972071290016174,0.13948652148246765,0.03644609451293945,153390,0.003677117871120572,1288.0,0.2379215508699417,2.2517997422255576e-05,,,
0.16541437804698944,0.014529180712997913,0.14971990883350372,0.0006045072223059833,0.2599426805973053,0.13956114649772644,0.036148205399513245,153509,0.003389442339539528,1289.0,0.23789814114570618,2.2517997422255576e-05,,,
0.16491970419883728,0.018951352685689926,0.14867140352725983,0.0006441056029871106,0.25941202044487,0.13910314440727234,0.03583689033985138,153628,0.004305555485188961,1290.0,0.23726390302181244,2.2517997422255576e-05,0.2230122685432434,0.12421545386314392,0.2477114498615265
0.16572988033294678,0.015637684613466263,0.14786282181739807,0.0006128254462964833,0.2602611780166626,0.1397097110748291,0.0356290303170681,153747,0.003617797279730439,1291.0,0.23778150975704193,2.2517997422255576e-05,,,
0.16568346321582794,0.01556972973048687,0.15156343579292297,0.0005927287274971604,0.26012519001960754,0.1399656981229782,0.03709464892745018,153866,0.003588128602132201,1292.0,0.23841284215450287,2.2517997422255576e-05,,,
0.16572284698486328,0.019109955057501793,0.15367275476455688,0.0006144787184894085,0.2598308026790619,0.14013876020908356,0.03780241683125496,153985,0.004313573706895113,1293.0,0.23859919607639313,2.2517997422255576e-05,,,
0.16546949744224548,0.01560282427817583,0.15248912572860718,0.0005787558038718998,0.2596365511417389,0.13987329602241516,0.03748846426606178,154104,0.0035835690796375275,1294.0,0.23820705711841583,2.2517997422255576e-05,,,
0.16435565054416656,0.014960017055273056,0.1521146595478058,0.0005662387702614069,0.2590458393096924,0.1389479637145996,0.03731716424226761,154223,0.0034449943341314793,1295.0,0.23765960335731506,2.2517997422255576e-05,,,
0.1654449701309204,0.014291191473603249,0.151040181517601,0.000575327081605792,0.259958416223526,0.1397409588098526,0.03692493587732315,154342,0.0033184997737407684,1296.0,0.23817476630210876,2.2517997422255576e-05,,,
0.1655571311712265,0.012955637648701668,0.1508944183588028,0.0005438431398943067,0.25988608598709106,0.13980929553508759,0.036817945539951324,154461,0.003026201855391264,1297.0,0.2380877584218979,1.801439793780446e-05,,,
0.16514010727405548,0.013212339021265507,0.15006844699382782,0.0005227040965110064,0.25941988825798035,0.13941355049610138,0.03650732338428497,154580,0.003060630988329649,1298.0,0.23754960298538208,1.801439793780446e-05,,,
0.16552866995334625,0.013974430970847607,0.14903376996517181,0.0005397592904046178,0.259770929813385,0.13965092599391937,0.03613996505737305,154699,0.0032266934867948294,1299.0,0.23762349784374237,1.801439793780446e-05,,,
0.16487106680870056,0.016429053619503975,0.15026958286762238,0.0005328255938366055,0.25924116373062134,0.1391904056072235,0.03646773099899292,154818,0.003712071804329753,1300.0,0.2374468445777893,1.801439793780446e-05,0.23024480044841766,0.1603897511959076,0.2477085441350937
0.16551093757152557,0.015605348162353039,0.15044359862804413,0.0005326672689989209,0.2597278356552124,0.139707550406456,0.03649395331740379,154937,0.003547203727066517,1301.0,0.237870991230011,1.801439793780446e-05,,,
0.1650659739971161,0.015383335761725903,0.1501089185476303,0.0005335359601303935,0.2594800889492035,0.1393209993839264,0.03634113073348999,155056,0.003503495827317238,1302.0,0.23760585486888885,1.801439793780446e-05,,,
0.16510039567947388,0.01423258613795042,0.14985346794128418,0.0005254718707874417,0.25946763157844543,0.1393265426158905,0.03623110428452492,155175,0.003266894957050681,1303.0,0.23754480481147766,1.801439793780446e-05,,,
0.16466811299324036,0.017032643780112267,0.15011079609394073,0.0005457894294522703,0.2591719925403595,0.13898520171642303,0.03625353053212166,155294,0.0038431601133197546,1304.0,0.23735976219177246,1.801439793780446e-05,,,
0.16571255028247833,0.013470180332660675,0.1489802598953247,0.0005274094874039292,0.25993892550468445,0.13974414765834808,0.035870540887117386,155413,0.0031159636564552784,1305.0,0.2377471923828125,1.801439793780446e-05,,,
0.16585049033164978,0.014372621662914753,0.14815624058246613,0.0005490889307111502,0.26019737124443054,0.13980790972709656,0.03563756123185158,155532,0.003313795430585742,1306.0,0.23778913915157318,1.801439793780446e-05,,,
0.1651330292224884,0.01674400456249714,0.1490921825170517,0.0005642607575282454,0.2597014904022217,0.13928751647472382,0.03590548783540726,155651,0.0038002096116542816,1307.0,0.23757962882518768,1.801439793780446e-05,,,
0.16523733735084534,0.014990383759140968,0.14807507395744324,0.0005275087896734476,0.2597029507160187,0.13930292427539825,0.035565294325351715,155770,0.003420083550736308,1308.0,0.2373773753643036,1.801439793780446e-05,,,
0.16485759615898132,0.014854311011731625,0.14720256626605988,0.0005231073591858149,0.25937798619270325,0.13895578682422638,0.0353485532104969,155889,0.0033893482759594917,1309.0,0.23694290220737457,1.801439793780446e-05,,,
0.16466659307479858,0.015541119500994682,0.1489361822605133,0.0005519316764548421,0.2592109441757202,0.13891571760177612,0.03591218218207359,156008,0.003549769287928939,1310.0,0.2371560037136078,1.801439793780446e-05,0.2317923605442047,0.16859470307826996,0.2475917637348175
0.16522371768951416,0.016886310651898384,0.15498937666416168,0.0005543589359149337,0.25971463322639465,0.13993197679519653,0.03876500949263573,156127,0.0038207496982067823,1311.0,0.23876957595348358,1.801439793780446e-05,,,
0.1652538925409317,0.019980769604444504,0.15367740392684937,0.0005572703084908426,0.2597452700138092,0.13986027240753174,0.038285743445158005,156246,0.004441970493644476,1312.0,0.238531693816185,1.801439793780446e-05,,,
0.16563041508197784,0.016759248450398445,0.1530872881412506,0.0005580371362157166,0.25981757044792175,0.14010147750377655,0.03798571228981018,156365,0.0037982792127877474,1313.0,0.23847152292728424,1.801439793780446e-05,,,
0.16500677168369293,0.013954680413007736,0.15240167081356049,0.0005254815332591534,0.25959399342536926,0.13956820964813232,0.03781396523118019,156484,0.0032113210763782263,1314.0,0.2381555438041687,1.801439793780446e-05,,,
0.1653185784816742,0.014181321486830711,0.15128159523010254,0.0005372591549530625,0.25944700837135315,0.1397477239370346,0.03746427968144417,156603,0.0032660714350640774,1315.0,0.23781391978263855,1.801439793780446e-05,,,
0.16507741808891296,0.014537282288074493,0.151280015707016,0.0005357230547815561,0.2595009207725525,0.13953952491283417,0.03738794103264809,156722,0.003336035180836916,1316.0,0.23785674571990967,1.801439793780446e-05,,,
0.1651178002357483,0.013532218523323536,0.15043476223945618,0.0005313506699167192,0.25940534472465515,0.13949736952781677,0.03701561316847801,156841,0.0031315244268625975,1317.0,0.23761123418807983,1.801439793780446e-05,,,
0.16468603909015656,0.015532811172306538,0.15047553181648254,0.0005320116761140525,0.25926288962364197,0.13918688893318176,0.03719022497534752,156960,0.003532171482220292,1318.0,0.23750542104244232,1.801439793780446e-05,,,
0.16498906910419464,0.0159315075725317,0.15179550647735596,0.0005542802391573787,0.25926849246025085,0.1395009458065033,0.0375484861433506,157079,0.0036297254264354706,1319.0,0.23777389526367188,1.801439793780446e-05,,,
0.1651526838541031,0.016131823882460594,0.1519244909286499,0.0005285594961605966,0.259714812040329,0.13961787521839142,0.03747868165373802,157198,0.003649212419986725,1320.0,0.2381567507982254,1.801439793780446e-05,0.2270084172487259,0.14439299702644348,0.2476622760295868
0.16444945335388184,0.016895132139325142,0.1508907675743103,0.0005496107041835785,0.2589573860168457,0.1389789581298828,0.037096936255693436,157317,0.003818714991211891,1321.0,0.23734407126903534,1.801439793780446e-05,,,
0.16497869789600372,0.01492689922451973,0.15003371238708496,0.0005249027744866908,0.2593732476234436,0.13933177292346954,0.03674403950572014,157436,0.003405302297323942,1322.0,0.23750533163547516,1.801439793780446e-05,,,
0.16591396927833557,0.015546128153800964,0.14900076389312744,0.0005332243745215237,0.26007556915283203,0.14001743495464325,0.03643125295639038,157555,0.003535805270075798,1323.0,0.23786060512065887,1.801439793780446e-05,,,
0.16576533019542694,0.013454228639602661,0.1479882150888443,0.0005305762751959264,0.2600453495979309,0.13983069360256195,0.036092113703489304,157674,0.003115306841209531,1324.0,0.23763392865657806,1.801439793780446e-05,,,
0.1654805690050125,0.01332858670502901,0.14693255722522736,0.0005222037434577942,0.2598273754119873,0.13953395187854767,0.0357474684715271,157793,0.003083480754867196,1325.0,0.23724840581417084,1.801439793780446e-05,,,
0.1643628627061844,0.014671442098915577,0.14652343094348907,0.0005284086219035089,0.25918862223625183,0.13863269984722137,0.035712044686079025,157912,0.0033570153173059225,1326.0,0.2366555780172348,1.801439793780446e-05,,,
0.16467227041721344,0.02012748271226883,0.14766600728034973,0.0005902916309423745,0.2593294084072113,0.138943612575531,0.03602898120880127,158031,0.004497729707509279,1327.0,0.23699674010276794,1.801439793780446e-05,,,
0.16528572142124176,0.01744028925895691,0.14750145375728607,0.0005612659151665866,0.2596065104007721,0.13944967091083527,0.03610546141862869,158150,0.003937070723623037,1328.0,0.2371855080127716,1.801439793780446e-05,,,
0.16458940505981445,0.015459640882909298,0.14662638306617737,0.0005381509545259178,0.2594413161277771,0.13883039355278015,0.03579432889819145,158269,0.0035224491730332375,1329.0,0.23687833547592163,1.801439793780446e-05,,,
0.1656562238931656,0.013908845372498035,0.14645130932331085,0.0005010828608646989,0.25972574949264526,0.13965031504631042,0.03562668338418007,158388,0.0031826351769268513,1330.0,0.23707085847854614,1.801439793780446e-05,0.22463560104370117,0.13128025829792023,0.2479744553565979
0.16579914093017578,0.014047467149794102,0.14569124579429626,0.0005300432094372809,0.2601233422756195,0.13972167670726776,0.03541175648570061,158507,0.003233527997508645,1331.0,0.23723693192005157,1.801439793780446e-05,,,
0.16499881446361542,0.014870330691337585,0.14837542176246643,0.0005218107253313065,0.2593585252761841,0.13926929235458374,0.03635112941265106,158626,0.003391514765098691,1332.0,0.23716190457344055,1.801439793780446e-05,,,
0.16583046317100525,0.01472282875329256,0.14789415895938873,0.0005235758144408464,0.2600095570087433,0.13991834223270416,0.0362698994576931,158745,0.003363426774740219,1333.0,0.23758648335933685,1.801439793780446e-05,,,
0.16489486396312714,0.018301047384738922,0.14690569043159485,0.0005514405202120543,0.25945279002189636,0.13909564912319183,0.03589878976345062,158864,0.0041013616137206554,1334.0,0.23694337904453278,1.801439793780446e-05,,,
0.16514632105827332,0.013078718446195126,0.14593540132045746,0.0005221893661655486,0.2596350610256195,0.13922572135925293,0.035543300211429596,158983,0.0030334950424730778,1335.0,0.2368951290845871,1.801439793780446e-05,,,
0.16541825234889984,0.015121308155357838,0.1492636352777481,0.0005250385729596019,0.2596256732940674,0.1396995484828949,0.036824729293584824,159102,0.0034442925825715065,1336.0,0.23755326867103577,1.801439793780446e-05,,,
0.16533567011356354,0.014999287202954292,0.1482066959142685,0.0005062104901298881,0.2596582770347595,0.13955488801002502,0.03643173724412918,159221,0.0034048259258270264,1337.0,0.23736797273159027,1.801439793780446e-05,,,
0.16479067504405975,0.016842614859342575,0.1479213684797287,0.0005123853916302323,0.2595851421356201,0.1391170620918274,0.036422647535800934,159340,0.0037784315645694733,1338.0,0.2372523844242096,1.801439793780446e-05,,,
0.16540125012397766,0.015081697143614292,0.14746280014514923,0.000518316519446671,0.2595255672931671,0.13954833149909973,0.03613666817545891,159459,0.00343099283054471,1339.0,0.23711301386356354,1.801439793780446e-05,,,
0.1654030829668045,0.013128182850778103,0.14652715623378754,0.0005048753228038549,0.2597976624965668,0.1394817978143692,0.0357966311275959,159578,0.003029536921530962,1340.0,0.23714356124401093,1.801439793780446e-05,0.22296318411827087,0.12327203899621964,0.24788595736026764
0.16496671736240387,0.01636735536158085,0.1473570466041565,0.0005127281765453517,0.2598043382167816,0.13923117518424988,0.0362890288233757,159697,0.00368365366011858,1341.0,0.2373148798942566,1.801439793780446e-05,,,
0.16510458290576935,0.019106293097138405,0.14708295464515686,0.0005399829242378473,0.2594793736934662,0.1393006592988968,0.03608492761850357,159816,0.004253245424479246,1342.0,0.23700009286403656,1.801439793780446e-05,,,
0.1652148962020874,0.01334557868540287,0.14719754457473755,0.0005049481987953186,0.25976234674453735,0.1394231617450714,0.03625626489520073,159935,0.0030730743892490864,1343.0,0.23724938929080963,1.801439793780446e-05,,,
0.1653396040201187,0.014475526288151741,0.1498689204454422,0.0005128109478391707,0.25953394174575806,0.1397121399641037,0.03720224276185036,160054,0.0033053539227694273,1344.0,0.23760095238685608,1.801439793780446e-05,,,
0.16480763256549835,0.015077664516866207,0.14884421229362488,0.0005159499705769122,0.25929000973701477,0.13920731842517853,0.03680599853396416,160173,0.0034282926935702562,1345.0,0.23720085620880127,1.801439793780446e-05,,,
0.1657782644033432,0.01587941311299801,0.14852701127529144,0.0005218619480729103,0.2599264681339264,0.13994817435741425,0.03662780672311783,160292,0.00359337218105793,1346.0,0.23764657974243164,1.801439793780446e-05,,,
0.16548241674900055,0.016189508140087128,0.14985066652297974,0.0005437284708023071,0.25986698269844055,0.1398506909608841,0.037323761731386185,160411,0.0036728845443576574,1347.0,0.23786373436450958,1.801439793780446e-05,,,
0.1653924584388733,0.015843143686652184,0.14970187842845917,0.0005301026976667345,0.25959059596061707,0.13975489139556885,0.037204645574092865,160530,0.0035927111748605967,1348.0,0.23761285841464996,1.801439793780446e-05,,,
0.16513985395431519,0.014536678791046143,0.15037304162979126,0.0005181576707400382,0.25963833928108215,0.13957667350769043,0.037323907017707825,160649,0.003321862081065774,1349.0,0.23778527975082397,1.801439793780446e-05,,,
0.16519032418727875,0.014437828212976456,0.1522606462240219,0.000508689961861819,0.25953996181488037,0.13974282145500183,0.03795282915234566,160768,0.0032945177517831326,1350.0,0.2380841076374054,1.801439793780446e-05,0.23344837129116058,0.17703194916248322,0.24755246937274933
0.1647566705942154,0.014625326730310917,0.15161636471748352,0.0005315222661010921,0.2590197026729584,0.13935954868793488,0.03777100890874863,160887,0.003350283019244671,1351.0,0.23753903806209564,1.801439793780446e-05,,,
0.1651460826396942,0.013125782832503319,0.15066054463386536,0.0005034386413171887,0.2594490349292755,0.1396121084690094,0.03747620806097984,161006,0.003027907572686672,1352.0,0.23769134283065796,1.801439793780446e-05,,,
0.1660316437482834,0.015971560031175613,0.15019001066684723,0.0005352820153348148,0.2600461542606354,0.14026767015457153,0.03721177205443382,161125,0.0036225374788045883,1353.0,0.23807492852210999,1.801439793780446e-05,,,
0.16516917943954468,0.01602652482688427,0.15039926767349243,0.0005677065928466618,0.25940799713134766,0.13956671953201294,0.0371568463742733,161244,0.003659470472484827,1354.0,0.2376062572002411,1.801439793780446e-05,,,
0.16456755995750427,0.014312492683529854,0.1498480588197708,0.0005089320475235581,0.25931811332702637,0.13906249403953552,0.03704216703772545,161363,0.0032696439884603024,1355.0,0.2374241054058075,1.801439793780446e-05,,,
0.16450420022010803,0.015065843239426613,0.14938689768314362,0.0005249057430773973,0.2591935992240906,0.13896149396896362,0.0367906428873539,161482,0.0034330931957811117,1356.0,0.2372322678565979,1.801439793780446e-05,,,
0.16494740545749664,0.013595592230558395,0.14866755902767181,0.000536291569005698,0.25920772552490234,0.1392485499382019,0.03645306080579758,161601,0.003148151794448495,1357.0,0.23709969222545624,1.801439793780446e-05,,,
0.16503509879112244,0.01369430311024189,0.1476716697216034,0.00047390779945999384,0.25952085852622986,0.13925182819366455,0.03611868619918823,161720,0.003117986721917987,1358.0,0.23715102672576904,1.441151925973827e-05,,,
0.16519679129123688,0.014793399721384048,0.14860057830810547,0.00046810152707621455,0.2594124376773834,0.1394238919019699,0.03633228316903114,161839,0.0033331613522022963,1359.0,0.23725005984306335,1.441151925973827e-05,,,
0.16515471041202545,0.013165469281375408,0.14760804176330566,0.000463271455373615,0.2594737410545349,0.13931439816951752,0.03595316782593727,161958,0.003003711113706231,1360.0,0.23710061609745026,1.441151925973827e-05,0.22251318395137787,0.12205830216407776,0.2476268857717514
0.1655145138502121,0.013032457791268826,0.14663387835025787,0.00045656636939384043,0.2597714364528656,0.13954252004623413,0.03565453365445137,162077,0.0029717450961470604,1361.0,0.23714393377304077,1.441151925973827e-05,,,
0.16543395817279816,0.014029892161488533,0.14633342623710632,0.00047275112592615187,0.25972244143486023,0.13942953944206238,0.03541184589266777,162196,0.0031841795425862074,1362.0,0.23704464733600616,1.441151925973827e-05,,,
0.16478830575942993,0.01508561335504055,0.14589174091815948,0.0004681948048528284,0.25938135385513306,0.13886865973472595,0.03519007936120033,162315,0.0033916786778718233,1363.0,0.2366834431886673,1.441151925973827e-05,,,
0.16550509631633759,0.012181985192000866,0.14656589925289154,0.00046479867887683213,0.25976207852363586,0.13947749137878418,0.035367101430892944,162434,0.0028082358185201883,1364.0,0.23712284862995148,1.441151925973827e-05,,,
0.16513749957084656,0.015527521260082722,0.1459876000881195,0.00047673642984591424,0.25938937067985535,0.13913053274154663,0.03510265424847603,162553,0.0034868933726102114,1365.0,0.23670901358127594,1.441151925973827e-05,,,
0.1651875376701355,0.013013242743909359,0.14528197050094604,0.00046420274884440005,0.259683221578598,0.13914044201374054,0.034952014684677124,162672,0.0029740110039711,1366.0,0.23680298030376434,1.441151925973827e-05,,,
0.1653483659029007,0.014258457347750664,0.1460178643465042,0.00048016064101830125,0.2594499886035919,0.13930512964725494,0.03513214737176895,162791,0.0032358202151954174,1367.0,0.23676356673240662,1.441151925973827e-05,,,
0.16540499031543732,0.013067079707980156,0.14524821937084198,0.0004769697552546859,0.2596616744995117,0.13930711150169373,0.03491557762026787,162910,0.0029949918389320374,1368.0,0.23677898943424225,1.441151925973827e-05,,,
0.16506126523017883,0.014171423390507698,0.1451108157634735,0.00046738077071495354,0.2593840956687927,0.13900797069072723,0.034794799983501434,163029,0.0032081890385597944,1369.0,0.23652943968772888,1.441151925973827e-05,,,
0.16507023572921753,0.01758471317589283,0.14466777443885803,0.0004773940599989146,0.25967535376548767,0.13897033035755157,0.03457068279385567,163148,0.0038988583255559206,1370.0,0.23667384684085846,1.441151925973827e-05,0.2235817313194275,0.12656743824481964,0.24783529341220856
0.16548289358615875,0.014026018790900707,0.14593437314033508,0.00046850103535689414,0.2598305940628052,0.13938286900520325,0.034982774406671524,163267,0.00318000465631485,1371.0,0.2370513528585434,1.441151925973827e-05,,,
0.16500233113765717,0.017901096493005753,0.14532515406608582,0.0004935230244882405,0.2598138749599457,0.13897164165973663,0.03484886884689331,163386,0.0039750379510223866,1372.0,0.23691612482070923,1.441151925973827e-05,,,
0.16543960571289062,0.014494407922029495,0.1456526517868042,0.0004919564235024154,0.2598720192909241,0.13933643698692322,0.03492380678653717,163505,0.0032924464903771877,1373.0,0.23702815175056458,1.441151925973827e-05,,,
0.1654142439365387,0.012743941508233547,0.14571377635002136,0.0004663820727728307,0.2597161531448364,0.13931672275066376,0.034926638007164,163624,0.002921893959864974,1374.0,0.2369156777858734,1.441151925973827e-05,,,
0.16502077877521515,0.013036382384598255,0.14492809772491455,0.0004620609397534281,0.25973525643348694,0.13895933330059052,0.0347135066986084,163743,0.0029769251123070717,1375.0,0.23677383363246918,1.441151925973827e-05,,,
0.16551846265792847,0.013106590136885643,0.14411918818950653,0.00046401575673371553,0.2598070502281189,0.13930603861808777,0.034456346184015274,163862,0.0029925305861979723,1376.0,0.23666948080062866,1.441151925973827e-05,,,
0.1654588282108307,0.012482048943638802,0.14431947469711304,0.00046616914914920926,0.25986364483833313,0.13926279544830322,0.03447864577174187,163981,0.0028693450149148703,1377.0,0.23675480484962463,1.441151925973827e-05,,,
0.16513612866401672,0.012196679599583149,0.1443534940481186,0.00045594878611154854,0.25945326685905457,0.13899695873260498,0.034440260380506516,164100,0.002804095158353448,1378.0,0.23643331229686737,1.441151925973827e-05,,,
0.16538433730602264,0.013678832910954952,0.14391706883907318,0.00047875259770080447,0.2598394751548767,0.13915053009986877,0.03421531990170479,164219,0.0031187685672193766,1379.0,0.23665499687194824,1.441151925973827e-05,,,
0.16510890424251556,0.014422663487493992,0.14331495761871338,0.0004721186705864966,0.25964704155921936,0.13889369368553162,0.034032873809337616,164338,0.003262227401137352,1380.0,0.23638063669204712,1.441151925973827e-05,0.222637340426445,0.12283521890640259,0.24758785963058472
0.1656218320131302,0.013153688982129097,0.14393046498298645,0.000476086133858189,0.2598172426223755,0.13933931291103363,0.03420915827155113,164457,0.003011606866493821,1381.0,0.23663988709449768,1.441151925973827e-05,,,
0.16517029702663422,0.01491448376327753,0.1437964290380478,0.00048747501568868756,0.2595871090888977,0.13895472884178162,0.03409244865179062,164576,0.0033728766720741987,1382.0,0.23642897605895996,1.441151925973827e-05,,,
0.16483624279499054,0.013000696897506714,0.14382535219192505,0.0004853196442127228,0.2593340277671814,0.13868114352226257,0.034060679376125336,164695,0.002988395281136036,1383.0,0.23623229563236237,1.441151925973827e-05,,,
0.1654498279094696,0.01429051160812378,0.14307157695293427,0.0004734666727017611,0.2597779929637909,0.13913607597351074,0.03388108313083649,164814,0.0032368756365031004,1384.0,0.23643670976161957,1.441151925973827e-05,,,
0.16506974399089813,0.014074874110519886,0.14588673412799835,0.0004636812082026154,0.25965163111686707,0.13903480768203735,0.03489503636956215,164933,0.00318591995164752,1385.0,0.23689866065979004,1.441151925973827e-05,,,
0.16533736884593964,0.015155786648392677,0.1452798843383789,0.0004789909871760756,0.25951701402664185,0.13919644057750702,0.03463270887732506,165052,0.0034143500961363316,1386.0,0.2366696000099182,1.441151925973827e-05,,,
0.16524024307727814,0.0138465641066432,0.14448462426662445,0.00047673346125520766,0.25972363352775574,0.13905932009220123,0.03433564677834511,165171,0.003150699660181999,1387.0,0.23667584359645844,1.441151925973827e-05,,,
0.16542379558086395,0.013877411372959614,0.14363539218902588,0.0004602853732649237,0.2597915828227997,0.13915109634399414,0.0340602733194828,165290,0.0031437105499207973,1388.0,0.23656035959720612,1.441151925973827e-05,,,
0.16545340418815613,0.012561180628836155,0.14301611483097076,0.0004448957624845207,0.2598267197608948,0.13914628326892853,0.033917807042598724,165409,0.002868152689188719,1389.0,0.23646460473537445,1.1529215043992735e-05,,,
0.1656499058008194,0.012518282048404217,0.14233404397964478,0.0004320610605645925,0.2596322000026703,0.13925513625144958,0.033676017075777054,165528,0.0028493055142462254,1390.0,0.23617257177829742,1.1529215043992735e-05,0.22273224592208862,0.12228521704673767,0.24784401059150696
0.16495542228221893,0.012935815379023552,0.14218609035015106,0.0004332805110607296,0.25943154096603394,0.13866806030273438,0.033518582582473755,165647,0.0029337876476347446,1391.0,0.23598244786262512,1.1529215043992735e-05,,,
0.16527265310287476,0.013396157883107662,0.14420178532600403,0.0004378503654152155,0.25962090492248535,0.13905462622642517,0.03418249636888504,165766,0.003029512008652091,1392.0,0.23653708398342133,1.1529215043992735e-05,,,
0.16545383632183075,0.014711298048496246,0.14386668801307678,0.0004361647297628224,0.25979292392730713,0.13916555047035217,0.034012433141469955,165885,0.0032911913003772497,1393.0,0.23660768568515778,1.1529215043992735e-05,,,
0.1655586063861847,0.012950209900736809,0.14307959377765656,0.000435285473940894,0.2598963677883148,0.1392020285129547,0.033775679767131805,166004,0.002938270103186369,1394.0,0.2365330159664154,1.1529215043992735e-05,,,
0.16519837081432343,0.014334362000226974,0.14295685291290283,0.00043562441715039313,0.2597702741622925,0.13889463245868683,0.033679667860269547,166123,0.0032153718639165163,1395.0,0.2364075928926468,1.1529215043992735e-05,,,
0.1653226613998413,0.01424771174788475,0.14221525192260742,0.0004397532029543072,0.2594768702983856,0.13894496858119965,0.03343416005373001,166242,0.0032013447489589453,1396.0,0.23602455854415894,1.1529215043992735e-05,,,
0.16496309638023376,0.014452509582042694,0.1439482420682907,0.00044844139483757317,0.25943055748939514,0.13877317309379578,0.034013427793979645,166361,0.0032492552418261766,1397.0,0.23633410036563873,1.1529215043992735e-05,,,
0.16507618129253387,0.013244403526186943,0.14356333017349243,0.00043307943269610405,0.2594339847564697,0.1388234943151474,0.0338127538561821,166480,0.0029953441116958857,1398.0,0.2362598478794098,1.1529215043992735e-05,,,
0.165129616856575,0.011562754400074482,0.1434164047241211,0.00043020781595259905,0.2596058249473572,0.13887402415275574,0.033851608633995056,166599,0.002656717086210847,1399.0,0.23636794090270996,1.1529215043992735e-05,,,
0.16502265632152557,0.011884081177413464,0.14518307149410248,0.00042827753350138664,0.2595972418785095,0.1389046311378479,0.034432463347911835,166718,0.0027194381691515446,1400.0,0.2367144078016281,1.1529215043992735e-05,0.23132899403572083,0.1661825329065323,0.24761562049388885
0.1653617024421692,0.016898775473237038,0.14442391693592072,0.00043980515329167247,0.2597322165966034,0.13912880420684814,0.03419716656208038,166837,0.0037315990775823593,1401.0,0.23667055368423462,1.1529215043992735e-05,,,
0.1651739478111267,0.012952428311109543,0.1459214687347412,0.0004303587775211781,0.25960174202919006,0.13907276093959808,0.0346679724752903,166956,0.002934772986918688,1402.0,0.23686569929122925,1.1529215043992735e-05,,,
0.16502584517002106,0.015673687681555748,0.14565664529800415,0.00043814530363306403,0.2594710886478424,0.1389199048280716,0.03449609503149986,167075,0.0034852540120482445,1403.0,0.23670819401741028,1.1529215043992735e-05,,,
0.16552221775054932,0.012778619304299355,0.14499880373477936,0.00043715539504773915,0.25994792580604553,0.13926345109939575,0.03422832116484642,167194,0.0029054484330117702,1404.0,0.2369581013917923,1.1529215043992735e-05,,,
0.16481299698352814,0.012799129821360111,0.14603011310100555,0.00042841630056500435,0.25944793224334717,0.13875554502010345,0.03452569246292114,167313,0.0029025590047240257,1405.0,0.23676437139511108,1.1529215043992735e-05,,,
0.16563855111598969,0.012946490198373795,0.14588485658168793,0.0004388736851979047,0.259966641664505,0.1393963098526001,0.03442733734846115,167432,0.002940397011116147,1406.0,0.23715028166770935,1.1529215043992735e-05,,,
0.16513901948928833,0.013695004396140575,0.14509062469005585,0.00043295937939547,0.2595194876194,0.1389496773481369,0.034192297607660294,167551,0.003085368312895298,1407.0,0.23663371801376343,1.1529215043992735e-05,,,
0.1650112271308899,0.014401949942111969,0.14577360451221466,0.00044207298196852207,0.2593632638454437,0.13888560235500336,0.03438307344913483,167670,0.0032340483739972115,1408.0,0.23664532601833344,1.1529215043992735e-05,,,
0.16521933674812317,0.01413835771381855,0.14523492753505707,0.00044142690603621304,0.2595512866973877,0.1390070915222168,0.03415805846452713,167789,0.0031808132771402597,1409.0,0.2366880178451538,1.1529215043992735e-05,,,
0.1649094820022583,0.012044556438922882,0.14456692337989807,0.0004299452994018793,0.2594588100910187,0.13870882987976074,0.03390621021389961,167908,0.0027528677601367235,1410.0,0.23648042976856232,1.1529215043992735e-05,0.22257597744464874,0.1227705329656601,0.2475273609161377
0.16524411737918854,0.011868863366544247,0.14446358382701874,0.000429765903390944,0.259636789560318,0.13895896077156067,0.033818319439888,168027,0.0027175855357199907,1411.0,0.23660214245319366,1.1529215043992735e-05,,,
0.16561970114707947,0.014217556454241276,0.14433416724205017,0.0004463850928004831,0.25966617465019226,0.13928081095218658,0.03392525389790535,168146,0.00320061924867332,1412.0,0.23659977316856384,1.1529215043992735e-05,,,
0.16574983298778534,0.012865247204899788,0.14374245703220367,0.0004360396123956889,0.2599501311779022,0.139339417219162,0.033697742968797684,168265,0.0029218809213489294,1413.0,0.2367086112499237,1.1529215043992735e-05,,,
0.16591377556324005,0.012058754451572895,0.14296157658100128,0.0004396149597596377,0.2598733901977539,0.13942675292491913,0.03347867354750633,168384,0.0027634426951408386,1414.0,0.23649103939533234,1.1529215043992735e-05,,,
0.164846733212471,0.013040218502283096,0.14234474301338196,0.0004349430091679096,0.25929102301597595,0.13855260610580444,0.03337603062391281,168503,0.002955998294055462,1415.0,0.23590177297592163,1.1529215043992735e-05,,,
0.16537059843540192,0.013212829828262329,0.1416649967432022,0.00042868551099672914,0.2597326338291168,0.1389394998550415,0.03321503847837448,168622,0.0029855147004127502,1416.0,0.2361191064119339,1.1529215043992735e-05,,,
0.1651180535554886,0.013296346180140972,0.14201924204826355,0.0004295935505069792,0.25946784019470215,0.1387607753276825,0.033331628888845444,168741,0.0030029441695660353,1417.0,0.2359781265258789,1.1529215043992735e-05,,,
0.16548676788806915,0.011829101480543613,0.14326202869415283,0.00041958122164942324,0.2597646713256836,0.13913863897323608,0.03374610096216202,168860,0.0027014852967113256,1418.0,0.23646414279937744,1.1529215043992735e-05,,,
0.1651727557182312,0.011756202206015587,0.14247392117977142,0.00042670665425248444,0.25957271456718445,0.13883239030838013,0.03347090259194374,168979,0.002692605834454298,1419.0,0.23615296185016632,1.1529215043992735e-05,,,
0.16525423526763916,0.015799034386873245,0.14278772473335266,0.00044628215255215764,0.25977712869644165,0.13891910016536713,0.03357860818505287,169098,0.003516832832247019,1420.0,0.2363792508840561,1.1529215043992735e-05,0.22621563076972961,0.14070571959018707,0.24759310483932495
0.16505496203899384,0.014228805899620056,0.14302334189414978,0.00043045281199738383,0.25952938199043274,0.1388063281774521,0.0338117852807045,169217,0.003190123476088047,1421.0,0.23622818291187286,1.1529215043992735e-05,,,
0.16543987393379211,0.013461554422974586,0.142747163772583,0.00042776245390996337,0.25986066460609436,0.1390812247991562,0.033646587282419205,169336,0.0030345208942890167,1422.0,0.23643796145915985,1.1529215043992735e-05,,,
0.16540798544883728,0.013283172622323036,0.14323480427265167,0.0004285462782718241,0.2597082257270813,0.13908369839191437,0.03378652408719063,169455,0.002999471500515938,1423.0,0.23641353845596313,1.1529215043992735e-05,,,
0.16518534719944,0.01393168605864048,0.14285431802272797,0.0004322648164816201,0.2595617473125458,0.13886557519435883,0.03358645737171173,169574,0.003132149111479521,1424.0,0.23622025549411774,1.1529215043992735e-05,,,
0.165513813495636,0.014266864396631718,0.14330534636974335,0.00042978531564585865,0.25992488861083984,0.13914892077445984,0.033689361065626144,169693,0.003197201294824481,1425.0,0.23660098016262054,1.1529215043992735e-05,,,
0.16539663076400757,0.013926933519542217,0.1428588330745697,0.0004233096551615745,0.2596585154533386,0.13903996348381042,0.03361329063773155,169812,0.0031240342650562525,1426.0,0.2362985908985138,1.1529215043992735e-05,,,
0.16538654267787933,0.01473319623619318,0.14343464374542236,0.0004288436903152615,0.2597377598285675,0.13906744122505188,0.03379102423787117,169931,0.0032897142227739096,1427.0,0.23647713661193848,1.1529215043992735e-05,,,
0.16502615809440613,0.013471032492816448,0.1427629142999649,0.0004254165105521679,0.2594614326953888,0.1387365460395813,0.03357803449034691,170050,0.0030345397535711527,1428.0,0.23612172901630402,1.1529215043992735e-05,,,
0.16528916358947754,0.013368162326514721,0.14218726754188538,0.00042822453542612493,0.2596575617790222,0.13892288506031036,0.03345772624015808,170169,0.003016212023794651,1429.0,0.23616349697113037,1.1529215043992735e-05,,,
0.1654369831085205,0.012617997825145721,0.14176541566848755,0.00042314277379773557,0.25983837246894836,0.13903312385082245,0.033417653292417526,170288,0.0028621135279536247,1430.0,0.23622378706932068,1.1529215043992735e-05,0.22468093037605286,0.13183163106441498,0.24789325892925262
0.16545645892620087,0.01248221192508936,0.14130213856697083,0.00042328410199843347,0.2597958743572235,0.13900905847549438,0.03321942687034607,170407,0.002835069550201297,1431.0,0.23609712719917297,1.1529215043992735e-05,,,
0.16522656381130219,0.014179124496877193,0.14076828956604004,0.00042031941120512784,0.2596267759799957,0.13878299295902252,0.033008649945259094,170526,0.003172080498188734,1432.0,0.2358550876379013,1.1529215043992735e-05,,,
0.16506993770599365,0.01412844005972147,0.14244861900806427,0.0004218945396132767,0.2595284581184387,0.13876177370548248,0.03352911397814751,170645,0.0031632035970687866,1433.0,0.23611249029636383,1.1529215043992735e-05,,,
0.16504567861557007,0.015969514846801758,0.14288869500160217,0.00042700153426267207,0.2595535218715668,0.13876529037952423,0.03364367410540581,170764,0.0035355044528841972,1434.0,0.2362205684185028,1.1529215043992735e-05,,,
0.16508585214614868,0.013217290863394737,0.14340050518512726,0.0004179755924269557,0.25948014855384827,0.13882757723331451,0.03379449620842934,170883,0.0029778387397527695,1435.0,0.23626422882080078,1.1529215043992735e-05,,,
0.16526110470294952,0.0119482958689332,0.14326173067092896,0.00041498904465697706,0.2596847712993622,0.13894136250019073,0.03366238996386528,171002,0.0027216502930969,1436.0,0.23640015721321106,1.1529215043992735e-05,,,
0.16522052884101868,0.012301131151616573,0.14259864389896393,0.0004175096401013434,0.2596105933189392,0.1388687640428543,0.03346169367432594,171121,0.0027942340821027756,1437.0,0.2362082153558731,1.1529215043992735e-05,,,
0.16514915227890015,0.013197577558457851,0.14246870577335358,0.0004194033390376717,0.2597954273223877,0.1387922763824463,0.033364780247211456,171240,0.0029750382527709007,1438.0,0.2363300919532776,1.1529215043992735e-05,,,
0.16506516933441162,0.01489225123077631,0.14265777170658112,0.0004288482596166432,0.25966474413871765,0.13873128592967987,0.033395759761333466,171359,0.003321529133245349,1439.0,0.23626334965229034,1.1529215043992735e-05,,,
0.1650063842535019,0.012481973506510258,0.1422123908996582,0.0004169059684500098,0.2595287561416626,0.13864171504974365,0.03318300470709801,171478,0.002829919569194317,1440.0,0.23606547713279724,1.1529215043992735e-05,0.2232007384300232,0.12527401745319366,0.24768243730068207
0.1651727557182312,0.013157886452972889,0.1442580223083496,0.00041826997767202556,0.25965872406959534,0.13891465961933136,0.033882252871990204,171597,0.002966193249449134,1441.0,0.2365785837173462,1.1529215043992735e-05,,,
0.16500535607337952,0.01585899479687214,0.14398261904716492,0.0004342951287981123,0.259503573179245,0.1387481689453125,0.033719390630722046,171716,0.0035192351788282394,1442.0,0.23639938235282898,1.1529215043992735e-05,,,
0.1653100550174713,0.012584781274199486,0.14387723803520203,0.00042177955037914217,0.25977304577827454,0.13897836208343506,0.03365158662199974,171835,0.002854379825294018,1443.0,0.23659388720989227,1.1529215043992735e-05,,,
0.16503265500068665,0.014810318127274513,0.1460271179676056,0.0004272652149666101,0.2596190273761749,0.1389099657535553,0.03441920131444931,171954,0.003303876146674156,1444.0,0.23690065741539001,1.1529215043992735e-05,,,
0.16546259820461273,0.013570170849561691,0.14553825557231903,0.0004303031601011753,0.25969892740249634,0.13921090960502625,0.03420409932732582,172073,0.003058276604861021,1445.0,0.2368667870759964,1.1529215043992735e-05,,,
0.16539844870567322,0.01376663614064455,0.14623010158538818,0.00042031248449347913,0.25985801219940186,0.13925758004188538,0.034694086760282516,172192,0.0030895774252712727,1446.0,0.23713243007659912,1.1529215043992735e-05,,,
0.16515256464481354,0.014881789684295654,0.14607484638690948,0.00041206064634025097,0.25967681407928467,0.1390383392572403,0.03458145260810852,172311,0.0033060063142329454,1447.0,0.2369564175605774,9.223372217093129e-06,,,
0.16550609469413757,0.011803661473095417,0.14614610373973846,0.0003963359631597996,0.25982794165611267,0.13935504853725433,0.034750815480947495,172430,0.0026778012979775667,1448.0,0.23709158599376678,9.223372217093129e-06,,,
0.1651810258626938,0.01297445222735405,0.1453075408935547,0.00039863470010459423,0.2595492899417877,0.13904455304145813,0.03449862450361252,172549,0.0029137982055544853,1449.0,0.23670095205307007,9.223372217093129e-06,,,
0.1655951589345932,0.012350551784038544,0.1445421725511551,0.0003947744844481349,0.2596956193447113,0.13932736217975616,0.034256115555763245,172668,0.0027859299443662167,1450.0,0.23666493594646454,9.223372217093129e-06,0.22272728383541107,0.122331403195858,0.2478262186050415
0.165114164352417,0.014455619268119335,0.14428381621837616,0.0004035230085719377,0.25959351658821106,0.13890643417835236,0.0340755358338356,172787,0.0032139422837644815,1451.0,0.2365315854549408,9.223372217093129e-06,,,
0.1652313470840454,0.012433340772986412,0.1439133733510971,0.0004059725906699896,0.25954633951187134,0.13899478316307068,0.03404851630330086,172906,0.002811446553096175,1452.0,0.23641975224018097,9.223372217093129e-06,,,
0.1652623862028122,0.011801071465015411,0.14321771264076233,0.00040059391176328063,0.2595617175102234,0.1389736533164978,0.033818744122982025,173025,0.002680689562112093,1453.0,0.23629292845726013,9.223372217093129e-06,,,
0.16514593362808228,0.011994976550340652,0.14296308159828186,0.00039308404666371644,0.259583979845047,0.13884641230106354,0.03364831209182739,173144,0.002713462570682168,1454.0,0.2362598031759262,9.223372217093129e-06,,,
0.1651291400194168,0.011588269844651222,0.1431586742401123,0.0003917790309060365,0.259541779756546,0.13883964717388153,0.0336817167699337,173263,0.002631077077239752,1455.0,0.2362651526927948,9.223372217093129e-06,,,
0.16521313786506653,0.012059376575052738,0.14268824458122253,0.00039389674202539027,0.2595820724964142,0.13886769115924835,0.033485911786556244,173382,0.0027269928250461817,1456.0,0.23620331287384033,9.223372217093129e-06,,,
0.16521987318992615,0.012470568530261517,0.14196008443832397,0.0003920888411812484,0.25964921712875366,0.13883139193058014,0.03327743709087372,173501,0.002807784825563431,1457.0,0.23611138761043549,9.223372217093129e-06,,,
0.1650526523590088,0.012853656895458698,0.14179958403110504,0.0003995142178609967,0.2595299184322357,0.13867108523845673,0.033144816756248474,173620,0.002890342613682151,1458.0,0.23598386347293854,9.223372217093129e-06,,,
0.16521161794662476,0.011182974092662334,0.14114709198474884,0.0004008511605206877,0.25965288281440735,0.13876914978027344,0.032999295741319656,173739,0.00255727581679821,1459.0,0.2359517216682434,9.223372217093129e-06,,,
0.1652022749185562,0.013965984806418419,0.1412147432565689,0.00040604444802738726,0.2596070468425751,0.1387578696012497,0.032980188727378845,173858,0.0031180328223854303,1460.0,0.23592858016490936,9.223372217093129e-06,0.22499452531337738,0.1341433972120285,0.2477072924375534
0.16525354981422424,0.011632285080850124,0.1409352570772171,0.00039414403727278113,0.2596049904823303,0.13876615464687347,0.032816529273986816,173977,0.0026417719200253487,1461.0,0.23587104678153992,9.223372217093129e-06,,,
0.16524413228034973,0.014557376503944397,0.14035724103450775,0.00040572782745584846,0.2596072852611542,0.13872478902339935,0.03264738246798515,174096,0.0032360574696213007,1462.0,0.2357572764158249,9.223372217093129e-06,,,
0.16513442993164062,0.011493677273392677,0.13971437513828278,0.00039346807170659304,0.25948652625083923,0.1385972648859024,0.032448604702949524,174215,0.0026135097723454237,1463.0,0.23553210496902466,9.223372217093129e-06,,,
0.16510483622550964,0.01125782635062933,0.13994739949703217,0.0003995167789980769,0.2595876157283783,0.1385836899280548,0.032499026507139206,174334,0.00257117860019207,1464.0,0.23565956950187683,9.223372217093129e-06,,,
0.16509151458740234,0.012140731327235699,0.1395750194787979,0.00039835082134231925,0.25957468152046204,0.1385386437177658,0.03232720121741295,174453,0.0027468272019177675,1465.0,0.23557475209236145,9.223372217093129e-06,,,
0.16523830592632294,0.011517745442688465,0.13956502079963684,0.0003982936614193022,0.25966179370880127,0.1386415958404541,0.03225478529930115,174572,0.0026221841108053923,1466.0,0.2356424480676651,9.223372217093129e-06,,,
0.1652071177959442,0.012802621349692345,0.13930551707744598,0.00040622870437800884,0.2593514025211334,0.13859157264232635,0.032129351049661636,174691,0.0028855076525360346,1467.0,0.23534223437309265,9.223372217093129e-06,,,
0.16510187089443207,0.011772026307880878,0.13952773809432983,0.0003905242192558944,0.2595117390155792,0.13852161169052124,0.03220061585307121,174810,0.002666824497282505,1468.0,0.23551495373249054,9.223372217093129e-06,,,
0.16498011350631714,0.012726524844765663,0.1393638402223587,0.00039127160562202334,0.25936755537986755,0.1384018212556839,0.03208862990140915,174929,0.0028583223465830088,1469.0,0.2353668212890625,9.223372217093129e-06,,,
0.16517752408981323,0.01490298192948103,0.13967688381671906,0.000402111210860312,0.2595544159412384,0.13857655227184296,0.03217267245054245,175048,0.0033022852148860693,1470.0,0.23557890951633453,9.223372217093129e-06,0.2252487689256668,0.13553214073181152,0.24767793715000153
0.1652032881975174,0.012498917058110237,0.13934928178787231,0.0003987282107118517,0.2595527768135071,0.13856938481330872,0.0320337638258934,175167,0.0028187658172100782,1471.0,0.23551207780838013,9.223372217093129e-06,,,
0.16538189351558685,0.012509672902524471,0.13953806459903717,0.0003905454941559583,0.25963789224624634,0.13871517777442932,0.03204828500747681,175286,0.0028143711388111115,1472.0,0.23561792075634003,9.223372217093129e-06,,,
0.1648004800081253,0.013073558919131756,0.13927991688251495,0.00039870195905677974,0.2593246400356293,0.13822819292545319,0.031939033418893814,175405,0.0029336735606193542,1473.0,0.2353156954050064,9.223372217093129e-06,,,
0.16544845700263977,0.012440250255167484,0.1393784135580063,0.0003958670131396502,0.2596988379955292,0.1387385129928589,0.03189872205257416,175524,0.0028047438245266676,1474.0,0.23563474416732788,9.223372217093129e-06,,,
0.16487237811088562,0.012403282336890697,0.1414095014333725,0.00039585077320225537,0.2595682442188263,0.13841335475444794,0.03257722407579422,175643,0.0027973372489213943,1475.0,0.2359364926815033,9.223372217093129e-06,,,
0.16556768119335175,0.013868042267858982,0.14102652668952942,0.0003949035017285496,0.25969982147216797,0.13893835246562958,0.03242101892828941,175762,0.003089531324803829,1476.0,0.23596516251564026,9.223372217093129e-06,,,
0.16544026136398315,0.013517368584871292,0.14041268825531006,0.00040073838317766786,0.25985026359558105,0.13880440592765808,0.03226090595126152,175881,0.003024064237251878,1477.0,0.23596274852752686,9.223372217093129e-06,,,
0.16524800658226013,0.013143022544682026,0.1399545520544052,0.00039340436342172325,0.2596248686313629,0.13861782848834991,0.03209707885980606,176000,0.002943327883258462,1478.0,0.23569080233573914,9.223372217093129e-06,,,
0.16506141424179077,0.011450732126832008,0.14042556285858154,0.00038612057687714696,0.25958001613616943,0.13849738240242004,0.03224124759435654,176119,0.0025990428403019905,1479.0,0.23574912548065186,9.223372217093129e-06,,,
0.16514095664024353,0.012668924406170845,0.1419355273246765,0.00039152929093688726,0.25954487919807434,0.13865794241428375,0.03272586315870285,176238,0.0028470084071159363,1480.0,0.23602300882339478,9.223372217093129e-06,0.22997014224529266,0.1593763381242752,0.24761860072612762
0.1653062403202057,0.012945977970957756,0.14211998879909515,0.00039147198549471796,0.2597559690475464,0.13882990181446075,0.032924532890319824,176357,0.0029023734387010336,1481.0,0.23622877895832062,9.223372217093129e-06,,,
0.1649792343378067,0.01333440188318491,0.1463577300310135,0.00039663229836151004,0.25956466794013977,0.13891462981700897,0.034656234085559845,176476,0.002984186401590705,1482.0,0.23692327737808228,9.223372217093129e-06,,,
0.16532620787620544,0.013716460205614567,0.14566484093666077,0.0003897278511431068,0.2596968710422516,0.1391386091709137,0.03438826650381088,176595,0.003055074019357562,1483.0,0.23689046502113342,9.223372217093129e-06,,,
0.16534481942653656,0.012128820642828941,0.1454753577709198,0.00038584135472774506,0.25969502329826355,0.1391383409500122,0.034312404692173004,176714,0.0027344373520463705,1484.0,0.23685109615325928,9.223372217093129e-06,,,
0.165584534406662,0.01374543085694313,0.14663909375667572,0.0003939864691346884,0.2597811818122864,0.13947057723999023,0.03501475602388382,176833,0.003064275486394763,1485.0,0.23715277016162872,9.223372217093129e-06,,,
0.16548432409763336,0.015383230522274971,0.14783838391304016,0.00040243210969492793,0.25984591245651245,0.13946154713630676,0.035370465368032455,176952,0.003398591885343194,1486.0,0.23744440078735352,9.223372217093129e-06,,,
0.16566558182239532,0.012129533104598522,0.14685271680355072,0.0003822794824372977,0.25987133383750916,0.13953976333141327,0.035036515444517136,177071,0.0027317299973219633,1487.0,0.2372676134109497,9.223372217093129e-06,,,
0.1654398888349533,0.014744456857442856,0.14597882330417633,0.00038605061126872897,0.25957411527633667,0.1393028050661087,0.03475441783666611,177190,0.0032577321399003267,1488.0,0.23685505986213684,9.223372217093129e-06,,,
0.1652594357728958,0.011907816864550114,0.14592987298965454,0.0003888914070557803,0.2597023844718933,0.13914644718170166,0.034694429486989975,177309,0.002692676614969969,1489.0,0.2369478940963745,9.223372217093129e-06,,,
0.16532179713249207,0.01284286379814148,0.14582087099552155,0.00039299982017837465,0.2597094178199768,0.13917985558509827,0.03461205214262009,177428,0.0028829725924879313,1490.0,0.236931711435318,9.223372217093129e-06,0.2252420336008072,0.13583755493164062,0.24759313464164734
0.16521529853343964,0.012258071452379227,0.14524857699871063,0.00038651758222840726,0.2595832943916321,0.13904638588428497,0.03437070921063423,177547,0.002760828472673893,1491.0,0.2367163449525833,9.223372217093129e-06,,,
0.16512052714824677,0.015784118324518204,0.14676740765571594,0.00039084680611267686,0.2596757113933563,0.13906729221343994,0.03485432267189026,177666,0.0034695013891905546,1492.0,0.23709405958652496,9.223372217093129e-06,,,
0.1653870940208435,0.012575498782098293,0.1483352780342102,0.0003846498439088464,0.25972598791122437,0.13937750458717346,0.03533914312720299,177785,0.0028228198643773794,1493.0,0.2374478429555893,9.223372217093129e-06,,,
0.1651812344789505,0.012946055270731449,0.14732475578784943,0.0003872837114613503,0.2597177028656006,0.13915102183818817,0.035030193626880646,177904,0.0028990383725613356,1494.0,0.23723910748958588,9.223372217093129e-06,,,
0.16551516950130463,0.01261743251234293,0.14642725884914398,0.0003839910787064582,0.2597659230232239,0.1393704116344452,0.034791380167007446,178023,0.0028306792955845594,1495.0,0.23709818720817566,9.223372217093129e-06,,,
0.16540206968784332,0.011839784681797028,0.1456059068441391,0.00038362760096788406,0.2596415579319,0.13923123478889465,0.03454790636897087,178142,0.0026748590171337128,1496.0,0.23683442175388336,9.223372217093129e-06,,,
0.16506800055503845,0.01195339486002922,0.14498186111450195,0.00038224647869355977,0.25964781641960144,0.13890814781188965,0.034268755465745926,178261,0.0026964764110744,1497.0,0.23671463131904602,9.223372217093129e-06,,,
0.1654559224843979,0.013685829937458038,0.14438900351524353,0.00038326429785229266,0.259636253118515,0.1391603648662567,0.0339781679213047,178380,0.0030437775421887636,1498.0,0.236586794257164,9.223372217093129e-06,,,
0.1649790108203888,0.012567653320729733,0.14426329731941223,0.00038511151797138155,0.2595690190792084,0.13876424729824066,0.033905237913131714,178499,0.0028216198552399874,1499.0,0.23650787770748138,9.223372217093129e-06,,,
0.16529014706611633,0.01300718542188406,0.14508138597011566,0.00038381709600798786,0.2596433162689209,0.13906101882457733,0.03414454311132431,178618,0.0029084908310323954,1500.0,0.2367309331893921,9.223372217093129e-06,0.22804656624794006,0.14950501918792725,0.24768194556236267
0.1651332974433899,0.01327199675142765,0.14460857212543488,0.0003838548145722598,0.2594289481639862,0.13888883590698242,0.033910948783159256,178737,0.0029614833183586597,1501.0,0.23646487295627594,9.223372217093129e-06,,,
0.16536930203437805,0.010999597609043121,0.14400313794612885,0.0003782142302952707,0.259645938873291,0.13902290165424347,0.03363727778196335,178856,0.002502491232007742,1502.0,0.23651736974716187,9.223372217093129e-06,,,
0.16553199291229248,0.01309407502412796,0.1434904932975769,0.0003830322530120611,0.2598457634449005,0.13910730183124542,0.03340853750705719,178975,0.0029252409003674984,1503.0,0.2365747094154358,9.223372217093129e-06,,,
0.1652607023715973,0.011753126978874207,0.1429722160100937,0.0003786988090723753,0.25972917675971985,0.13887552917003632,0.03333478793501854,179094,0.002653584349900484,1504.0,0.2363777905702591,9.223372217093129e-06,,,
0.16517463326454163,0.012727325782179832,0.1422298550605774,0.0003771927149500698,0.2595215141773224,0.13876648247241974,0.033133868128061295,179213,0.0028472193516790867,1505.0,0.2360631823539734,7.378697773674503e-06,,,
0.1652136892080307,0.01261078380048275,0.14333711564540863,0.0003747673472389579,0.2595967650413513,0.13886620104312897,0.033476199954748154,179332,0.00282197049818933,1506.0,0.2363448292016983,7.378697773674503e-06,,,
0.16528034210205078,0.011379444971680641,0.14257650077342987,0.00036733984597958624,0.2596394121646881,0.13887089490890503,0.03323305398225784,179451,0.0025697608944028616,1507.0,0.23622682690620422,7.378697773674503e-06,,,
0.16541974246501923,0.011597797274589539,0.14288517832756042,0.0003649870050139725,0.2597338855266571,0.13900086283683777,0.033325307071208954,179570,0.0026115491054952145,1508.0,0.23636414110660553,7.378697773674503e-06,,,
0.16517426073551178,0.012419996783137321,0.1424596756696701,0.0003719598753377795,0.25963062047958374,0.1387632191181183,0.03311900049448013,179689,0.0027815671637654305,1509.0,0.23619642853736877,7.378697773674503e-06,,,
0.16529007256031036,0.011454464867711067,0.14230544865131378,0.00036879160325042903,0.2597756087779999,0.13883110880851746,0.032995276153087616,179808,0.002585926093161106,1510.0,0.23628157377243042,7.378697773674503e-06,0.2235618382692337,0.12709598243236542,0.24767829477787018
0.1652096062898636,0.01210992131382227,0.14215892553329468,0.00036859471583738923,0.25975093245506287,0.13874439895153046,0.032883599400520325,179927,0.0027168600354343653,1511.0,0.23623253405094147,7.378697773674503e-06,,,
0.1651872843503952,0.011024018749594688,0.14180098474025726,0.0003679938963614404,0.2595822811126709,0.1386914700269699,0.032708168029785156,180046,0.0024991987738758326,1512.0,0.23602603375911713,7.378697773674503e-06,,,
0.16514316201210022,0.01281724777072668,0.14146094024181366,0.0003712631296366453,0.2595534920692444,0.13862204551696777,0.03253760188817978,180165,0.0028604601975530386,1513.0,0.23593498766422272,7.378697773674503e-06,,,
0.1651630997657776,0.011874143034219742,0.14229413866996765,0.00037124735536053777,0.2595784068107605,0.13868743181228638,0.03278474509716034,180284,0.002671826398000121,1514.0,0.23612156510353088,7.378697773674503e-06,,,
0.16534475982189178,0.01131479162722826,0.14183567464351654,0.00037174017052166164,0.2596469819545746,0.13879846036434174,0.03261328116059303,180403,0.002560350112617016,1515.0,0.2360847145318985,7.378697773674503e-06,,,
0.16495755314826965,0.011608365923166275,0.14277513325214386,0.00036574594560079277,0.25947991013526917,0.1385510414838791,0.03292499855160713,180522,0.0026142699643969536,1516.0,0.2361389547586441,7.378697773674503e-06,,,
0.16535209119319916,0.0142066590487957,0.14301137626171112,0.00037212547613307834,0.25967973470687866,0.1388804018497467,0.03299359232187271,180641,0.00313903228379786,1517.0,0.2363460659980774,7.378697773674503e-06,,,
0.16494689881801605,0.012972826138138771,0.1440795511007309,0.00036874081706628203,0.2595665454864502,0.13862884044647217,0.03335660696029663,180760,0.0028895579744130373,1518.0,0.23646914958953857,7.378697773674503e-06,,,
0.16547401249408722,0.012532223016023636,0.14431306719779968,0.0003700059314724058,0.259817510843277,0.1390673667192459,0.0334407277405262,180879,0.0028024495113641024,1519.0,0.236716628074646,7.378697773674503e-06,,,
0.16542285680770874,0.011182318441569805,0.14381617307662964,0.0003643169184215367,0.2598779499530792,0.13898947834968567,0.03325599431991577,180998,0.002527917269617319,1520.0,0.23666559159755707,7.378697773674503e-06,0.22298938035964966,0.12377741932868958,0.24779236316680908
0.1650201976299286,0.011222483590245247,0.14312537014484406,0.00036629021633416414,0.25945985317230225,0.1386227011680603,0.03303264454007149,181117,0.002537528984248638,1521.0,0.2361929565668106,7.378697773674503e-06,,,
0.16542069613933563,0.01222521997988224,0.14240659773349762,0.0003690734156407416,0.25975000858306885,0.1389104127883911,0.03286929056048393,181236,0.002740302821621299,1522.0,0.23628133535385132,7.378697773674503e-06,,,
0.16516120731830597,0.012210993096232414,0.14328627288341522,0.00036700547207146883,0.2596054971218109,0.13875576853752136,0.03313402831554413,181355,0.002735802670940757,1523.0,0.236341655254364,7.378697773674503e-06,,,
0.16513516008853912,0.013499238528311253,0.1440907120704651,0.000371306057786569,0.2597252130508423,0.13878582417964935,0.03338845819234848,181474,0.0029968926683068275,1524.0,0.23659831285476685,7.378697773674503e-06,,,
0.1653926521539688,0.012340357527136803,0.14397993683815002,0.0003661411174107343,0.25968173146247864,0.13897493481636047,0.03330399841070175,181593,0.002760984469205141,1525.0,0.23654137551784515,7.378697773674503e-06,,,
0.16546222567558289,0.012548388913273811,0.1436871886253357,0.0003708109725266695,0.2597598135471344,0.13900086283683777,0.033155400305986404,181712,0.0028063266072422266,1526.0,0.23654529452323914,7.378697773674503e-06,,,
0.16490435600280762,0.011632535606622696,0.14294032752513885,0.00036679598269984126,0.25941845774650574,0.13851754367351532,0.03297028690576553,181831,0.002619943581521511,1527.0,0.23612284660339355,7.378697773674503e-06,,,
0.16511212289333344,0.015729637816548347,0.14248082041740417,0.0003743536362890154,0.25964605808258057,0.1386435180902481,0.032769035547971725,181950,0.0034454106353223324,1528.0,0.23621301352977753,7.378697773674503e-06,,,
0.1651851385831833,0.012055579572916031,0.14201302826404572,0.00036620901664718986,0.25971782207489014,0.13869239389896393,0.03272140398621559,182069,0.0027040832210332155,1529.0,0.23617687821388245,7.378697773674503e-06,,,
0.16554589569568634,0.012485324405133724,0.14131861925125122,0.0003656787157524377,0.25984716415405273,0.13893835246562958,0.032508183270692825,182188,0.002789607737213373,1530.0,0.23614145815372467,7.378697773674503e-06,0.2225065380334854,0.12180550396442413,0.24768179655075073
0.16518278419971466,0.012387045659124851,0.14090892672538757,0.0003665702824946493,0.25969865918159485,0.13864289224147797,0.032483361661434174,182307,0.0027706658001989126,1531.0,0.23594072461128235,7.378697773674503e-06,,,
0.1649903655052185,0.011468966491520405,0.14089472591876984,0.0003643196541815996,0.2596540153026581,0.13847488164901733,0.03241290524601936,182426,0.0025852490216493607,1532.0,0.23590216040611267,7.378697773674503e-06,,,
0.1653982549905777,0.011581686325371265,0.14131873846054077,0.00036313908640295267,0.2597205936908722,0.13882607221603394,0.03253737464547157,182545,0.0026068484876304865,1533.0,0.23604021966457367,7.378697773674503e-06,,,
0.16489648818969727,0.012757746502757072,0.14065904915332794,0.0003673687169793993,0.2594785988330841,0.1383916735649109,0.03237241879105568,182664,0.0028454444836825132,1534.0,0.23571468889713287,7.378697773674503e-06,,,
0.1654253453016281,0.013665970414876938,0.14071983098983765,0.0003679459332488477,0.2598293423652649,0.13881546258926392,0.032375868409872055,182783,0.003027550643309951,1535.0,0.2360074520111084,7.378697773674503e-06,,,
0.1652059555053711,0.011396734043955803,0.14002758264541626,0.00035595174995251,0.25966140627861023,0.1386011391878128,0.03218188136816025,182902,0.002564108232036233,1536.0,0.23573464155197144,5.902958037040662e-06,,,
0.16527916491031647,0.011128855869174004,0.1403699517250061,0.0003560363547876477,0.25966471433639526,0.13868027925491333,0.0322846993803978,183021,0.002510600257664919,1537.0,0.23580576479434967,5.902958037040662e-06,,,
0.16529494524002075,0.013361559249460697,0.14016394317150116,0.00035475598997436464,0.2597229778766632,0.13866926729679108,0.032166559249162674,183140,0.002956116572022438,1538.0,0.23581117391586304,5.902958037040662e-06,,,
0.16512490808963776,0.01110522449016571,0.14028075337409973,0.00035366651718504727,0.25956103205680847,0.1385318785905838,0.03215979412198067,183259,0.002503978321328759,1539.0,0.23570497334003448,5.902958037040662e-06,,,
0.1652318835258484,0.012350459583103657,0.14101672172546387,0.0003564234066288918,0.2596413791179657,0.13866305351257324,0.03238774091005325,183378,0.0027552307583391666,1540.0,0.23591645061969757,5.902958037040662e-06,0.2267305850982666,0.14350156486034393,0.24753783643245697
0.16524165868759155,0.010569116100668907,0.14099712669849396,0.0003512351540848613,0.2596801221370697,0.13866867125034332,0.03237675130367279,183497,0.0023948114831000566,1541.0,0.2359435260295868,5.902958037040662e-06,,,
0.16525672376155853,0.01339644007384777,0.14047852158546448,0.00035662963637150824,0.25963613390922546,0.138654425740242,0.0322452187538147,183616,0.002964591607451439,1542.0,0.23580461740493774,5.902958037040662e-06,,,
0.1652168184518814,0.01196843571960926,0.1400483399629593,0.0003525495412759483,0.2596592903137207,0.13859204947948456,0.03209291771054268,183735,0.0026757267769426107,1543.0,0.23573710024356842,5.902958037040662e-06,,,
0.16521123051643372,0.011012230068445206,0.14029592275619507,0.00035148378810845315,0.25964221358299255,0.1386014074087143,0.032162100076675415,183854,0.0024836331140249968,1544.0,0.23577295243740082,5.902958037040662e-06,,,
0.1652713119983673,0.011709459125995636,0.14028112590312958,0.00035123591078445315,0.2595975697040558,0.13863682746887207,0.0320989154279232,183973,0.002622880507260561,1545.0,0.23573428392410278,5.902958037040662e-06,,,
0.1653999537229538,0.013724243268370628,0.13970457017421722,0.00035891809966415167,0.25970372557640076,0.13870352506637573,0.03191779553890228,184092,0.003031983273103833,1546.0,0.23570390045642853,5.902958037040662e-06,,,
0.1652783453464508,0.011989932507276535,0.13950058817863464,0.00035263437894172966,0.25956761837005615,0.13858257234096527,0.03179944306612015,184211,0.00268009421415627,1547.0,0.23555421829223633,5.902958037040662e-06,,,
0.16524657607078552,0.011586428619921207,0.13968181610107422,0.0003531467809807509,0.2596307098865509,0.13856278359889984,0.03182763606309891,184330,0.0025998030323535204,1548.0,0.23564094305038452,5.902958037040662e-06,,,
0.1653047651052475,0.010628356598317623,0.139103963971138,0.0003515130956657231,0.2596694231033325,0.13857914507389069,0.03167668357491493,184449,0.002406881656497717,1549.0,0.23555633425712585,5.902958037040662e-06,,,
0.16532401740550995,0.010957912541925907,0.13996125757694244,0.00035159967956133187,0.2596426010131836,0.1386500597000122,0.03195417672395706,184568,0.0024728623684495687,1550.0,0.23570632934570312,5.902958037040662e-06,0.22757211327552795,0.14721503853797913,0.24766138195991516
0.16567134857177734,0.011408288963139057,0.13961943984031677,0.000354255287675187,0.2597756087779999,0.13889607787132263,0.031794942915439606,184687,0.002565061906352639,1551.0,0.23574437201023102,5.902958037040662e-06,,,
0.1653071492910385,0.012303133495151997,0.13920097053050995,0.00035577037488110363,0.2596483528614044,0.13857659697532654,0.03165441378951073,184806,0.002745242789387703,1552.0,0.23555888235569,5.902958037040662e-06,,,
0.16530843079090118,0.012088818475604057,0.13914717733860016,0.0003539623285178095,0.2595960199832916,0.13856753706932068,0.031603917479515076,184925,0.002700933488085866,1553.0,0.23550625145435333,5.902958037040662e-06,,,
0.16522786021232605,0.01134489942342043,0.139971062541008,0.0003513800329528749,0.259757936000824,0.13855674862861633,0.031872354447841644,185044,0.0025500839110463858,1554.0,0.23580056428909302,5.902958037040662e-06,,,
0.16497328877449036,0.011350312270224094,0.13941000401973724,0.00034851377131417394,0.25948530435562134,0.13832226395606995,0.031718190759420395,185163,0.002548873657360673,1555.0,0.2354702353477478,5.902958037040662e-06,,,
0.1655731350183487,0.011079452000558376,0.13937701284885406,0.00035275809932500124,0.2598378658294678,0.1387939453125,0.03167720139026642,185282,0.0024980970192700624,1556.0,0.23574569821357727,5.902958037040662e-06,,,
0.16525743901729584,0.012035450898110867,0.13875190913677216,0.0003537234151735902,0.2595955431461334,0.1385267674922943,0.03160408139228821,185401,0.0026900689117610455,1557.0,0.23542682826519012,5.902958037040662e-06,,,
0.16538824141025543,0.01358531042933464,0.13847056031227112,0.0003554337890818715,0.2597827911376953,0.13860854506492615,0.031489696353673935,185520,0.003001409349963069,1558.0,0.2355203479528427,5.902958037040662e-06,,,
0.16538895666599274,0.010748693719506264,0.1379532814025879,0.0003473943506833166,0.25976890325546265,0.1385795623064041,0.03134196996688843,185639,0.0024276538752019405,1559.0,0.2354057878255844,5.902958037040662e-06,,,
0.1652577817440033,0.011673036031425,0.13799311220645905,0.000349721492966637,0.2597803771495819,0.13846705853939056,0.031304165720939636,185758,0.0026143845170736313,1560.0,0.23542292416095734,5.902958037040662e-06,0.22343435883522034,0.12686005234718323,0.24757790565490723
0.16515114903450012,0.011383886449038982,0.1381871998310089,0.00034960091579705477,0.2595875561237335,0.13839352130889893,0.03136298060417175,185877,0.002556457882747054,1561.0,0.2353074848651886,5.902958037040662e-06,,,
0.16524431109428406,0.011394848115742207,0.13774658739566803,0.0003494484117254615,0.2595169246196747,0.13844133913516998,0.031229401007294655,185996,0.002558528445661068,1562.0,0.2351628541946411,5.902958037040662e-06,,,
0.16528348624706268,0.011025105603039265,0.13732799887657166,0.00034790736390277743,0.2596241235733032,0.1384562849998474,0.031147422268986702,186115,0.002483346965163946,1563.0,0.23516489565372467,5.902958037040662e-06,,,
0.16517123579978943,0.012330797500908375,0.13958659768104553,0.0003554561990313232,0.2597031593322754,0.13852648437023163,0.03194747492671013,186234,0.0027505243197083473,1564.0,0.23567984998226166,5.902958037040662e-06,,,
0.1652653068304062,0.012002846226096153,0.13998226821422577,0.0003511985996738076,0.2597031891345978,0.13862836360931396,0.03208056837320328,186353,0.002681528218090534,1565.0,0.23575900495052338,5.902958037040662e-06,,,
0.1653410792350769,0.012171399779617786,0.14048314094543457,0.0003497785364743322,0.25967633724212646,0.13872012495994568,0.032236307859420776,186472,0.0027141026221215725,1566.0,0.23583769798278809,5.902958037040662e-06,,,
0.16533289849758148,0.010999425314366817,0.14045898616313934,0.0003451312077231705,0.25968098640441895,0.13869981467723846,0.0321674607694149,186591,0.002475989982485771,1567.0,0.23583659529685974,4.72236661153147e-06,,,
0.16555632650852203,0.010707054287195206,0.14115479588508606,0.0003418898268137127,0.25983601808547974,0.13892388343811035,0.03239404782652855,186710,0.0024149229284375906,1568.0,0.23609977960586548,4.72236661153147e-06,,,
0.16538356244564056,0.010899558663368225,0.1411907970905304,0.0003405693860258907,0.2597241997718811,0.1387779414653778,0.032355401664972305,186829,0.0024523672182112932,1569.0,0.23601752519607544,4.72236661153147e-06,,,
0.1652393639087677,0.010625623166561127,0.1422562599182129,0.00034253031481057405,0.25969311594963074,0.13873393833637238,0.032712239772081375,186948,0.0023991488851606846,1570.0,0.23620574176311493,4.72236661153147e-06,0.22848841547966003,0.15187494456768036,0.24764178693294525
0.16509532928466797,0.011702906340360641,0.14229969680309296,0.0003462508611846715,0.2596490979194641,0.13861951231956482,0.03271627426147461,187067,0.00261758198030293,1571.0,0.23617921769618988,4.72236661153147e-06,,,
0.1652272790670395,0.012234597466886044,0.1438722014427185,0.00034514255821704865,0.25969886779785156,0.13882213830947876,0.03320155292749405,187186,0.0027230335399508476,1572.0,0.2365335375070572,4.72236661153147e-06,,,
0.1652163863182068,0.011961393058300018,0.14358484745025635,0.0003420502762310207,0.25959280133247375,0.13878589868545532,0.03306393325328827,187305,0.0026659187860786915,1573.0,0.23639121651649475,4.72236661153147e-06,,,
0.16537155210971832,0.012142879888415337,0.1428118497133255,0.0003427813353482634,0.2597467303276062,0.13886162638664246,0.03282186761498451,187424,0.0027028010226786137,1574.0,0.23635976016521454,4.72236661153147e-06,,,
0.16506651043891907,0.010552504099905491,0.14410875737667084,0.00034018958103843033,0.25959503650665283,0.1386995166540146,0.03323155269026756,187543,0.0023826523683965206,1575.0,0.23649778962135315,4.72236661153147e-06,,,
0.16513420641422272,0.011606094427406788,0.14399707317352295,0.0003415244573261589,0.2596171796321869,0.13873639702796936,0.03314517065882683,187662,0.0025944386143237352,1576.0,0.23649315536022186,4.72236661153147e-06,,,
0.16507025063037872,0.011804318055510521,0.1431722193956375,0.0003410664212424308,0.25950443744659424,0.13863816857337952,0.03290978819131851,187781,0.0026337166782468557,1577.0,0.2362380027770996,4.72236661153147e-06,,,
0.1653212159872055,0.011589577421545982,0.14279486238956451,0.0003424324095249176,0.25970906019210815,0.13880260288715363,0.0327281653881073,187900,0.002591861644759774,1578.0,0.2363262176513672,4.72236661153147e-06,,,
0.16534991562366486,0.011589903384447098,0.14196762442588806,0.00034278264502063394,0.25969916582107544,0.13878577947616577,0.032529257237911224,188019,0.002592206932604313,1579.0,0.23615285754203796,4.72236661153147e-06,,,
0.16522033512592316,0.010305761359632015,0.14130674302577972,0.000338180543622002,0.2596311569213867,0.13864432275295258,0.032340291887521744,188138,0.0023316966835409403,1580.0,0.2359662801027298,4.72236661153147e-06,0.22254514694213867,0.12181421369314194,0.24772784113883972
0.1653016060590744,0.010800662450492382,0.14067889750003815,0.00033890650956891477,0.2597488462924957,0.13868282735347748,0.03220765292644501,188257,0.002431257860735059,1581.0,0.23593485355377197,4.72236661153147e-06,,,
0.1652594953775406,0.010245907120406628,0.14064495265483856,0.00033799209631979465,0.25963109731674194,0.1386360377073288,0.032142192125320435,188376,0.0023195750545710325,1582.0,0.23583388328552246,4.72236661153147e-06,,,
0.16531158983707428,0.010412877425551414,0.1403002142906189,0.00033848595921881497,0.25972503423690796,0.13865238428115845,0.03201555088162422,188495,0.002353364136070013,1583.0,0.2358400821685791,4.72236661153147e-06,,,
0.16541482508182526,0.010767742991447449,0.14003519713878632,0.0003391968202777207,0.25984448194503784,0.13871091604232788,0.031895242631435394,188614,0.0024249060079455376,1584.0,0.23588263988494873,4.72236661153147e-06,,,
0.16533540189266205,0.010801635682582855,0.1403771936893463,0.0003390525816939771,0.25971096754074097,0.1386692374944687,0.03200457990169525,188733,0.0024315693881362677,1585.0,0.235844224691391,4.72236661153147e-06,,,
0.1652941256761551,0.01144153531640768,0.13988958299160004,0.00034115114249289036,0.2596709132194519,0.13860543072223663,0.03185063973069191,188852,0.002561227884143591,1586.0,0.2357146441936493,4.72236661153147e-06,,,
0.16546212136745453,0.010922976769506931,0.14030134677886963,0.0003398657718207687,0.25976917147636414,0.1387680023908615,0.03199150785803795,188971,0.0024564878549426794,1587.0,0.23587560653686523,4.72236661153147e-06,,,
0.1653144359588623,0.012193060480058193,0.1397550255060196,0.00033945648465305567,0.2596915662288666,0.138625830411911,0.03187142312526703,189090,0.002710177330300212,1588.0,0.23570425808429718,4.72236661153147e-06,,,
0.1654326319694519,0.010441794991493225,0.13998602330684662,0.00033640413312241435,0.25982940196990967,0.13873742520809174,0.031956564635038376,189209,0.002357482211664319,1589.0,0.23586073517799377,4.72236661153147e-06,,,
0.16522414982318878,0.010907051153481007,0.13964296877384186,0.0003393085498828441,0.2596662640571594,0.13854071497917175,0.031806979328393936,189328,0.0024528573267161846,1590.0,0.2356616109609604,4.72236661153147e-06,0.22279363870620728,0.12351273745298386,0.24761386215686798
0.16533833742141724,0.011187979020178318,0.13981707394123077,0.0003381255955900997,0.25982892513275146,0.13863763213157654,0.03183479607105255,189447,0.002508095931261778,1591.0,0.2358265519142151,4.72236661153147e-06,,,
0.16530892252922058,0.009871373884379864,0.13920122385025024,0.0003372434002812952,0.25967782735824585,0.13858246803283691,0.031676650047302246,189566,0.002244069706648588,1592.0,0.23558250069618225,4.72236661153147e-06,,,
0.16510774195194244,0.011303331702947617,0.13945990800857544,0.0003400454588700086,0.2596658170223236,0.13843542337417603,0.031746137887239456,189685,0.002532702637836337,1593.0,0.23562464118003845,4.72236661153147e-06,,,
0.1653272956609726,0.010821751318871975,0.1395494043827057,0.000338619138346985,0.2597372233867645,0.13860493898391724,0.03171547129750252,189804,0.0024352455511689186,1594.0,0.23569965362548828,4.72236661153147e-06,,,
0.16541045904159546,0.011333699338138103,0.13900943100452423,0.00033898698166012764,0.25990012288093567,0.1386406421661377,0.031561337411403656,189923,0.002537929452955723,1595.0,0.23572199046611786,4.72236661153147e-06,,,
0.16521501541137695,0.012575438246130943,0.14046521484851837,0.00033886422170326114,0.25971248745918274,0.13857746124267578,0.032027214765548706,190042,0.00278617930598557,1596.0,0.23586302995681763,4.72236661153147e-06,,,
0.16540014743804932,0.011030147783458233,0.13991069793701172,0.0003363251162227243,0.25970348715782166,0.13869181275367737,0.03185847029089928,190161,0.0024750898592174053,1597.0,0.23574493825435638,4.72236661153147e-06,,,
0.16536849737167358,0.010361580178141594,0.13994640111923218,0.0003312091575935483,0.25976303219795227,0.13865865767002106,0.03181925788521767,190280,0.0023372832220047712,1598.0,0.23579971492290497,3.777893198275706e-06,,,
0.16540902853012085,0.010398787446320057,0.13938657939434052,0.00033107964554801583,0.25980305671691895,0.13865961134433746,0.03166188672184944,190399,0.0023446213454008102,1599.0,0.23571977019309998,3.777893198275706e-06,,,
0.16546955704689026,0.010725757107138634,0.1400109976530075,0.00033373289625160396,0.2598184049129486,0.13875292241573334,0.03188640996813774,190518,0.0024121380411088467,1600.0,0.23585693538188934,3.777893198275706e-06,0.22659577429294586,0.14266306161880493,0.2475789487361908
0.16525258123874664,0.01145545020699501,0.14004169404506683,0.00033243835787288845,0.25976380705833435,0.1385716199874878,0.0318477526307106,190637,0.0025570406578481197,1601.0,0.23581938445568085,3.777893198275706e-06,,,
0.1652173101902008,0.010188700631260872,0.1412271112203598,0.00032963737612590194,0.25971201062202454,0.13862571120262146,0.032259270548820496,190756,0.0023014501202851534,1602.0,0.23601503670215607,3.777893198275706e-06,,,
0.1653403788805008,0.010487010702490807,0.14122824370861053,0.0003331788757350296,0.2597888112068176,0.13871249556541443,0.032200995832681656,190875,0.002363945357501507,1603.0,0.2360766977071762,3.777893198275706e-06,,,
0.1655532568693161,0.010942230932414532,0.14063557982444763,0.000331897841533646,0.259930819272995,0.13885630667209625,0.03206848353147507,190994,0.0024539646692574024,1604.0,0.23607178032398224,3.777893198275706e-06,,,
0.1654781848192215,0.011277534067630768,0.14072880148887634,0.00033471439382992685,0.2598620355129242,0.13879665732383728,0.03207052871584892,191113,0.0025232781190425158,1605.0,0.23603539168834686,3.777893198275706e-06,,,
0.1654052734375,0.012412037700414658,0.14016109704971313,0.00033203818020410836,0.2597980201244354,0.13870492577552795,0.031903523951768875,191232,0.0027480381540954113,1606.0,0.2358706295490265,3.777893198275706e-06,,,
0.165336012840271,0.010850955732166767,0.13993428647518158,0.0003314064524602145,0.2597641944885254,0.13862833380699158,0.031797606498003006,191351,0.0024353163316845894,1607.0,0.2357982099056244,3.777893198275706e-06,,,
0.1653994470834732,0.010388309136033058,0.13984382152557373,0.0003314926871098578,0.25986307859420776,0.13866519927978516,0.03172823414206505,191470,0.002342855790629983,1608.0,0.2358592301607132,3.777893198275706e-06,,,
0.16541239619255066,0.011007754132151604,0.14016413688659668,0.0003304900892544538,0.25982770323753357,0.1386996954679489,0.03184885159134865,191589,0.0024659428745508194,1609.0,0.23589499294757843,3.777893198275706e-06,,,
0.16538581252098083,0.010842198505997658,0.139687180519104,0.0003310892207082361,0.2597586214542389,0.1386687159538269,0.03180035576224327,191708,0.0024333111941814423,1610.0,0.23574434220790863,3.777893198275706e-06,0.22353315353393555,0.1267106682062149,0.2477387636899948
0.16522134840488434,0.011493523605167866,0.13979655504226685,0.00033146998612210155,0.25970393419265747,0.13853654265403748,0.03179725259542465,191827,0.002563880756497383,1611.0,0.23572246730327606,3.777893198275706e-06,,,
0.16525353491306305,0.010558840818703175,0.13958796858787537,0.0003301306860521436,0.2597329020500183,0.13853943347930908,0.031682975590229034,191946,0.0023758728057146072,1612.0,0.23570391535758972,3.777893198275706e-06,,,
0.1654251515865326,0.011010601185262203,0.13960856199264526,0.0003309719613753259,0.25990012288093567,0.13866770267486572,0.03163788840174675,192065,0.0024668979458510876,1613.0,0.2358418107032776,3.777893198275706e-06,,,
0.165363147854805,0.010130011476576328,0.13909687101840973,0.00032860971987247467,0.25976988673210144,0.13858942687511444,0.03149447217583656,192184,0.0022888900712132454,1614.0,0.23563529551029205,3.777893198275706e-06,,,
0.16534747183322906,0.010768089443445206,0.13932952284812927,0.0003295606002211571,0.2597086727619171,0.1385881006717682,0.03155060485005379,192303,0.0024172666016966105,1615.0,0.23563283681869507,3.777893198275706e-06,,,
0.16523756086826324,0.010908323340117931,0.13880054652690887,0.00032998775714077055,0.25974196195602417,0.13846825063228607,0.031391043215990067,192422,0.002445654943585396,1616.0,0.23555368185043335,3.777893198275706e-06,,,
0.1655653864145279,0.010736696422100067,0.13879802823066711,0.0003291690081823617,0.25986140966415405,0.13872168958187103,0.0313468798995018,192541,0.002410674700513482,1617.0,0.2356487363576889,3.777893198275706e-06,,,
0.16530726850032806,0.010347016155719757,0.13823312520980835,0.00032818844192661345,0.2597847282886505,0.13848532736301422,0.031197503209114075,192660,0.0023319541942328215,1618.0,0.23547442257404327,3.777893198275706e-06,,,
0.16519026458263397,0.010145141743123531,0.13838395476341248,0.00032915527117438614,0.2596960663795471,0.13840122520923615,0.031245049089193344,192779,0.002292352495715022,1619.0,0.2354336529970169,3.777893198275706e-06,,,
0.16544471681118011,0.010241609066724777,0.13796475529670715,0.00032899907091632485,0.2598138451576233,0.13858960568904877,0.031169123947620392,192898,0.002311521442607045,1620.0,0.23544403910636902,3.777893198275706e-06,0.2226816564798355,0.12264065444469452,0.24769188463687897
0.16549277305603027,0.011031953617930412,0.13750401139259338,0.00033058811095543206,0.25990384817123413,0.13861088454723358,0.031083323061466217,193017,0.002470861654728651,1621.0,0.23542389273643494,3.777893198275706e-06,,,
0.16530707478523254,0.010128660127520561,0.13797256350517273,0.0003281782555859536,0.259838342666626,0.1384919136762619,0.03123130463063717,193136,0.0022882744669914246,1622.0,0.2354651838541031,3.777893198275706e-06,,,
0.16545090079307556,0.011902994476258755,0.13744893670082092,0.00033092251396737993,0.25980281829833984,0.13857826590538025,0.031087707728147507,193255,0.0026453370228409767,1623.0,0.23533204197883606,3.777893198275706e-06,,,
0.16538503766059875,0.010069460608065128,0.13729524612426758,0.00032883434323593974,0.2598021924495697,0.13850317895412445,0.0309757050126791,193374,0.0022769595962017775,1624.0,0.23530080914497375,3.777893198275706e-06,,,
0.16526533663272858,0.010009565390646458,0.13752421736717224,0.0003278469666838646,0.259736567735672,0.1384185552597046,0.03103141114115715,193493,0.0022641909308731556,1625.0,0.23529410362243652,3.777893198275706e-06,,,
0.16522665321826935,0.010106770321726799,0.13780425488948822,0.0003266704152338207,0.259756475687027,0.1384083479642868,0.031135113909840584,193612,0.002282690489664674,1626.0,0.23536603152751923,3.777893198275706e-06,,,
0.16528873145580292,0.010595074854791164,0.1379765421152115,0.0003282967081759125,0.25975459814071655,0.13845916092395782,0.031140858307480812,193731,0.0023816521279513836,1627.0,0.23539899289608002,3.777893198275706e-06,,,
0.16525432467460632,0.011663336306810379,0.1383277028799057,0.00033017582609318197,0.2597102224826813,0.13845421373844147,0.03125373646616936,193850,0.002596807898953557,1628.0,0.23543372750282288,3.777893198275706e-06,,,
0.1653652787208557,0.010701741091907024,0.13859881460666656,0.0003262716927565634,0.259817898273468,0.13855426013469696,0.03131018951535225,193969,0.002401365665718913,1629.0,0.23557408154010773,3.0223145586205646e-06,,,
0.1655057966709137,0.010860132984817028,0.1381063610315323,0.000324900058330968,0.259814590215683,0.1386430263519287,0.03119194507598877,194088,0.0024319468066096306,1630.0,0.23547294735908508,3.0223145586205646e-06,0.22254128754138947,0.1219942644238472,0.24767804145812988
0.16533133387565613,0.010311716236174107,0.1382947862148285,0.00032356634619645774,0.25969943404197693,0.1385050266981125,0.031199729070067406,194207,0.0023211962543427944,1631.0,0.23541849851608276,3.0223145586205646e-06,,,
0.16530485451221466,0.009594895876944065,0.13794255256652832,0.0003227879060432315,0.25977975130081177,0.13846167922019958,0.03108895942568779,194326,0.0021772095933556557,1632.0,0.23541231453418732,3.0223145586205646e-06,,,
0.16532789170742035,0.011379072442650795,0.13773292303085327,0.0003249803849030286,0.2597472667694092,0.13846023380756378,0.030989589169621468,194445,0.0025357988197356462,1633.0,0.23534439504146576,3.0223145586205646e-06,,,
0.16529381275177002,0.011061053723096848,0.13725252449512482,0.00032480823574587703,0.2597145438194275,0.1384095996618271,0.030872724950313568,194564,0.002472057705745101,1634.0,0.23522214591503143,3.0223145586205646e-06,,,
0.16523657739162445,0.010194538161158562,0.13682739436626434,0.0003246996784582734,0.2597581148147583,0.13834179937839508,0.030762681737542152,194683,0.002298667561262846,1635.0,0.23517197370529175,3.0223145586205646e-06,,,
0.16529831290245056,0.011000609025359154,0.1363922655582428,0.00032393503352068365,0.2597135007381439,0.1383771151304245,0.030692320317029953,194802,0.002459269715473056,1636.0,0.2350492626428604,3.0223145586205646e-06,,,
0.16529598832130432,0.010229714214801788,0.136853888630867,0.000323063024552539,0.25973057746887207,0.13840681314468384,0.030850086361169815,194921,0.002304393332451582,1637.0,0.23515523970127106,3.0223145586205646e-06,,,
0.16540992259979248,0.010642542503774166,0.13713619112968445,0.00032339183962903917,0.2598041296005249,0.13850978016853333,0.030909143388271332,195040,0.002387221669778228,1638.0,0.23527054488658905,3.0223145586205646e-06,,,
0.1653631180524826,0.010575641877949238,0.13665437698364258,0.00032344795181415975,0.2597496807575226,0.1384577602148056,0.03083634190261364,195159,0.0023738867603242397,1639.0,0.23513062298297882,3.0223145586205646e-06,,,
0.1654113531112671,0.010645671747624874,0.13647790253162384,0.00032322859624400735,0.2597673535346985,0.13847608864307404,0.0307349544018507,195278,0.002387717366218567,1640.0,0.23510946333408356,3.0223145586205646e-06,0.22271746397018433,0.1230708584189415,0.2476291060447693
0.16532282531261444,0.011351848021149635,0.13659150898456573,0.00032448614365421236,0.25977176427841187,0.13840220868587494,0.030719691887497902,195397,0.00252995896153152,1641.0,0.23513571918010712,3.0223145586205646e-06,,,
0.16541729867458344,0.010054146870970726,0.1365119367837906,0.0003228487039450556,0.25983062386512756,0.13846199214458466,0.0306407380849123,195516,0.0022691083140671253,1642.0,0.23516689240932465,3.0223145586205646e-06,,,
0.1653643697500229,0.010409696958959103,0.13606134057044983,0.0003219051577616483,0.25976306200027466,0.1383952647447586,0.03051885776221752,195635,0.002339463448151946,1643.0,0.23502270877361298,3.0223145586205646e-06,,,
0.1652788370847702,0.010224771685898304,0.13569577038288116,0.0003224932006560266,0.25974923372268677,0.13830994069576263,0.030434319749474525,195754,0.0023029488511383533,1644.0,0.23493854701519012,3.0223145586205646e-06,,,
0.16530147194862366,0.010595189407467842,0.1359109729528427,0.00032258700230158865,0.25975748896598816,0.13833501935005188,0.030469244346022606,195873,0.0023771075066179037,1645.0,0.23498818278312683,3.0223145586205646e-06,,,
0.1652800440788269,0.010375004261732101,0.13564667105674744,0.0003225004766136408,0.25974422693252563,0.1383223682641983,0.030491679906845093,195992,0.0023330010008066893,1646.0,0.23492471873760223,3.0223145586205646e-06,,,
0.16536343097686768,0.01155830267816782,0.13527058064937592,0.00032317821751348674,0.2597942650318146,0.1383703052997589,0.03039775975048542,196111,0.002570203272625804,1647.0,0.23488953709602356,3.0223145586205646e-06,,,
0.1653163731098175,0.010314643383026123,0.13550704717636108,0.0003215027682017535,0.25984659790992737,0.13833531737327576,0.030411073938012123,196230,0.002320131054148078,1648.0,0.23497869074344635,3.0223145586205646e-06,,,
0.16534876823425293,0.011078165844082832,0.13541918992996216,0.00032478064531460404,0.25977736711502075,0.13835322856903076,0.030370989814400673,196349,0.002475457964465022,1649.0,0.23490573465824127,3.0223145586205646e-06,,,
0.1654188483953476,0.010521823540329933,0.1368044763803482,0.0003218030615244061,0.2598300874233246,0.1385038048028946,0.030843650922179222,196468,0.0023618070408701897,1650.0,0.23522497713565826,3.0223145586205646e-06,0.22851696610450745,0.15198837220668793,0.24764911830425262
0.16522537171840668,0.01058939192444086,0.13715174794197083,0.00032228443888016045,0.25969982147216797,0.1383741945028305,0.030969437211751938,196587,0.002375706098973751,1651.0,0.23519021272659302,3.0223145586205646e-06,,,
0.16552560031414032,0.010587714612483978,0.13666915893554688,0.00032133105560205877,0.25988608598709106,0.13858982920646667,0.030846744775772095,196706,0.0023746078368276358,1652.0,0.23524269461631775,3.0223145586205646e-06,,,
0.16536258161067963,0.011230207048356533,0.1369607001543045,0.0003221485239919275,0.25976499915122986,0.13847516477108002,0.030925501137971878,196825,0.002503759926185012,1653.0,0.23520413041114807,3.0223145586205646e-06,,,
0.16538438200950623,0.010177049785852432,0.1379564106464386,0.0003214068419765681,0.25975286960601807,0.13855582475662231,0.031241530552506447,196944,0.0022925352677702904,1654.0,0.23539358377456665,3.0223145586205646e-06,,,
0.1652313470840454,0.010995794087648392,0.13783983886241913,0.00032138332608155906,0.25977659225463867,0.1384160965681076,0.031155038625001907,197063,0.00245626550167799,1655.0,0.23538924753665924,3.0223145586205646e-06,,,
0.1654074341058731,0.010958990082144737,0.13766659796237946,0.00032178108813241124,0.2598351538181305,0.13853779435157776,0.031059199944138527,197182,0.0024492230731993914,1656.0,0.235401451587677,3.0223145586205646e-06,,,
0.16536054015159607,0.010425680316984653,0.13715825974941254,0.00032064985134638846,0.25974762439727783,0.13846977055072784,0.03090663067996502,197301,0.002341655781492591,1657.0,0.2352297604084015,3.0223145586205646e-06,,,
0.16527746617794037,0.010125472210347652,0.13730034232139587,0.0003201289218850434,0.25973910093307495,0.13840322196483612,0.03090622089803219,197420,0.002281197579577565,1658.0,0.23525135219097137,3.0223145586205646e-06,,,
0.16541798412799835,0.010155235417187214,0.13724781572818756,0.0003205981047358364,0.25978323817253113,0.1385393887758255,0.03102497197687626,197539,0.0022875256836414337,1659.0,0.23527616262435913,3.0223145586205646e-06,,,
0.16520731151103973,0.011049806140363216,0.13719792664051056,0.00031886895885691047,0.2597036063671112,0.13835981488227844,0.03096981719136238,197658,0.0024650567211210728,1660.0,0.23520246148109436,2.4178516468964517e-06,0.22318436205387115,0.1256844848394394,0.24755936861038208
0.16532586514949799,0.010002105496823788,0.1374630331993103,0.00031711088377051055,0.2597741484642029,0.1384652704000473,0.03102288767695427,197777,0.0022541098296642303,1661.0,0.23531194031238556,2.4178516468964517e-06,,,
0.1654219627380371,0.009970881044864655,0.13721486926078796,0.00031698052771389484,0.25979456305503845,0.1385170817375183,0.03089752420783043,197896,0.0022477603051811457,1662.0,0.2352786362171173,2.4178516468964517e-06,,,
0.16536562144756317,0.009829343296587467,0.1370416283607483,0.00031689793104305863,0.25981688499450684,0.1384505182504654,0.030790148302912712,198015,0.002219387097284198,1663.0,0.23526184260845184,2.4178516468964517e-06,,,
0.1653427928686142,0.010201006196439266,0.13659578561782837,0.00031771912472322583,0.25975340604782104,0.1384124606847763,0.03069107048213482,198134,0.002294376492500305,1664.0,0.23512189090251923,2.4178516468964517e-06,,,
0.16543450951576233,0.009857908822596073,0.136672243475914,0.00031692313496023417,0.25981348752975464,0.13848301768302917,0.03067702427506447,198253,0.0022251203190535307,1665.0,0.23518525063991547,2.4178516468964517e-06,,,
0.16551434993743896,0.010430164635181427,0.1369011253118515,0.00031786903855390847,0.2598889470100403,0.13855808973312378,0.0307330172508955,198372,0.0023403281811624765,1666.0,0.23529139161109924,2.4178516468964517e-06,,,
0.16534800827503204,0.010971196927130222,0.13696232438087463,0.0003181649080943316,0.2597932517528534,0.13842140138149261,0.03071492165327072,198491,0.002448771381750703,1667.0,0.2352270632982254,2.4178516468964517e-06,,,
0.16538895666599274,0.009680698625743389,0.13714545965194702,0.00031685864087194204,0.2598137855529785,0.1384546160697937,0.030717261135578156,198610,0.00218962668441236,1668.0,0.2352801263332367,2.4178516468964517e-06,,,
0.1654656082391739,0.009917364455759525,0.13672567903995514,0.0003168733965139836,0.25987428426742554,0.1384962648153305,0.030618898570537567,198729,0.0022369716316461563,1669.0,0.23524457216262817,2.4178516468964517e-06,,,
0.1654411107301712,0.010811585932970047,0.1363581418991089,0.0003177126927766949,0.2598460614681244,0.13845661282539368,0.03051861748099327,198848,0.002416487317532301,1670.0,0.23514847457408905,2.4178516468964517e-06,0.22249747812747955,0.12195507436990738,0.24763308465480804
0.16539227962493896,0.010710242204368114,0.13638398051261902,0.00031773181399330497,0.25977975130081177,0.13841061294078827,0.030483897775411606,198967,0.002396234078332782,1671.0,0.23510059714317322,2.4178516468964517e-06,,,
0.16537372767925262,0.009833578951656818,0.1361272782087326,0.00031627563294023275,0.25977393984794617,0.13838078081607819,0.030408920720219612,199086,0.002219736110419035,1672.0,0.23504459857940674,2.4178516468964517e-06,,,
0.16543987393379211,0.010324246250092983,0.1356646716594696,0.0003165846283081919,0.2598364055156708,0.13842275738716125,0.030354294925928116,199205,0.0023181168362498283,1673.0,0.2350020557641983,2.4178516468964517e-06,,,
0.16530349850654602,0.010123094543814659,0.13550643622875214,0.000315610523102805,0.25977572798728943,0.13829448819160461,0.030258454382419586,199324,0.002277107210829854,1674.0,0.2349218726158142,2.4178516468964517e-06,,,
0.16539321839809418,0.010757175274193287,0.1354498714208603,0.00031609978759661317,0.2598060369491577,0.13835138082504272,0.030184008181095123,199443,0.0024043149314820766,1675.0,0.23493480682373047,2.4178516468964517e-06,,,
0.16548199951648712,0.010628800839185715,0.13586488366127014,0.00031671414035372436,0.2598607838153839,0.13844946026802063,0.0303193386644125,199562,0.002379131503403187,1676.0,0.2350616157054901,2.4178516468964517e-06,,,
0.16536740958690643,0.010610981844365597,0.1357278823852539,0.0003153664292767644,0.25983208417892456,0.13834112882614136,0.030235987156629562,199681,0.002374489326030016,1677.0,0.2350112497806549,2.4178516468964517e-06,,,
0.16536295413970947,0.010591641999781132,0.13537898659706116,0.00031627327552996576,0.2597787380218506,0.13832074403762817,0.03015192225575447,199800,0.0023713468108326197,1678.0,0.23489879071712494,2.4178516468964517e-06,,,
0.16540324687957764,0.009952191263437271,0.1352037787437439,0.0003145324008073658,0.2597675621509552,0.13834227621555328,0.030098427087068558,199919,0.0022420641034841537,1679.0,0.2348548024892807,2.4178516468964517e-06,,,
0.16527265310287476,0.009803940542042255,0.1351310908794403,0.00031544288503937423,0.2597506046295166,0.1382254958152771,0.030036864802241325,200038,0.002213142579421401,1680.0,0.2348267138004303,2.4178516468964517e-06,0.2228035181760788,0.12349014729261398,0.24763184785842896
0.16533051431179047,0.01035323552787304,0.13512453436851501,0.0003163648652844131,0.25980526208877563,0.13826674222946167,0.030011583119630814,200157,0.0023237387649714947,1681.0,0.234869122505188,2.4178516468964517e-06,,,
0.1653858870267868,0.010698892176151276,0.135118305683136,0.00031727051828056574,0.2598203718662262,0.13830505311489105,0.0299817081540823,200276,0.002393594942986965,1682.0,0.23487995564937592,2.4178516468964517e-06,,,
0.16544388234615326,0.010068763978779316,0.13508114218711853,0.0003149495169054717,0.2598569095134735,0.13834479451179504,0.029948441311717033,200395,0.0022657124791294336,1683.0,0.23490175604820251,2.4178516468964517e-06,,,
0.16538336873054504,0.01042294129729271,0.13545209169387817,0.00031511971610598266,0.25983870029449463,0.13831564784049988,0.030044768005609512,200514,0.00233668414875865,1684.0,0.2349613755941391,2.4178516468964517e-06,,,
0.1653929054737091,0.010044712573289871,0.1357419788837433,0.00031501223566010594,0.25976914167404175,0.13833415508270264,0.0300991702824831,200633,0.0022609522566199303,1685.0,0.23496371507644653,2.4178516468964517e-06,,,
0.16527211666107178,0.010425811633467674,0.13604861497879028,0.0003153215511702001,0.2597353756427765,0.13826094567775726,0.0302162803709507,200752,0.0023374196607619524,1686.0,0.23499803245067596,2.4178516468964517e-06,,,
0.16547828912734985,0.00980549119412899,0.13587117195129395,0.0003143278881907463,0.2598242461681366,0.13844013214111328,0.030287496745586395,200871,0.0022125605028122663,1687.0,0.23503363132476807,2.4178516468964517e-06,,,
0.16534839570522308,0.010478487238287926,0.1362651139497757,0.00031506831874139607,0.2598363757133484,0.13836069405078888,0.030409840866923332,200990,0.00234775198623538,1688.0,0.23512211441993713,2.4178516468964517e-06,,,
0.1653195321559906,0.009794885292649269,0.1363581120967865,0.0003143663052469492,0.2597840130329132,0.13833720982074738,0.030407903715968132,201109,0.002210470149293542,1689.0,0.23509883880615234,2.4178516468964517e-06,,,
0.16536743938922882,0.010297533124685287,0.13700895011425018,0.0003156001039315015,0.2597780227661133,0.13841813802719116,0.030620906502008438,201228,0.0023119868710637093,1690.0,0.23522421717643738,2.4178516468964517e-06,0.2258567214012146,0.1386926770210266,0.2476477473974228
0.1652826964855194,0.009818003512918949,0.13690850138664246,0.00031255505746230483,0.25975820422172546,0.13833709061145782,0.03055470436811447,201347,0.0022136447951197624,1691.0,0.23518827557563782,1.9342812720424263e-06,,,
0.16538314521312714,0.010408947244286537,0.13653181493282318,0.0003123730712104589,0.25978899002075195,0.13841679692268372,0.030551383271813393,201466,0.002331688068807125,1692.0,0.23513755202293396,1.9342812720424263e-06,,,
0.16535647213459015,0.01001118216663599,0.13720521330833435,0.0003124418726656586,0.259850412607193,0.1384383738040924,0.030766000971198082,201585,0.0022521899081766605,1693.0,0.23532137274742126,1.9342812720424263e-06,,,
0.16533705592155457,0.0095817930996418,0.13709495961666107,0.00031189571018330753,0.259772926568985,0.1384105086326599,0.030704261735081673,201704,0.0021658751647919416,1694.0,0.23523733019828796,1.9342812720424263e-06,,,
0.16541852056980133,0.00989464484155178,0.13674022257328033,0.0003116823500022292,0.2597504258155823,0.13847370445728302,0.030694440007209778,201823,0.0022282747086137533,1695.0,0.2351483851671219,1.9342812720424263e-06,,,
0.16526107490062714,0.010198524221777916,0.13693445920944214,0.00031235459027811885,0.259747177362442,0.1383531093597412,0.030721239745616913,201942,0.0022895887959748507,1696.0,0.23518463969230652,1.9342812720424263e-06,,,
0.16535735130310059,0.01125260442495346,0.136556476354599,0.00031268244492821395,0.259817510843277,0.13841333985328674,0.03063732571899891,202061,0.00250066677108407,1697.0,0.2351653128862381,1.9342812720424263e-06,,,
0.16536669433116913,0.010372641496360302,0.13729114830493927,0.00031229350133799016,0.25984299182891846,0.13846758008003235,0.030871083959937096,202180,0.0023243629839271307,1698.0,0.2353326380252838,1.9342812720424263e-06,,,
0.16541798412799835,0.010373144410550594,0.13708283007144928,0.0003122148918919265,0.259834349155426,0.13848799467086792,0.030767958611249924,202299,0.0023244007024914026,1699.0,0.23528406023979187,1.9342812720424263e-06,,,
0.16526085138320923,0.010339144617319107,0.13729117810726166,0.00031209804001264274,0.2597537636756897,0.13836358487606049,0.03077448345720768,202418,0.0023175072856247425,1700.0,0.2352612465620041,1.9342812720424263e-06,0.2241126000881195,0.13035105168819427,0.24755297601222992
0.16533830761909485,0.009810246527194977,0.13748911023139954,0.00031109017436392605,0.25976669788360596,0.13843068480491638,0.030800212174654007,202537,0.002210921375080943,1701.0,0.23531119525432587,1.9342812720424263e-06,,,
0.16530075669288635,0.009856514632701874,0.13698965311050415,0.0003117365704383701,0.2598103880882263,0.13837741315364838,0.030684029683470726,202656,0.0022206923458725214,1702.0,0.23524624109268188,1.9342812720424263e-06,,,
0.16537992656230927,0.010512528009712696,0.1371714174747467,0.00031180548830889165,0.2598136365413666,0.1384434700012207,0.03069767914712429,202775,0.002351950155571103,1703.0,0.2352852076292038,1.9342812720424263e-06,,,
0.16542555391788483,0.010145428590476513,0.13700035214424133,0.00031124972156248987,0.2598394751548767,0.13846167922019958,0.03060615435242653,202894,0.002278085332363844,1704.0,0.2352716624736786,1.9342812720424263e-06,,,
0.16533775627613068,0.010459310375154018,0.13690033555030823,0.00031095731537789106,0.25981059670448303,0.13838067650794983,0.03055240772664547,203013,0.0023406282998621464,1705.0,0.2352285385131836,1.9342812720424263e-06,,,
0.16528314352035522,0.009631151333451271,0.13646157085895538,0.0003111677651759237,0.25971949100494385,0.1383269727230072,0.030502326786518097,203132,0.0021751644089818,1706.0,0.23506790399551392,1.9342812720424263e-06,,,
0.16527552902698517,0.010212399996817112,0.13638849556446075,0.00031047529773786664,0.2597416937351227,0.1383100152015686,0.030447913333773613,203251,0.0022908600512892008,1707.0,0.23507104814052582,1.9342812720424263e-06,,,
0.1654098778963089,0.009917368181049824,0.13600656390190125,0.0003103798080701381,0.2598305344581604,0.13840050995349884,0.030363017693161964,203370,0.002231777412816882,1708.0,0.2350657433271408,1.9342812720424263e-06,,,
0.16539329290390015,0.010422770865261555,0.1361124962568283,0.0003111620608251542,0.25977614521980286,0.13838380575180054,0.030345844104886055,203489,0.0023334838915616274,1709.0,0.23504342138767242,1.9342812720424263e-06,,,
0.1654188334941864,0.009616243652999401,0.13602562248706818,0.0003111177356913686,0.2598680555820465,0.1383943259716034,0.03029632568359375,203608,0.0021721431985497475,1710.0,0.23509956896305084,1.9342812720424263e-06,0.22309739887714386,0.12475476413965225,0.2476830780506134
0.16530795395374298,0.010187515988945961,0.13566184043884277,0.00031109468545764685,0.2597499489784241,0.13829094171524048,0.03022291511297226,203727,0.002286379225552082,1711.0,0.2349323183298111,1.9342812720424263e-06,,,
0.1654142141342163,0.009596262127161026,0.13587874174118042,0.00031021845643408597,0.2598589360713959,0.13837997615337372,0.03024302050471306,203846,0.002167427446693182,1712.0,0.23506291210651398,1.9342812720424263e-06,,,
0.1653870940208435,0.011497401632368565,0.1355222910642624,0.0003117924206890166,0.2598068118095398,0.13834568858146667,0.030180087313055992,203965,0.0025489141698926687,1713.0,0.23494990170001984,1.9342812720424263e-06,,,
0.1653040051460266,0.010188945569097996,0.13549618422985077,0.00031062966445460916,0.25975799560546875,0.13827116787433624,0.030139831826090813,204084,0.0022862928453832865,1714.0,0.23490563035011292,1.9342812720424263e-06,,,
0.16523994505405426,0.010283920913934708,0.13619011640548706,0.000310387258650735,0.259758323431015,0.13826636970043182,0.030372098088264465,204203,0.00230509415268898,1715.0,0.2350446879863739,1.9342812720424263e-06,,,
0.1654171198606491,0.00979555118829012,0.13700561225414276,0.00030958905699662864,0.25992658734321594,0.13846689462661743,0.030665993690490723,204322,0.0022067814134061337,1716.0,0.23534239828586578,1.9342812720424263e-06,,,
0.16543297469615936,0.010224957950413227,0.13687407970428467,0.00031038589077070355,0.25985145568847656,0.13846296072006226,0.030582889914512634,204441,0.002293300349265337,1717.0,0.23525598645210266,1.9342812720424263e-06,,,
0.16542953252792358,0.009748960845172405,0.13721787929534912,0.00030958576826378703,0.2598974108695984,0.13847781717777252,0.030670933425426483,204560,0.002197460737079382,1718.0,0.2353615015745163,1.9342812720424263e-06,,,
0.16531521081924438,0.010731437243521214,0.13773198425769806,0.0003106699441559613,0.25973284244537354,0.1384214460849762,0.0308463703840971,204679,0.002394823357462883,1719.0,0.2353326678276062,1.9342812720424263e-06,,,
0.16537761688232422,0.010389454662799835,0.13762663304805756,0.00031050326651893556,0.259761244058609,0.1384599655866623,0.03078940324485302,204798,0.0023262938484549522,1720.0,0.23533432185649872,1.9342812720424263e-06,0.2229931801557541,0.12443700432777405,0.2476322203874588
0.16553500294685364,0.01075730286538601,0.13777655363082886,0.0003094770363532007,0.2598886489868164,0.13858717679977417,0.030795831233263016,204917,0.002399042248725891,1721.0,0.23546624183654785,1.9342812720424263e-06,,,
0.165310800075531,0.009696446359157562,0.13798147439956665,0.00030804515699855983,0.25980517268180847,0.13841566443443298,0.030835142359137535,205036,0.002185725374147296,1722.0,0.2354404330253601,1.5474250858460437e-06,,,
0.16534972190856934,0.009772157296538353,0.1377386450767517,0.0003075803688261658,0.25977426767349243,0.13842692971229553,0.030735766515135765,205155,0.002200495917350054,1723.0,0.23536714911460876,1.5474250858460437e-06,,,
0.16541634500026703,0.01000784058123827,0.13725796341896057,0.0003081782488152385,0.25983574986457825,0.1384582370519638,0.030625736340880394,205274,0.0022481107152998447,1724.0,0.23532019555568695,1.5474250858460437e-06,,,
0.16532659530639648,0.00963260792195797,0.13720756769180298,0.00030792682082392275,0.25978878140449524,0.1383778154850006,0.0305827297270298,205393,0.0021728631108999252,1725.0,0.23527254164218903,1.5474250858460437e-06,,,
0.1653561145067215,0.010206427425146103,0.13709719479084015,0.00030859155231155455,0.2598249912261963,0.13838975131511688,0.030524296686053276,205512,0.0022881587501615286,1726.0,0.23527942597866058,1.5474250858460437e-06,,,
0.16533659398555756,0.010243933647871017,0.13655483722686768,0.00030785391572862864,0.25980716943740845,0.1383497565984726,0.030402377247810364,205631,0.0022950698621571064,1727.0,0.23515670001506805,1.5474250858460437e-06,,,
0.1653185337781906,0.010309133678674698,0.13650834560394287,0.0003075403510592878,0.2597614526748657,0.13832639157772064,0.0303578432649374,205750,0.0023078592494130135,1728.0,0.2351108342409134,1.5474250858460437e-06,,,
0.16522324085235596,0.009573407471179962,0.13740168511867523,0.0003071380779147148,0.2597556710243225,0.13831044733524323,0.03065928816795349,205869,0.002160392003133893,1729.0,0.23528487980365753,1.5474250858460437e-06,,,
0.1653667688369751,0.010408907197415829,0.13765659928321838,0.0003082003677263856,0.2598402202129364,0.13843899965286255,0.03072788566350937,205988,0.0023283418267965317,1730.0,0.23540350794792175,1.5474250858460437e-06,0.22443240880966187,0.13164609670639038,0.24762900173664093
0.16536574065685272,0.010128544643521309,0.13758626580238342,0.00030745172989554703,0.25981175899505615,0.13843128085136414,0.03069344349205494,206107,0.0022716703824698925,1731.0,0.23536667227745056,1.5474250858460437e-06,,,
0.1653013676404953,0.009673376567661762,0.13742570579051971,0.0003070023958571255,0.25977057218551636,0.13836485147476196,0.030618732795119286,206226,0.0021802771370857954,1732.0,0.23530161380767822,1.5474250858460437e-06,,,
0.16548512876033783,0.010155449621379375,0.13696067035198212,0.0003073308616876602,0.2598676383495331,0.13848984241485596,0.03050869330763817,206345,0.0022769547067582607,1733.0,0.23528625071048737,1.5474250858460437e-06,,,
0.1653633415699005,0.010511180385947227,0.13655012845993042,0.000308445276459679,0.2597717344760895,0.138376384973526,0.03042856976389885,206464,0.0023489922750741243,1734.0,0.23512741923332214,1.5474250858460437e-06,,,
0.16540639102458954,0.009877719916403294,0.13706637918949127,0.00030710091232322156,0.2598775625228882,0.13844892382621765,0.030619055032730103,206583,0.002221224829554558,1735.0,0.23531533777713776,1.5474250858460437e-06,,,
0.16535799205303192,0.010179100558161736,0.13711930811405182,0.0003077919827774167,0.2598281502723694,0.13840655982494354,0.03060079738497734,206702,0.0022820536978542805,1736.0,0.2352863848209381,1.5474250858460437e-06,,,
0.165297269821167,0.009881137870252132,0.13691958785057068,0.0003074010892305523,0.2597963511943817,0.1383420079946518,0.030520953238010406,206821,0.0022221487015485764,1737.0,0.2352210134267807,1.5474250858460437e-06,,,
0.16536690294742584,0.01003201398998499,0.1368236094713211,0.00030758767388761044,0.25983572006225586,0.13838547468185425,0.030459748581051826,206940,0.0022524732630699873,1738.0,0.23523329198360443,1.5474250858460437e-06,,,
0.16538108885288239,0.010042520239949226,0.13710743188858032,0.0003065335040446371,0.2598278522491455,0.1384129375219345,0.03054027631878853,207059,0.002253730781376362,1739.0,0.2352837771177292,1.5474250858460437e-06,,,
0.16540755331516266,0.009797473438084126,0.13700206577777863,0.0003067007346544415,0.2598133683204651,0.13842518627643585,0.03049568459391594,207178,0.002204855205491185,1740.0,0.23525111377239227,1.5474250858460437e-06,0.2230011373758316,0.12453952431678772,0.24761654436588287
0.16536244750022888,0.009564973413944244,0.13721445202827454,0.0003066479694098234,0.259808748960495,0.1383962482213974,0.030531447380781174,207297,0.002158312825486064,1741.0,0.23528988659381866,1.5474250858460437e-06,,,
0.16532856225967407,0.009974178858101368,0.13704124093055725,0.0003066372300963849,0.25980329513549805,0.13835054636001587,0.030438469722867012,207416,0.002240145578980446,1742.0,0.23525087535381317,1.5474250858460437e-06,,,
0.16524727642536163,0.009675947949290276,0.13662667572498322,0.00030610847170464694,0.2597273290157318,0.13827605545520782,0.030391154810786247,207535,0.0021800766699016094,1743.0,0.2351071983575821,1.5474250858460437e-06,,,
0.16534902155399323,0.010366787202656269,0.1365453451871872,0.0003067766083404422,0.25980207324028015,0.13834767043590546,0.03034229949116707,207654,0.0023187785409390926,1744.0,0.23515073955059052,1.5474250858460437e-06,,,
0.16532647609710693,0.009760486893355846,0.13668683171272278,0.0003062178730033338,0.25975996255874634,0.13833345472812653,0.030361317098140717,207773,0.0021970716770738363,1745.0,0.23514534533023834,1.5474250858460437e-06,,,
0.16536761820316315,0.01042366586625576,0.13632123172283173,0.00030630177934654057,0.25982600450515747,0.13834889233112335,0.030273914337158203,207892,0.0023297746665775776,1746.0,0.23512506484985352,1.5474250858460437e-06,,,
0.16533897817134857,0.010089079849421978,0.1361614167690277,0.00030651382985524833,0.25977495312690735,0.13831639289855957,0.03022603876888752,208011,0.00226302701048553,1747.0,0.23505225777626038,1.5474250858460437e-06,,,
0.16529928147792816,0.010067383758723736,0.13691584765911102,0.000306308880681172,0.25974708795547485,0.138334721326828,0.03047645464539528,208130,0.0022585238330066204,1748.0,0.2351808398962021,1.5474250858460437e-06,,,
0.16545580327510834,0.009442685171961784,0.1365075558423996,0.00030572357354685664,0.25988247990608215,0.1384555697441101,0.030454585328698158,208249,0.002133116126060486,1749.0,0.23520749807357788,1.5474250858460437e-06,,,
0.16534583270549774,0.010416466742753983,0.1365259289741516,0.00030664255609735847,0.25979992747306824,0.1383628398180008,0.030430879443883896,208368,0.002328607253730297,1750.0,0.23514513671398163,1.5474250858460437e-06,0.22319500148296356,0.1256362348794937,0.24758467078208923
0.16540329158306122,0.009808379225432873,0.13638713955879211,0.0003055943234357983,0.2597925364971161,0.13839825987815857,0.030378084629774094,208487,0.0022061513736844063,1751.0,0.23511146008968353,1.5474250858460437e-06,,,
0.1654624491930008,0.009554704651236534,0.13603653013706207,0.00030523884925059974,0.25986015796661377,0.13843028247356415,0.030301561579108238,208606,0.002155131660401821,1752.0,0.23509542644023895,1.5474250858460437e-06,,,
0.16538794338703156,0.009654246270656586,0.13595345616340637,0.0003047185018658638,0.2598065733909607,0.13836003839969635,0.03024839609861374,208725,0.0021746240090578794,1753.0,0.2350359410047531,1.237940068676835e-06,,,
0.16538845002651215,0.009766320697963238,0.13603077828884125,0.00030441946000792086,0.2598022222518921,0.13836069405078888,0.030249647796154022,208844,0.0021967999637126923,1754.0,0.23504793643951416,1.237940068676835e-06,,,
0.1652681976556778,0.009787478484213352,0.1361667364835739,0.00030448890174739063,0.25975289940834045,0.13826707005500793,0.030262555927038193,208963,0.0022010868415236473,1755.0,0.23503567278385162,1.237940068676835e-06,,,
0.16532516479492188,0.009711071848869324,0.13654589653015137,0.00030486518517136574,0.2597663700580597,0.1383381336927414,0.030390053987503052,209082,0.00218610605224967,1756.0,0.23512227833271027,1.237940068676835e-06,,,
0.16528286039829254,0.00989368837326765,0.1363123506307602,0.00030401218100450933,0.2597823739051819,0.13829122483730316,0.030324652791023254,209201,0.0022219475358724594,1757.0,0.23508836328983307,1.237940068676835e-06,,,
0.16536927223205566,0.009584960527718067,0.1359029859304428,0.0003038152935914695,0.2598194479942322,0.13833893835544586,0.030217600986361504,209320,0.0021600439213216305,1758.0,0.23503616452217102,1.237940068676835e-06,,,
0.1653449535369873,0.010096803307533264,0.13554532825946808,0.0003039277216885239,0.2597893476486206,0.13830363750457764,0.03013836033642292,209439,0.0022625026758760214,1759.0,0.2349405586719513,1.237940068676835e-06,,,
0.16538143157958984,0.009416711516678333,0.13545554876327515,0.0003033515822608024,0.2597954571247101,0.13832049071788788,0.030076753348112106,209558,0.0021260236389935017,1760.0,0.2349274903535843,1.237940068676835e-06,0.22301802039146423,0.12458029389381409,0.24762743711471558
0.16532662510871887,0.009601716883480549,0.13571400940418243,0.00030407009762711823,0.2597897946834564,0.13828350603580475,0.030111001804471016,209677,0.0021635997109115124,1761.0,0.23497465252876282,1.237940068676835e-06,,,
0.1653403788805008,0.009281973354518414,0.1355220526456833,0.0003035870904568583,0.25977256894111633,0.13828499615192413,0.030063459649682045,209796,0.0020992644131183624,1762.0,0.23492246866226196,1.237940068676835e-06,,,
0.16546612977981567,0.009963392280042171,0.13580843806266785,0.0003040279552806169,0.2598623037338257,0.13839629292488098,0.03011692687869072,209915,0.002235901076346636,1763.0,0.23505152761936188,1.237940068676835e-06,,,
0.16535678505897522,0.009515421465039253,0.1361742615699768,0.00030372856417670846,0.259822815656662,0.13832932710647583,0.03021947853267193,210034,0.0021460670977830887,1764.0,0.2350931018590927,1.237940068676835e-06,,,
0.16534864902496338,0.009903029538691044,0.13605305552482605,0.00030404244898818433,0.2597940266132355,0.1383092850446701,0.030151864513754845,210153,0.0022238402161747217,1765.0,0.23504583537578583,1.237940068676835e-06,,,
0.16549652814865112,0.009493567980825901,0.13634416460990906,0.00030357009381987154,0.259908527135849,0.13843446969985962,0.030186263844370842,210272,0.0021415697410702705,1766.0,0.23519565165042877,1.237940068676835e-06,,,
0.16540886461734772,0.009596873074769974,0.1363082081079483,0.00030358764342963696,0.2598443329334259,0.1383579969406128,0.03015448898077011,210391,0.002162244636565447,1767.0,0.23513711988925934,1.237940068676835e-06,,,
0.1654980331659317,0.009375733323395252,0.13614903390407562,0.00030388368759304285,0.2598641514778137,0.13842132687568665,0.030114537104964256,210510,0.0021182536147534847,1768.0,0.23512113094329834,1.237940068676835e-06,,,
0.16536492109298706,0.009568853303790092,0.13621658086776733,0.0003036063862964511,0.2597917914390564,0.13831526041030884,0.030116623267531395,210629,0.002156656002625823,1769.0,0.23507675528526306,1.237940068676835e-06,,,
0.16547292470932007,0.009756463579833508,0.13587449491024017,0.00030351869645528495,0.2598542273044586,0.13838858902454376,0.030051222071051598,210748,0.0021941077429801226,1770.0,0.23505829274654388,1.237940068676835e-06,0.22253595292568207,0.12188160419464111,0.24769951403141022
0.16539224982261658,0.009789397940039635,0.13583077490329742,0.0003031300147995353,0.2598467171192169,0.13831454515457153,0.030003737658262253,210867,0.0022003839258104563,1771.0,0.23504354059696198,1.237940068676835e-06,,,
0.16534166038036346,0.00980053935199976,0.1356954723596573,0.0003037465503439307,0.2597411870956421,0.13826212286949158,0.029943980276584625,210986,0.0022031054832041264,1772.0,0.2349320501089096,1.237940068676835e-06,,,
0.16530045866966248,0.010064084082841873,0.13566069304943085,0.00030347469146363437,0.25977909564971924,0.1382250338792801,0.029923342168331146,211105,0.002255596686154604,1773.0,0.23495541512966156,1.237940068676835e-06,,,
0.1653090864419937,0.009471428580582142,0.13597139716148376,0.00030348467407748103,0.2597479522228241,0.13824540376663208,0.029990650713443756,211224,0.0021370735485106707,1774.0,0.2349926382303238,1.237940068676835e-06,,,
0.1653876155614853,0.01021098718047142,0.13557907938957214,0.00030301226070150733,0.259854257106781,0.1382932811975479,0.02991592139005661,211343,0.002284607384353876,1775.0,0.23499922454357147,1.237940068676835e-06,,,
0.16536596417427063,0.009952106513082981,0.1354563683271408,0.0003039262373931706,0.2597930431365967,0.13826684653759003,0.029870320111513138,211462,0.0022335625253617764,1776.0,0.23492571711540222,1.237940068676835e-06,,,
0.1654013693332672,0.009347585961222649,0.1357147991657257,0.000302806991385296,0.25985121726989746,0.13830408453941345,0.029914891347289085,211581,0.002111762762069702,1777.0,0.23502393066883087,1.237940068676835e-06,,,
0.16539712250232697,0.010051410645246506,0.13561657071113586,0.00030351936584338546,0.2598036527633667,0.13828864693641663,0.02985469251871109,211700,0.002253097714856267,1778.0,0.2349662482738495,1.237940068676835e-06,,,
0.16538886725902557,0.009588765911757946,0.1356169879436493,0.0003024795441888273,0.2598020136356354,0.13827624917030334,0.02982582524418831,211819,0.002159736817702651,1779.0,0.2349650114774704,1.237940068676835e-06,,,
0.16531969606876373,0.009864559397101402,0.1358361393213272,0.0003023163299076259,0.2598130404949188,0.13822892308235168,0.02986578457057476,211938,0.0022147647105157375,1780.0,0.23501767218112946,1.237940068676835e-06,0.2238088995218277,0.1285707652568817,0.2476184368133545
0.16533263027668,0.009558241814374924,0.13595058023929596,0.00030283743399195373,0.25980693101882935,0.1382439285516739,0.029889095574617386,212057,0.002153918147087097,1781.0,0.23503567278385162,1.237940068676835e-06,,,
0.1653910130262375,0.009375269524753094,0.13596554100513458,0.0003031517844647169,0.25985172390937805,0.1382894068956375,0.029882922768592834,212176,0.002117575379088521,1782.0,0.2350744903087616,1.237940068676835e-06,,,
0.1653609573841095,0.010033251717686653,0.1362610161304474,0.0003026211343239993,0.25981590151786804,0.1382780522108078,0.02994639240205288,212295,0.0022487470414489508,1783.0,0.23510491847991943,1.237940068676835e-06,,,
0.16537153720855713,0.009587193839251995,0.13601046800613403,0.0003017463895957917,0.2598305344581604,0.13827688992023468,0.02989828959107399,212414,0.002158835995942354,1784.0,0.23506653308868408,9.903520776788355e-07,,,
0.16537883877754211,0.009641454555094242,0.13614743947982788,0.0003015295078512281,0.2598029673099518,0.13828492164611816,0.02990923449397087,212533,0.0021695145405828953,1785.0,0.23507186770439148,9.903520776788355e-07,,,
0.16537538170814514,0.009516503661870956,0.13630881905555725,0.00030151213286444545,0.25983649492263794,0.13828638195991516,0.029930373653769493,212652,0.0021445106249302626,1786.0,0.23513096570968628,9.903520776788355e-07,,,
0.16539724171161652,0.0097242072224617,0.13643087446689606,0.00030156533466652036,0.2598631680011749,0.13831043243408203,0.02996315062046051,212771,0.0021860937122255564,1787.0,0.2351767122745514,9.903520776788355e-07,,,
0.16540837287902832,0.009339473210275173,0.1364843249320984,0.000301674212096259,0.25982293486595154,0.13832244277000427,0.029978664591908455,212890,0.0021092339884489775,1788.0,0.23515522480010986,9.903520776788355e-07,,,
0.1653895378112793,0.009764235466718674,0.13666009902954102,0.00030098206480033696,0.25987231731414795,0.13831226527690887,0.030003167688846588,213009,0.002193632535636425,1789.0,0.23522987961769104,9.903520776788355e-07,,,
0.16544924676418304,0.009451275691390038,0.13620209693908691,0.0003013982786796987,0.2598358690738678,0.13834476470947266,0.029926836490631104,213128,0.002131373854354024,1790.0,0.2351091206073761,9.903520776788355e-07,0.22247955203056335,0.12189174443483353,0.24762651324272156
0.16545021533966064,0.009937926195561886,0.13598573207855225,0.00030124926706776023,0.25989165902137756,0.1383378803730011,0.02988850139081478,213247,0.0022285848390311003,1791.0,0.23511047661304474,9.903520776788355e-07,,,
0.16538111865520477,0.009727428667247295,0.1358426809310913,0.0003013851819559932,0.2598375082015991,0.13827179372310638,0.029834505170583725,213366,0.0021865940652787685,1792.0,0.23503854870796204,9.903520776788355e-07,,,
0.16536356508731842,0.009644224308431149,0.13620679080486298,0.00030093881650827825,0.2598187327384949,0.1382846087217331,0.029968757182359695,213485,0.002169596264138818,1793.0,0.23509635031223297,9.903520776788355e-07,,,
0.16532540321350098,0.009623095393180847,0.1361152082681656,0.0003011954831890762,0.25976184010505676,0.13824637234210968,0.02993028052151203,213604,0.0021655752789229155,1794.0,0.23503251373767853,9.903520776788355e-07,,,
0.16540570557117462,0.009368740022182465,0.13574694097042084,0.0003009933279827237,0.2598612606525421,0.1382995992898941,0.029875172302126884,213723,0.0021145427599549294,1795.0,0.2350383996963501,9.903520776788355e-07,,,
0.1653677225112915,0.009645164012908936,0.13545960187911987,0.00030092490487731993,0.25979626178741455,0.13825717568397522,0.029815007001161575,213842,0.0021697727497667074,1796.0,0.2349289357662201,9.903520776788355e-07,,,
0.16536271572113037,0.009536084719002247,0.13546787202358246,0.0003005416365340352,0.2598237693309784,0.1382509171962738,0.029803747311234474,213961,0.002147650346159935,1797.0,0.23495259881019592,9.903520776788355e-07,,,
0.16534093022346497,0.0097419498488307,0.1358194798231125,0.0003013930399902165,0.25986093282699585,0.138255774974823,0.02991512231528759,214080,0.002189504448324442,1798.0,0.23505264520645142,9.903520776788355e-07,,,
0.16539445519447327,0.009913856163620949,0.13612225651741028,0.0003015738620888442,0.25981464982032776,0.1383179873228073,0.030012140050530434,214199,0.0022240302059799433,1799.0,0.2350761741399765,9.903520776788355e-07,,,
0.16534599661827087,0.009625379927456379,0.13572238385677338,0.0003010274958796799,0.25980642437934875,0.138264462351799,0.029938291758298874,214318,0.0021658982150256634,1800.0,0.23498961329460144,9.903520776788355e-07,0.22249159216880798,0.1219409927725792,0.24762921035289764
0.1653601974248886,0.009757342748343945,0.1354362666606903,0.0003006999322678894,0.2598453462123871,0.138263538479805,0.02987692318856716,214437,0.0021920285653322935,1801.0,0.2349635362625122,9.903520776788355e-07,,,
0.16539399325847626,0.009649557992815971,0.13535195589065552,0.00030127837089821696,0.2598075866699219,0.1382804960012436,0.029826436191797256,214556,0.0021709343418478966,1802.0,0.23491646349430084,9.903520776788355e-07,,,
0.16539889574050903,0.009730974212288857,0.13567811250686646,0.00030092321685515344,0.2598775625228882,0.1382996290922165,0.029902497306466103,214675,0.002186933532357216,1803.0,0.2350376844406128,9.903520776788355e-07,,,
0.16533878445625305,0.009430649690330029,0.13567546010017395,0.00030053764930926263,0.25984373688697815,0.13824528455734253,0.029871240258216858,214794,0.0021265598479658365,1804.0,0.2350100874900818,9.903520776788355e-07,,,
0.16534462571144104,0.009761917404830456,0.135547935962677,0.00030043881270103157,0.259799599647522,0.138239324092865,0.029818108305335045,214913,0.002192734507843852,1805.0,0.2349492758512497,9.903520776788355e-07,,,
0.16530472040176392,0.00958293303847313,0.1357392817735672,0.00030067446641623974,0.25978389382362366,0.13821175694465637,0.02983989752829075,215032,0.00215712608769536,1806.0,0.23497498035430908,9.903520776788355e-07,,,
0.16536912322044373,0.009379381313920021,0.1366085559129715,0.0003004406171385199,0.2598513066768646,0.13832874596118927,0.030167236924171448,215151,0.0021162289194762707,1807.0,0.23520275950431824,9.903520776788355e-07,,,
0.1653338521718979,0.009863626211881638,0.13684062659740448,0.0003008519415743649,0.2598201632499695,0.1383098065853119,0.03021356090903282,215270,0.002213406842201948,1808.0,0.23522426187992096,9.903520776788355e-07,,,
0.16536131501197815,0.009553388692438602,0.13696734607219696,0.00030032559880055487,0.25984248518943787,0.13833685219287872,0.030239015817642212,215389,0.002150938380509615,1809.0,0.23526746034622192,9.903520776788355e-07,,,
0.16535033285617828,0.009390756487846375,0.1366189867258072,0.00029986139270476997,0.25979679822921753,0.13831280171871185,0.030162610113620758,215508,0.0021180405747145414,1810.0,0.23516124486923218,9.903520776788355e-07,0.22249168157577515,0.12179809808731079,0.24766509234905243
0.1653618961572647,0.009766246192157269,0.1365380436182022,0.0003005103499162942,0.2598276436328888,0.1383133828639984,0.03011932224035263,215627,0.0021936579141765833,1811.0,0.23516973853111267,9.903520776788355e-07,,,
0.16532038152217865,0.009717445820569992,0.13655488193035126,0.0003007289196830243,0.2597993314266205,0.13827800750732422,0.03010847233235836,215746,0.0021840722765773535,1812.0,0.23515045642852783,9.903520776788355e-07,,,
0.16540050506591797,0.009500177577137947,0.13616463541984558,0.00030031846836209297,0.25981563329696655,0.13833007216453552,0.03004836104810238,215865,0.002140290569514036,1813.0,0.23508544266223907,9.903520776788355e-07,,,
0.16535218060016632,0.009904942475259304,0.13616889715194702,0.0003003925667144358,0.25984299182891846,0.13828976452350616,0.030040083453059196,215984,0.0022213023621588945,1814.0,0.2351081818342209,9.903520776788355e-07,,,
0.1653730273246765,0.009889798238873482,0.13629795610904694,0.0003002425655722618,0.2598242461681366,0.13831111788749695,0.03006346896290779,216103,0.0022181535605341196,1815.0,0.23511898517608643,9.903520776788355e-07,,,
0.16534337401390076,0.00953745935112238,0.13620181381702423,0.00029998275567777455,0.2597845494747162,0.13827523589134216,0.03000267781317234,216222,0.0021474778186529875,1816.0,0.23506800830364227,9.903520776788355e-07,,,
0.16544033586978912,0.009743504226207733,0.13582921028137207,0.00030000045080669224,0.2598568797111511,0.1383402794599533,0.0299400445073843,216341,0.0021887014154344797,1817.0,0.23505134880542755,9.903520776788355e-07,,,
0.1654132455587387,0.009984579868614674,0.13606899976730347,0.00029996997909620404,0.25986501574516296,0.13832682371139526,0.029981128871440887,216460,0.002236891770735383,1818.0,0.23510581254959106,9.903520776788355e-07,,,
0.16541720926761627,0.009653066284954548,0.13601554930210114,0.00029969916795380414,0.2598612606525421,0.13832511007785797,0.02995668165385723,216579,0.00217037252150476,1819.0,0.23509211838245392,9.903520776788355e-07,,,
0.1654343158006668,0.009401846677064896,0.13574601709842682,0.00029941965476609766,0.25984665751457214,0.13832847774028778,0.029905136674642563,216698,0.0021199050825089216,1820.0,0.2350265234708786,9.903520776788355e-07,0.22251813113689423,0.12198753654956818,0.24765077233314514
0.16534587740898132,0.009896711446344852,0.1361149698495865,0.00030100770527496934,0.25981348752975464,0.13828036189079285,0.03001827746629715,216817,0.0022201489191502333,1821.0,0.23507378995418549,9.903520776788355e-07,,,
0.16532623767852783,0.00959076825529337,0.13640296459197998,0.0002998274576384574,0.2598304748535156,0.13828301429748535,0.030110137537121773,216936,0.0021580157335847616,1822.0,0.2351449877023697,9.903520776788355e-07,,,
0.1653592437505722,0.009790012612938881,0.13658280670642853,0.0002994360402226448,0.2598121166229248,0.13831652700901031,0.030145645141601562,217055,0.0021975513081997633,1823.0,0.2351662516593933,9.903520776788355e-07,,,
0.16541491448879242,0.009744062088429928,0.13637866079807281,0.0002995424729306251,0.2598843574523926,0.13835179805755615,0.030099300667643547,217174,0.0021884466987103224,1824.0,0.2351832091808319,9.903520776788355e-07,,,
0.1653515100479126,0.009435112588107586,0.13659097254276276,0.0002994342357851565,0.25981462001800537,0.13830770552158356,0.030132422223687172,217293,0.00212656962685287,1825.0,0.2351698875427246,9.903520776788355e-07,,,
0.16544808447360992,0.00938167329877615,0.1363551765680313,0.00029960190295241773,0.25984761118888855,0.13837523758411407,0.030083809047937393,217412,0.0021160163450986147,1826.0,0.23514913022518158,9.903520776788355e-07,,,
0.16537605226039886,0.009467273950576782,0.13594366610050201,0.00029979622922837734,0.25984659790992737,0.13830406963825226,0.03001614287495613,217531,0.002133291447535157,1827.0,0.2350660115480423,9.903520776788355e-07,,,
0.16542789340019226,0.01005895622074604,0.1358027309179306,0.0002992287918459624,0.25986674427986145,0.13833346962928772,0.02995576523244381,217650,0.0022511743009090424,1828.0,0.23505394160747528,9.903520776788355e-07,,,
0.1654282659292221,0.009783513844013214,0.1354500949382782,0.00029954672208987176,0.2598506808280945,0.1383209377527237,0.029891571030020714,217769,0.002196340123191476,1829.0,0.2349705547094345,9.903520776788355e-07,,,
0.16541482508182526,0.009689678438007832,0.13508383929729462,0.00029918443760834634,0.2598669230937958,0.1382993459701538,0.02983742207288742,217888,0.002177283400669694,1830.0,0.23491030931472778,9.903520776788355e-07,0.22253179550170898,0.12202207744121552,0.24765923619270325
0.16543890535831451,0.009646343998610973,0.13476714491844177,0.00029906645067967474,0.25986820459365845,0.13830773532390594,0.02978305146098137,218007,0.0021685222163796425,1831.0,0.2348479926586151,9.903520776788355e-07,,,
0.16534310579299927,0.009651845321059227,0.13502877950668335,0.00029874336905777454,0.2598267197608948,0.1382383555173874,0.029819289222359657,218126,0.0021693638991564512,1832.0,0.2348671406507492,9.903520776788355e-07,,,
0.16541089117527008,0.009335030801594257,0.13493357598781586,0.00029890501173213124,0.2598448097705841,0.13828246295452118,0.029768753796815872,218245,0.0021061301231384277,1833.0,0.2348625659942627,9.903520776788355e-07,,,
0.16538169980049133,0.009979210793972015,0.13503064215183258,0.00029934864141978323,0.25979337096214294,0.13826045393943787,0.029775433242321014,218364,0.002235321095213294,1834.0,0.23484084010124207,9.903520776788355e-07,,,
0.165358304977417,0.009565534070134163,0.1350916028022766,0.00029882934177294374,0.25982627272605896,0.13824164867401123,0.029774943366646767,218483,0.0021521705202758312,1835.0,0.23487934470176697,9.903520776788355e-07,,,
0.16538485884666443,0.009714978747069836,0.1350557804107666,0.000298734987154603,0.25987574458122253,0.13825790584087372,0.02975006401538849,218602,0.002181984018534422,1836.0,0.2349117547273636,9.903520776788355e-07,,,
0.16535186767578125,0.009534377604722977,0.13477173447608948,0.0002986174658872187,0.2598271667957306,0.13822130858898163,0.029699085280299187,218721,0.0021457693073898554,1837.0,0.23481608927249908,9.903520776788355e-07,,,
0.16537870466709137,0.009653124958276749,0.13509564101696014,0.0002983416779898107,0.2598620057106018,0.1382567286491394,0.029768817126750946,218840,0.0021692984737455845,1838.0,0.23490872979164124,7.922816394057008e-07,,,
0.1654459536075592,0.009531588293612003,0.13499709963798523,0.00029816411552019417,0.25986191630363464,0.1383013129234314,0.029722757637500763,218959,0.0021448489278554916,1839.0,0.234888955950737,7.922816394057008e-07,,,
0.1653355062007904,0.00956900604069233,0.13537225127220154,0.00029819723567925394,0.2598019540309906,0.13823018968105316,0.029808886349201202,219078,0.002152359113097191,1840.0,0.23491601645946503,7.922816394057008e-07,0.22406771779060364,0.12991420924663544,0.24760611355304718
0.16541212797164917,0.009486697614192963,0.13535363972187042,0.0002979392884299159,0.25985515117645264,0.1382887065410614,0.029795004054903984,219197,0.0021356912329792976,1841.0,0.2349548488855362,7.922816394057008e-07,,,
0.16539019346237183,0.009609930217266083,0.13524219393730164,0.00029799147159792483,0.2598089277744293,0.13826130330562592,0.029745683073997498,219316,0.002160379197448492,1842.0,0.23489558696746826,7.922816394057008e-07,,,
0.1653968244791031,0.009397248737514019,0.13523007929325104,0.00029778858879581094,0.2598467767238617,0.138264462351799,0.029734959825873375,219435,0.002117680851370096,1843.0,0.23492343723773956,7.922816394057008e-07,,,
0.1653902232646942,0.009376995265483856,0.1351560652256012,0.00029771184199489653,0.25983262062072754,0.13825049996376038,0.02969157136976719,219554,0.002113568363711238,1844.0,0.23489731550216675,7.922816394057008e-07,,,
0.16545215249061584,0.009366440586745739,0.1355545073747635,0.00029793891008011997,0.2599038779735565,0.13833105564117432,0.029846642166376114,219673,0.002111639128997922,1845.0,0.2350340038537979,7.922816394057008e-07,,,
0.16541889309883118,0.0097260857000947,0.13558927178382874,0.0002975190582219511,0.2598769962787628,0.13830441236495972,0.029846496880054474,219792,0.0021832326892763376,1846.0,0.23501944541931152,7.922816394057008e-07,,,
0.16544464230537415,0.009387277998030186,0.13521605730056763,0.00029767444357275963,0.25984877347946167,0.1383126825094223,0.029784835875034332,219911,0.0021155953872948885,1847.0,0.23492223024368286,7.922816394057008e-07,,,
0.16540798544883728,0.009327658452093601,0.13542400300502777,0.0002974931849166751,0.25985437631607056,0.13829274475574493,0.029831726104021072,220030,0.002103526145219803,1848.0,0.23496830463409424,7.922816394057008e-07,,,
0.16536369919776917,0.009251484647393227,0.13655903935432434,0.0002973297087009996,0.2598488926887512,0.13833770155906677,0.03023369424045086,220149,0.0020881607197225094,1849.0,0.23519091308116913,7.922816394057008e-07,,,
0.1654038280248642,0.009920681826770306,0.1368560940027237,0.0002977348049171269,0.2598416805267334,0.1383877843618393,0.03032357059419155,220268,0.0022223242558538914,1850.0,0.23524455726146698,7.922816394057008e-07,0.22443658113479614,0.13169130682945251,0.24762289226055145
0.16535505652427673,0.009437195025384426,0.1367632895708084,0.00029731751419603825,0.2598288059234619,0.13833731412887573,0.030266376212239265,220387,0.002125293016433716,1851.0,0.2352157086133957,7.922816394057008e-07,,,
0.16542012989521027,0.009362409822642803,0.13661262392997742,0.00029778885073028505,0.25985297560691833,0.1383773535490036,0.030206182971596718,220506,0.002110712928697467,1852.0,0.23520492017269135,7.922816394057008e-07,,,
0.16542963683605194,0.009754675440490246,0.13634449243545532,0.00029735168209299445,0.2598693072795868,0.1383727341890335,0.03014509193599224,220625,0.0021888164337724447,1853.0,0.2351643443107605,7.922816394057008e-07,,,
0.16533991694450378,0.008952558040618896,0.13633976876735687,0.0002976100367959589,0.2598051428794861,0.13829754292964935,0.03012807108461857,220744,0.0020285998471081257,1854.0,0.23511207103729248,7.922816394057008e-07,,,
0.1654094159603119,0.009587014093995094,0.1366477906703949,0.00029726960929110646,0.25988757610321045,0.13837608695030212,0.030242761597037315,220863,0.0021552187390625477,1855.0,0.23523962497711182,7.922816394057008e-07,,,
0.16539011895656586,0.009864723309874535,0.1367529034614563,0.00029762336635030806,0.2598057687282562,0.1383633017539978,0.030256014317274094,220982,0.0022110433783382177,1856.0,0.23519518971443176,7.922816394057008e-07,,,
0.16530774533748627,0.00964186992496252,0.13691525161266327,0.0002971966750919819,0.2598271369934082,0.13829952478408813,0.030266650021076202,221101,0.002166131278499961,1857.0,0.2352447509765625,7.922816394057008e-07,,,
0.16543827950954437,0.009543782100081444,0.1368507444858551,0.0002972213551402092,0.2598753869533539,0.13839639723300934,0.030228903517127037,221220,0.002146533690392971,1858.0,0.23527047038078308,7.922816394057008e-07,,,
0.16544723510742188,0.009359696879982948,0.1367269605398178,0.000297197257168591,0.25988441705703735,0.13839249312877655,0.030173512175679207,221339,0.0021096973214298487,1859.0,0.23525293171405792,7.922816394057008e-07,,,
0.16536220908164978,0.00931426789611578,0.13679686188697815,0.00029709847876802087,0.25983354449272156,0.13832604885101318,0.030181437730789185,221458,0.002100532641634345,1860.0,0.23522619903087616,7.922816394057008e-07,0.22336402535438538,0.126368910074234,0.24761280417442322
0.1654220074415207,0.00962159689515829,0.13670702278614044,0.0002973480732180178,0.259887158870697,0.1383662223815918,0.030143069103360176,221577,0.0021621978376060724,1861.0,0.23525114357471466,7.922816394057008e-07,,,
0.16532468795776367,0.00999660138040781,0.13749666512012482,0.00029731981339864433,0.25983700156211853,0.13834436237812042,0.03042302466928959,221696,0.0022371758241206408,1862.0,0.23536893725395203,7.922816394057008e-07,,,
0.16541406512260437,0.009823784232139587,0.13705933094024658,0.0002973540686070919,0.25985264778137207,0.1383999139070511,0.030343279242515564,221815,0.002202640287578106,1863.0,0.23529398441314697,7.922816394057008e-07,,,
0.16534388065338135,0.009648317471146584,0.1369563639163971,0.00029718270525336266,0.2598252296447754,0.13833564519882202,0.030302677303552628,221934,0.0021674097515642643,1864.0,0.23525145649909973,7.922816394057008e-07,,,
0.16544680297374725,0.00948478002101183,0.13685855269432068,0.0002970923960674554,0.2598511576652527,0.1384090930223465,0.03025824762880802,222053,0.0021346299909055233,1865.0,0.23525263369083405,7.922816394057008e-07,,,
0.16534128785133362,0.009553722105920315,0.13676562905311584,0.0002968620683532208,0.25980475544929504,0.13831624388694763,0.0302160382270813,222172,0.0021482340525835752,1866.0,0.23519693315029144,7.922816394057008e-07,,,
0.1653730422258377,0.009687276557087898,0.13639609515666962,0.00029705974156968296,0.25985080003738403,0.13832522928714752,0.030133945867419243,222291,0.002175103174522519,1867.0,0.23515985906124115,7.922816394057008e-07,,,
0.1653727889060974,0.009503317065536976,0.13601379096508026,0.0002974973467644304,0.2598300874233246,0.13831117749214172,0.030064748600125313,222410,0.00213866145350039,1868.0,0.23506683111190796,7.922816394057008e-07,,,
0.16540612280368805,0.009168107993900776,0.1359318494796753,0.00029596712556667626,0.2598714530467987,0.13832998275756836,0.030025377869606018,222529,0.0020703955087810755,1869.0,0.23508353531360626,6.338253228932444e-07,,,
0.16535566747188568,0.009445792064070702,0.13604150712490082,0.00029602431459352374,0.2598457634449005,0.13829268515110016,0.030040709301829338,222648,0.0021259780041873455,1870.0,0.2350849062204361,6.338253228932444e-07,0.2233353704214096,0.12624414265155792,0.24760818481445312
0.16537922620773315,0.009246503002941608,0.13605192303657532,0.00029633910162374377,0.2598254084587097,0.1383095532655716,0.030030861496925354,222767,0.0020863718818873167,1871.0,0.23507072031497955,6.338253228932444e-07,,,
0.16535641252994537,0.009282343089580536,0.13609306514263153,0.00029612978687509894,0.25981780886650085,0.13829001784324646,0.030024435371160507,222886,0.0020933726336807013,1872.0,0.23507286608219147,6.338253228932444e-07,,,
0.1654096096754074,0.009504565969109535,0.1359446495771408,0.00029607670148834586,0.2598464787006378,0.1383204162120819,0.029963644221425056,223005,0.002137774834409356,1873.0,0.23506611585617065,6.338253228932444e-07,,,
0.1654234081506729,0.009172147139906883,0.1359599083662033,0.00029588196775875986,0.25985151529312134,0.13832987844944,0.02995569445192814,223124,0.00207113497890532,1874.0,0.23507319390773773,6.338253228932444e-07,,,
0.1654326319694519,0.009515366517007351,0.1363181620836258,0.0002963023434858769,0.25989440083503723,0.13835468888282776,0.030042869970202446,223243,0.0021401154808700085,1875.0,0.23517915606498718,6.338253228932444e-07,,,
0.1653858721256256,0.009438099339604378,0.13653349876403809,0.0002957938122563064,0.25983697175979614,0.1383221298456192,0.030067093670368195,223362,0.002124255057424307,1876.0,0.23517628014087677,6.338253228932444e-07,,,
0.16539937257766724,0.009585418738424778,0.13664431869983673,0.00029606762109324336,0.2598470449447632,0.13833731412887573,0.030089128762483597,223481,0.0021539381705224514,1877.0,0.2352064996957779,6.338253228932444e-07,,,
0.1654438078403473,0.009252066724002361,0.13646835088729858,0.0002960240235552192,0.2598509192466736,0.13836006820201874,0.030025102198123932,223600,0.002087232656776905,1878.0,0.23517440259456635,6.338253228932444e-07,,,
0.16538511216640472,0.009309528395533562,0.13667617738246918,0.0002959044650197029,0.2598250210285187,0.13832047581672668,0.030061934143304825,223719,0.0020986292511224747,1879.0,0.23519526422023773,6.338253228932444e-07,,,
0.16540689766407013,0.00943581573665142,0.1364986151456833,0.0002959831617772579,0.25984466075897217,0.13832184672355652,0.029981689527630806,223838,0.0021239498164504766,1880.0,0.23517544567584991,6.338253228932444e-07,0.22285690903663635,0.12373487651348114,0.24763742089271545
0.16544757783412933,0.009338458068668842,0.1365799456834793,0.00029575705411843956,0.25990909337997437,0.13835829496383667,0.030001159757375717,223957,0.0021042972803115845,1881.0,0.23524326086044312,6.338253228932444e-07,,,
0.16541321575641632,0.00958338938653469,0.13615719974040985,0.000295669655315578,0.2598368227481842,0.13831576704978943,0.029925905168056488,224076,0.002153213368728757,1882.0,0.2351008951663971,6.338253228932444e-07,,,
0.16539759933948517,0.00934519525617361,0.13597433269023895,0.00029587431345134974,0.25985145568847656,0.1382961869239807,0.029890546575188637,224195,0.002105738501995802,1883.0,0.23507604002952576,6.338253228932444e-07,,,
0.16535860300064087,0.009463943541049957,0.13633187115192413,0.00029557966627180576,0.2598467767238617,0.1382877677679062,0.030004417523741722,224314,0.00212925230152905,1884.0,0.23514379560947418,6.338253228932444e-07,,,
0.16537360846996307,0.009349735453724861,0.13617151975631714,0.0002955449454020709,0.2598431706428528,0.13828742504119873,0.029942672699689865,224433,0.0021063832100480795,1885.0,0.23510883748531342,6.338253228932444e-07,,,
0.16532853245735168,0.009499390609562397,0.13608169555664062,0.00029576782253570855,0.2597990930080414,0.13823962211608887,0.029884014278650284,224552,0.0021364926360547543,1886.0,0.23505562543869019,6.338253228932444e-07,,,
0.16538333892822266,0.009675933979451656,0.13605885207653046,0.00029582393472082913,0.25982865691185,0.13828210532665253,0.02987711876630783,224671,0.002171846106648445,1887.0,0.2350746989250183,6.338253228932444e-07,,,
0.16540341079235077,0.00934765487909317,0.1362559050321579,0.0002955565869342536,0.2598637342453003,0.13830524682998657,0.029912559315562248,224790,0.002105976454913616,1888.0,0.23514217138290405,6.338253228932444e-07,,,
0.16545498371124268,0.00942106544971466,0.13600561022758484,0.00029530710889957845,0.2598763108253479,0.13833722472190857,0.02986614964902401,224909,0.002120458986610174,1889.0,0.23510216176509857,6.338253228932444e-07,,,
0.1653754860162735,0.009400062263011932,0.13651783764362335,0.00029592090868391097,0.25985175371170044,0.1383155882358551,0.03007596544921398,225028,0.002116749295964837,1890.0,0.23518496751785278,6.338253228932444e-07,0.2254076451063156,0.13653217256069183,0.24762651324272156
0.1653873771429062,0.009654810652136803,0.13672319054603577,0.000295552279567346,0.25987595319747925,0.13833194971084595,0.030110253021121025,225147,0.0021674041636288166,1891.0,0.23524540662765503,6.338253228932444e-07,,,
0.16543936729431152,0.009726562537252903,0.13666827976703644,0.00029533138149417937,0.2598611116409302,0.13836640119552612,0.03007446601986885,225266,0.002181577729061246,1892.0,0.23522254824638367,6.338253228932444e-07,,,
0.1654234677553177,0.009083558805286884,0.13664735853672028,0.0002952023933175951,0.2598913013935089,0.13835057616233826,0.030059024691581726,225385,0.0020528738386929035,1893.0,0.23524251580238342,6.338253228932444e-07,,,
0.1653662472963333,0.009527885355055332,0.13659623265266418,0.0002950911584775895,0.25981736183166504,0.13830207288265228,0.03004533052444458,225504,0.0021416498348116875,1894.0,0.23517315089702606,6.338253228932444e-07,,,
0.1653931438922882,0.009598514065146446,0.13648517429828644,0.00029525774880312383,0.2598652243614197,0.13831746578216553,0.03001474402844906,225623,0.0021559088490903378,1895.0,0.23518921434879303,6.338253228932444e-07,,,
0.1653555929660797,0.009348338469862938,0.13662967085838318,0.00029541508411057293,0.25982466340065,0.1382945030927658,0.030050139874219894,225742,0.0021059999708086252,1896.0,0.2351856678724289,6.338253228932444e-07,,,
0.165388822555542,0.009486483410000801,0.13654819130897522,0.0002950985508505255,0.25983503460884094,0.13831472396850586,0.030018337070941925,225861,0.0021333754993975163,1897.0,0.2351776659488678,6.338253228932444e-07,,,
0.1653912365436554,0.009401984512805939,0.13672077655792236,0.0002951199421659112,0.25986915826797485,0.13832233846187592,0.030046716332435608,225980,0.0021164927165955305,1898.0,0.23523947596549988,6.338253228932444e-07,,,
0.1653667539358139,0.009184565395116806,0.1363222301006317,0.00029513976187445223,0.2598152458667755,0.13828782737255096,0.02997211366891861,226099,0.0020730250980705023,1899.0,0.235116645693779,6.338253228932444e-07,,,
0.16538430750370026,0.009196686558425426,0.13606861233711243,0.0002944755833595991,0.2598467469215393,0.13829199969768524,0.02992272563278675,226218,0.0020749177783727646,1900.0,0.23509112000465393,5.07060235577228e-07,0.22250492870807648,0.12201288342475891,0.24762794375419617
0.1653868407011032,0.009747453965246677,0.1360776722431183,0.00029472506139427423,0.25984615087509155,0.1382928490638733,0.029916822910308838,226337,0.0021852708887308836,1901.0,0.23509246110916138,5.07060235577228e-07,,,
0.16544650495052338,0.00910187978297472,0.13593003153800964,0.00029458352946676314,0.2598574161529541,0.13832949101924896,0.029861411079764366,226456,0.0020560426637530327,1902.0,0.23507194221019745,5.07060235577228e-07,,,
0.16541729867458344,0.009236685000360012,0.13578976690769196,0.00029471080051735044,0.25987058877944946,0.1382959932088852,0.029810722917318344,226575,0.0020831057336181402,1903.0,0.23505441844463348,5.07060235577228e-07,,,
0.1653914898633957,0.009406096301972866,0.13575027883052826,0.00029447380802594125,0.2598443329334259,0.13827137649059296,0.029790889471769333,226694,0.002116798423230648,1904.0,0.2350255250930786,5.07060235577228e-07,,,
0.16545937955379486,0.009348583407700062,0.13561901450157166,0.0002943287545349449,0.2598777711391449,0.1383158564567566,0.02974177524447441,226813,0.002105179475620389,1905.0,0.2350260317325592,5.07060235577228e-07,,,
0.1653916835784912,0.009151938371360302,0.13555681705474854,0.00029431673465296626,0.25986137986183167,0.13825589418411255,0.029712693765759468,226932,0.002065841108560562,1906.0,0.23500047624111176,5.07060235577228e-07,,,
0.16540123522281647,0.009540648199617863,0.1357789784669876,0.0002944762527476996,0.2598314881324768,0.13827577233314514,0.029773933812975883,227051,0.002143710618838668,1907.0,0.23502099514007568,5.07060235577228e-07,,,
0.16539566218852997,0.009430070407688618,0.1357712745666504,0.0002944475563708693,0.25988054275512695,0.13826869428157806,0.029760822653770447,227170,0.002121572382748127,1908.0,0.23505869507789612,5.07060235577228e-07,,,
0.16537325084209442,0.009163394570350647,0.13610771298408508,0.0002943368162959814,0.25982582569122314,0.13827191293239594,0.029866531491279602,227289,0.0020681482274085283,1909.0,0.23508220911026,5.07060235577228e-07,,,
0.1653822809457779,0.008995681069791317,0.13617731630802155,0.00029436135082505643,0.2598365843296051,0.13828125596046448,0.029877111315727234,227408,0.002034625271335244,1910.0,0.2351047396659851,5.07060235577228e-07,0.22327420115470886,0.12590928375720978,0.24761542677879333
0.16539570689201355,0.009620304219424725,0.13611845672130585,0.0002943744184449315,0.25986334681510925,0.1382897049188614,0.029865676537156105,227527,0.0021595603320747614,1911.0,0.23511436581611633,5.07060235577228e-07,,,
0.1653985232114792,0.00924458634108305,0.13590627908706665,0.0002942743303719908,0.2598496377468109,0.13828490674495697,0.02983039990067482,227646,0.002084336942061782,1912.0,0.23506096005439758,5.07060235577228e-07,,,
0.16538728773593903,0.009630848653614521,0.13586096465587616,0.00029432951123453677,0.25986355543136597,0.13827097415924072,0.029805677011609077,227765,0.002161633688956499,1913.0,0.23506304621696472,5.07060235577228e-07,,,
0.16540703177452087,0.009552515111863613,0.13581791520118713,0.0002940683043561876,0.25988316535949707,0.13828207552433014,0.029782190918922424,227884,0.0021457576658576727,1914.0,0.2350701093673706,5.07060235577228e-07,,,
0.16540193557739258,0.00946098193526268,0.13546451926231384,0.0002943160943686962,0.2598661482334137,0.13826727867126465,0.02972862683236599,228003,0.0021276490297168493,1915.0,0.2349858283996582,5.07060235577228e-07,,,
0.16538788378238678,0.009257297031581402,0.13512878119945526,0.00029415293829515576,0.25984594225883484,0.1382458657026291,0.02967774122953415,228122,0.002086781896650791,1916.0,0.2349025160074234,5.07060235577228e-07,,,
0.16542266309261322,0.009503653272986412,0.1353410929441452,0.0002943626022897661,0.259852796792984,0.1382841318845749,0.02972998656332493,228241,0.00213622092269361,1917.0,0.234950453042984,5.07060235577228e-07,,,
0.16542066633701324,0.009656894952058792,0.13513654470443726,0.00029424182139337063,0.2598642110824585,0.13827508687973022,0.02969270572066307,228360,0.0021667724940925837,1918.0,0.23491868376731873,5.07060235577228e-07,,,
0.1653973013162613,0.009394348599016666,0.13509847223758698,0.00029382220236584544,0.2598513662815094,0.13825222849845886,0.029671937227249146,228479,0.002113927388563752,1919.0,0.23490078747272491,5.07060235577228e-07,,,
0.16535937786102295,0.009233411401510239,0.13543730974197388,0.0002941114944405854,0.25982746481895447,0.13824763894081116,0.029800646007061005,228598,0.0020819716155529022,1920.0,0.23494943976402283,5.07060235577228e-07,0.22480985522270203,0.13366267085075378,0.2475966364145279
0.1653994917869568,0.009234055876731873,0.13563419878482819,0.00029396353056654334,0.25985807180404663,0.1382889449596405,0.02984674647450447,228717,0.002081981860101223,1921.0,0.23501329123973846,5.07060235577228e-07,,,
0.16539961099624634,0.009684262797236443,0.13591498136520386,0.00029417354380711913,0.2598643898963928,0.1382983773946762,0.02989347092807293,228836,0.0021721916273236275,1922.0,0.2350745052099228,5.07060235577228e-07,,,
0.16548815369606018,0.009266037493944168,0.13552547991275787,0.00029398014885373414,0.259899377822876,0.13835564255714417,0.02982555516064167,228955,0.002088391687721014,1923.0,0.2350246012210846,5.07060235577228e-07,,,
0.16542096436023712,0.00925512332469225,0.13543671369552612,0.00029388326220214367,0.2598562240600586,0.13829036056995392,0.029767870903015137,229074,0.0020861313678324223,1924.0,0.23497232794761658,5.07060235577228e-07,,,
0.16542518138885498,0.009371140971779823,0.13544613122940063,0.0002935709781013429,0.2598901391029358,0.13829389214515686,0.02976873517036438,229193,0.002109084976837039,1925.0,0.235001340508461,5.07060235577228e-07,,,
0.16542603075504303,0.00964758638292551,0.13536131381988525,0.0002938739489763975,0.25987258553504944,0.1382836103439331,0.029713891446590424,229312,0.002164616482332349,1926.0,0.2349703311920166,5.07060235577228e-07,,,
0.1654644012451172,0.009248200803995132,0.13506199419498444,0.00029378861654549837,0.25988462567329407,0.1383064240217209,0.029674485325813293,229431,0.002084671054035425,1927.0,0.23492009937763214,5.07060235577228e-07,,,
0.16539856791496277,0.00923389196395874,0.13505889475345612,0.00029391516000032425,0.2598654329776764,0.13825154304504395,0.029663415625691414,229550,0.0020819103810936213,1928.0,0.23490412533283234,5.07060235577228e-07,,,
0.16541486978530884,0.009310170076787472,0.1354621946811676,0.0002937589306384325,0.2598739564418793,0.13829274475574493,0.02980426885187626,229669,0.0020970413461327553,1929.0,0.23499161005020142,5.07060235577228e-07,,,
0.16541554033756256,0.009364348836243153,0.13547033071517944,0.00029392566648311913,0.259866863489151,0.13829192519187927,0.029797453433275223,229788,0.0021080104634165764,1930.0,0.2349875569343567,5.07060235577228e-07,0.22304463386535645,0.1246865764260292,0.2476341426372528
0.16543349623680115,0.009189031086862087,0.13550931215286255,0.00029335179715417325,0.2598862051963806,0.13830675184726715,0.029799768701195717,229907,0.002072487957775593,1931.0,0.23501083254814148,4.056481941461243e-07,,,
0.16541290283203125,0.009175420738756657,0.13567134737968445,0.00029315357096493244,0.25987789034843445,0.13829384744167328,0.029817592352628708,230026,0.00206960691139102,1932.0,0.23503658175468445,4.056481941461243e-07,,,
0.16539707779884338,0.009447054006159306,0.13554401695728302,0.00029341632034629583,0.259866327047348,0.13827109336853027,0.029767142608761787,230145,0.0021241437643766403,1933.0,0.23500186204910278,4.056481941461243e-07,,,
0.16541677713394165,0.009409058839082718,0.13529807329177856,0.0002935249067377299,0.2598731517791748,0.13827843964099884,0.029725074768066406,230264,0.002116631716489792,1934.0,0.23495814204216003,4.056481941461243e-07,,,
0.16538314521312714,0.008987389504909515,0.13522067666053772,0.00029336739680729806,0.2598688006401062,0.13824139535427094,0.029674366116523743,230383,0.0020321719348430634,1935.0,0.23493917286396027,4.056481941461243e-07,,,
0.1654333770275116,0.009443582035601139,0.13552214205265045,0.00029307027580216527,0.25988149642944336,0.13829264044761658,0.029729710891842842,230502,0.00212317262776196,1936.0,0.23500962555408478,4.056481941461243e-07,,,
0.16539348661899567,0.009554789401590824,0.13549603521823883,0.0002932545030489564,0.25983861088752747,0.1382579654455185,0.029715880751609802,230621,0.0021455613896250725,1937.0,0.2349700927734375,4.056481941461243e-07,,,
0.16537770628929138,0.00902620144188404,0.13540872931480408,0.00029308494413271546,0.2598550021648407,0.13823489844799042,0.029663680121302605,230740,0.0020397084299474955,1938.0,0.2349657416343689,4.056481941461243e-07,,,
0.1653870940208435,0.009357613511383533,0.13523204624652863,0.0002934850926976651,0.2598669230937958,0.1382373720407486,0.02963850274682045,230859,0.002106310799717903,1939.0,0.23493994772434235,4.056481941461243e-07,,,
0.16541817784309387,0.008846364915370941,0.13500168919563293,0.0002930915798060596,0.25986364483833313,0.13825511932373047,0.029602866619825363,230978,0.0020037463400512934,1940.0,0.23489125072956085,4.056481941461243e-07,0.2224881947040558,0.12190882861614227,0.24763305485248566
0.16541220247745514,0.009818577207624912,0.13490784168243408,0.00029333995189517736,0.259879469871521,0.13824239373207092,0.02956315316259861,231097,0.0021983874030411243,1941.0,0.23488514125347137,4.056481941461243e-07,,,
0.16541828215122223,0.009295370429754257,0.1347561925649643,0.00029311160324141383,0.25985634326934814,0.13824322819709778,0.02954300306737423,231216,0.0020935635548084974,1942.0,0.23483631014823914,4.056481941461243e-07,,,
0.16538476943969727,0.008994842879474163,0.13473713397979736,0.0002930771152023226,0.25987356901168823,0.1382102370262146,0.02951214089989662,231335,0.0020334303844720125,1943.0,0.23484627902507782,4.056481941461243e-07,,,
0.1654094159603119,0.009441911242902279,0.13465651869773865,0.00029325191280804574,0.2598744332790375,0.13822293281555176,0.029476962983608246,231454,0.0021229838021099567,1944.0,0.2348308563232422,4.056481941461243e-07,,,
0.1654166281223297,0.009435241110622883,0.13461118936538696,0.0002933144860435277,0.2598682940006256,0.1382206529378891,0.029436709359288216,231573,0.0021216997411102057,1945.0,0.23481687903404236,4.056481941461243e-07,,,
0.16542111337184906,0.009228180162608624,0.13447438180446625,0.00029288060613907874,0.25986146926879883,0.13822147250175476,0.029422881081700325,231692,0.002079940168187022,1946.0,0.2347840666770935,4.056481941461243e-07,,,
0.16544431447982788,0.00917059276252985,0.13418816030025482,0.0002931057824753225,0.25987017154693604,0.13823290169239044,0.029387282207608223,231811,0.0020686034113168716,1947.0,0.23473377525806427,4.056481941461243e-07,,,
0.16540196537971497,0.009389389306306839,0.13416624069213867,0.00029306794749572873,0.2598492205142975,0.13819383084774017,0.02936127781867981,231930,0.002112332032993436,1948.0,0.2347126305103302,4.056481941461243e-07,,,
0.16538475453853607,0.009205657988786697,0.13411417603492737,0.0002929244074039161,0.2598666250705719,0.13817453384399414,0.02933364361524582,232049,0.00207547121681273,1949.0,0.23471613228321075,4.056481941461243e-07,,,
0.16540798544883728,0.009227266535162926,0.13415846228599548,0.00029310729587450624,0.25985223054885864,0.13819196820259094,0.02932789921760559,232168,0.002079939004033804,1950.0,0.23471347987651825,4.056481941461243e-07,0.22283586859703064,0.12374036014080048,0.2476097196340561
0.1653987169265747,0.009470034390687943,0.1342317909002304,0.0002929271140601486,0.2598443925380707,0.13818678259849548,0.02933904342353344,232287,0.0021283484529703856,1951.0,0.23472188413143158,4.056481941461243e-07,,,
0.16545547544956207,0.009090866893529892,0.13448895514011383,0.00029304795316420496,0.2598980963230133,0.13824602961540222,0.029408223927021027,232406,0.0020526114385575056,1952.0,0.2348162680864334,4.056481941461243e-07,,,
0.16542205214500427,0.009140774607658386,0.1341395080089569,0.0002928505709860474,0.2598709166049957,0.1382099688053131,0.02936164103448391,232525,0.0020624352619051933,1953.0,0.23472464084625244,4.056481941461243e-07,,,
0.16542822122573853,0.009523095563054085,0.13424502313137054,0.00029284058837220073,0.2598813772201538,0.13821972906589508,0.029385745525360107,232644,0.0021388917230069637,1954.0,0.23475410044193268,4.056481941461243e-07,,,
0.16539883613586426,0.009267392568290234,0.13443902134895325,0.0002929695474449545,0.2598510980606079,0.13820569217205048,0.029433058574795723,232763,0.002087854314595461,1955.0,0.23476868867874146,4.056481941461243e-07,,,
0.16542084515094757,0.008993792347609997,0.1341233104467392,0.0002924122381955385,0.25986358523368835,0.13821430504322052,0.02938816323876381,232882,0.0020326883532106876,1956.0,0.234715536236763,4.056481941461243e-07,,,
0.16541530191898346,0.009006693959236145,0.1339796483516693,0.00029275528504513204,0.25988027453422546,0.13820037245750427,0.029340628534555435,233001,0.0020355430897325277,1957.0,0.23470014333724976,4.056481941461243e-07,,,
0.165372833609581,0.009420152753591537,0.13399942219257355,0.0002926928282249719,0.25983166694641113,0.13816577196121216,0.029337463900446892,233120,0.002118184929713607,1958.0,0.23466522991657257,4.056481941461243e-07,,,
0.16541743278503418,0.009082290343940258,0.1339869499206543,0.00029266808996908367,0.259870320558548,0.13819673657417297,0.029313949868083,233239,0.0020505927968770266,1959.0,0.23469364643096924,4.056481941461243e-07,,,
0.16539838910102844,0.009220066480338573,0.13406884670257568,0.00029284038464538753,0.25987446308135986,0.13818621635437012,0.029337508603930473,233358,0.002078285673633218,1960.0,0.2347133457660675,4.056481941461243e-07,0.22280576825141907,0.12354365736246109,0.24762128293514252
0.16540579497814178,0.00938164722174406,0.13411539793014526,0.00029294946580193937,0.25989410281181335,0.13819290697574615,0.029341336339712143,233477,0.0021106889471411705,1961.0,0.23473836481571198,4.056481941461243e-07,,,
0.1654275357723236,0.009370089508593082,0.1341596245765686,0.0002927777240984142,0.25987711548805237,0.13821102678775787,0.029344972223043442,233596,0.002108240034431219,1962.0,0.23473362624645233,4.056481941461243e-07,,,
0.16540837287902832,0.009199928492307663,0.13423289358615875,0.00029283168260008097,0.25988224148750305,0.13819776475429535,0.029355263337492943,233715,0.00207425095140934,1963.0,0.2347523719072342,4.056481941461243e-07,,,
0.1654478758573532,0.009226662106812,0.13411499559879303,0.0002927759778685868,0.25988322496414185,0.1382274031639099,0.02934550680220127,233834,0.0020795532036572695,1964.0,0.2347295880317688,4.056481941461243e-07,,,
0.16539466381072998,0.009570613503456116,0.13415925204753876,0.000292641285341233,0.25985005497932434,0.1381855309009552,0.029348934069275856,233953,0.002148235682398081,1965.0,0.2347119003534317,4.056481941461243e-07,,,
0.16544109582901,0.009220520034432411,0.1342012882232666,0.000292669894406572,0.25989943742752075,0.1382233053445816,0.02935218997299671,234072,0.0020782402716577053,1966.0,0.23475980758666992,4.056481941461243e-07,,,
0.1653752326965332,0.009196477942168713,0.1342412233352661,0.00029238115530461073,0.2598358988761902,0.13817162811756134,0.02935723587870598,234191,0.0020732004195451736,1967.0,0.2347169667482376,4.056481941461243e-07,,,
0.16540716588497162,0.00927003100514412,0.13424791395664215,0.000292744894977659,0.2598820626735687,0.13819794356822968,0.029361054301261902,234310,0.0020882021635770798,1968.0,0.2347552329301834,4.056481941461243e-07,,,
0.16543200612068176,0.009317640215158463,0.13431677222251892,0.0002926648303400725,0.2598644196987152,0.13822166621685028,0.029380306601524353,234429,0.0020976597443223,1969.0,0.23475489020347595,4.056481941461243e-07,,,
0.16544394195079803,0.009530262090265751,0.1345384418964386,0.0002928048197645694,0.2598944902420044,0.138241708278656,0.02943277545273304,234548,0.0021402963902801275,1970.0,0.23482327163219452,4.056481941461243e-07,0.223358616232872,0.12617847323417664,0.24765361845493317
0.16545045375823975,0.009014618583023548,0.13474902510643005,0.0002922397688962519,0.25990933179855347,0.13825376331806183,0.02946699596941471,234667,0.0020367156248539686,1971.0,0.23487727344036102,4.056481941461243e-07,,,
0.16539432108402252,0.009458612650632858,0.13476157188415527,0.00029250726220197976,0.2598685920238495,0.1382083296775818,0.029464349150657654,234786,0.002125728642567992,1972.0,0.23484718799591064,4.056481941461243e-07,,,
0.16542309522628784,0.00935394037514925,0.13467973470687866,0.00029239922878332436,0.2598778009414673,0.138224795460701,0.02943156100809574,234905,0.002104707295075059,1973.0,0.23483818769454956,4.056481941461243e-07,,,
0.16535617411136627,0.009528555907309055,0.13500824570655823,0.0002925893641076982,0.2598489224910736,0.13818670809268951,0.029508810490369797,235024,0.002139782765880227,1974.0,0.23488079011440277,4.056481941461243e-07,,,
0.16542433202266693,0.009170260280370712,0.1349453330039978,0.00029240819276310503,0.259871244430542,0.13823480904102325,0.029476730152964592,235143,0.0020679787266999483,1975.0,0.2348860651254654,4.056481941461243e-07,,,
0.16538776457309723,0.00930209644138813,0.13491681218147278,0.00029208752675913274,0.25987157225608826,0.13820122182369232,0.029455041512846947,235262,0.0020940895192325115,1976.0,0.23488062620162964,4.056481941461243e-07,,,
0.16542820632457733,0.008861267007887363,0.13526472449302673,0.00029230251675471663,0.25989454984664917,0.13825249671936035,0.029549671337008476,235381,0.0020060953684151173,1977.0,0.23496858775615692,4.056481941461243e-07,,,
0.16541031002998352,0.009421885944902897,0.13553273677825928,0.0002923608699347824,0.2598661780357361,0.13825030624866486,0.029610274359583855,235500,0.0021182657219469547,1978.0,0.23499949276447296,4.056481941461243e-07,,,
0.16541922092437744,0.009198049083352089,0.13547484576702118,0.0002923269639723003,0.25985437631607056,0.1382541060447693,0.029593627899885178,235619,0.0020734716672450304,1979.0,0.23497848212718964,4.056481941461243e-07,,,
0.16540534794330597,0.00926769059151411,0.13545110821723938,0.00029245769837871194,0.2598731815814972,0.13824355602264404,0.029596367850899696,235738,0.002087504370138049,1980.0,0.2349887639284134,4.056481941461243e-07,0.2230047732591629,0.12451329082250595,0.2476276308298111
0.1654033660888672,0.009413753636181355,0.13561604917049408,0.00029186924803070724,0.2598637342453003,0.13825030624866486,0.029638033360242844,235857,0.0021162459161132574,1981.0,0.2350142002105713,3.245185666855832e-07,,,
0.16545459628105164,0.009254316799342632,0.1353977471590042,0.0002921083359979093,0.2598963975906372,0.1382855325937271,0.029609257355332375,235976,0.002084549982100725,1982.0,0.23499667644500732,3.245185666855832e-07,,,
0.16541321575641632,0.009020732715725899,0.13537785410881042,0.0002919898252002895,0.25988373160362244,0.13825048506259918,0.029599497094750404,236095,0.00203773844987154,1983.0,0.23498256504535675,3.245185666855832e-07,,,
0.16543251276016235,0.009235646575689316,0.13535895943641663,0.00029181319405324757,0.25987690687179565,0.13826406002044678,0.029590224847197533,236214,0.002080579986795783,1984.0,0.23497331142425537,3.245185666855832e-07,,,
0.16540449857711792,0.00888051837682724,0.13537226617336273,0.00029183426522649825,0.2598678469657898,0.1382412612438202,0.029588252305984497,236333,0.002009571297094226,1985.0,0.23496873676776886,3.245185666855832e-07,,,
0.16541051864624023,0.009439181536436081,0.13529115915298462,0.0002915479999501258,0.2598893642425537,0.13824081420898438,0.0295619647949934,236452,0.0021210743580013514,1986.0,0.23496972024440765,3.245185666855832e-07,,,
0.16539064049720764,0.008976763114333153,0.1355578452348709,0.0002921361301559955,0.2598768472671509,0.1382369101047516,0.029621953144669533,236571,0.0020290613174438477,1987.0,0.23501305282115936,3.245185666855832e-07,,,
0.16544406116008759,0.009068404324352741,0.13546743988990784,0.00029188088956288993,0.2598758935928345,0.13827210664749146,0.029584215953946114,236690,0.0020471857860684395,1988.0,0.23499420285224915,3.245185666855832e-07,,,
0.16545987129211426,0.009239904582500458,0.135100319981575,0.0002917493402492255,0.2598867118358612,0.1382754147052765,0.0295376218855381,236809,0.002081380458548665,1989.0,0.23492944240570068,3.245185666855832e-07,,,
0.16541452705860138,0.009186693467199802,0.1350328028202057,0.00029189998167566955,0.25986745953559875,0.13823361694812775,0.029509957879781723,236928,0.002070858608931303,1990.0,0.23490053415298462,3.245185666855832e-07,0.22275348007678986,0.12324214726686478,0.24763131141662598
0.1654157042503357,0.009365005418658257,0.13506241142749786,0.00029184797313064337,0.25986525416374207,0.13823536038398743,0.029513951390981674,237047,0.0021064793691039085,1991.0,0.2349046915769577,3.245185666855832e-07,,,
0.1654171645641327,0.009374450892210007,0.13487179577350616,0.0002916152589023113,0.25986555218696594,0.1382269412279129,0.029465988278388977,237166,0.002108182292431593,1992.0,0.23486681282520294,3.245185666855832e-07,,,
0.16540084779262543,0.009327145293354988,0.1352219581604004,0.00029166671447455883,0.2598783075809479,0.1382315307855606,0.029554210603237152,237285,0.0020987624302506447,1993.0,0.23494704067707062,3.245185666855832e-07,,,
0.16536033153533936,0.009186875075101852,0.13549210131168365,0.0002919541148003191,0.2598673403263092,0.1382111757993698,0.029614586383104324,237404,0.0020709384698420763,1994.0,0.23499229550361633,3.245185666855832e-07,,,
0.16541017591953278,0.009161120280623436,0.13521750271320343,0.00029157279641367495,0.2598596513271332,0.13824202120304108,0.02956940233707428,237523,0.002065482083708048,1995.0,0.23493123054504395,3.245185666855832e-07,,,
0.1653982549905777,0.009237285703420639,0.13530036807060242,0.00029189084307290614,0.25986114144325256,0.13823580741882324,0.029586048796772957,237642,0.0020809697452932596,1996.0,0.234948992729187,3.245185666855832e-07,,,
0.1654365211725235,0.009292184375226498,0.13525409996509552,0.00029153077048249543,0.2598916292190552,0.1382625699043274,0.029566707089543343,237761,0.002091661561280489,1997.0,0.23496413230895996,3.245185666855832e-07,,,
0.16544769704341888,0.009093759581446648,0.13521014153957367,0.0002920043480116874,0.2598773241043091,0.1382686048746109,0.029552239924669266,237880,0.00205235555768013,1998.0,0.23494389653205872,3.245185666855832e-07,,,
0.16544833779335022,0.009461488574743271,0.13510587811470032,0.0002913949720095843,0.2598843574523926,0.13826167583465576,0.029515057802200317,237999,0.0021254136227071285,1999.0,0.2349286526441574,3.245185666855832e-07,,,
0.16542650759220123,0.009015490300953388,0.1350068300962448,0.0002917239908128977,0.2598617970943451,0.1382371485233307,0.0294797345995903,238118,0.0020364774391055107,2000.0,0.23489080369472504,3.245185666855832e-07,0.22267189621925354,0.12281975150108337,0.24763494729995728
0.1654287576675415,0.00938001275062561,0.13497523963451385,0.0002915196819230914,0.2598862648010254,0.13823653757572174,0.029467660933732986,238237,0.002109218155965209,2001.0,0.23490406572818756,3.245185666855832e-07,,,
0.16541194915771484,0.009272373281419277,0.13516397774219513,0.0002915876975748688,0.25988462567329407,0.13822998106479645,0.02950209006667137,238356,0.0020877451170235872,2002.0,0.23494049906730652,3.245185666855832e-07,,,
0.16539116203784943,0.009445030242204666,0.135187029838562,0.0002917849342338741,0.25986215472221375,0.13821345567703247,0.029502570629119873,238475,0.00212243408896029,2003.0,0.23492713272571564,3.245185666855832e-07,,,
0.16542676091194153,0.009227709844708443,0.13517767190933228,0.0002914640062954277,0.25988420844078064,0.13824144005775452,0.029500097036361694,238594,0.0020787131506949663,2004.0,0.23494289815425873,3.245185666855832e-07,,,
0.1653938591480255,0.009369678795337677,0.13538753986358643,0.0002913873759098351,0.2598537504673004,0.13822732865810394,0.029561225324869156,238713,0.002107045380398631,2005.0,0.23496051132678986,3.245185666855832e-07,,,
0.1653805673122406,0.008914419449865818,0.1357431709766388,0.00029137340607121587,0.25988128781318665,0.13824531435966492,0.0297042578458786,238832,0.002015982521697879,2006.0,0.2350536733865738,3.245185666855832e-07,,,
0.1654076874256134,0.009440376423299313,0.13573725521564484,0.00029167759930714965,0.2598743438720703,0.1382666379213333,0.0297024417668581,238951,0.0021214173175394535,2007.0,0.23504693806171417,3.245185666855832e-07,,,
0.16538983583450317,0.009117295034229755,0.13607539236545563,0.00029140201513655484,0.25986361503601074,0.1382756382226944,0.029818881303071976,239070,0.0020565807353705168,2008.0,0.2351059764623642,3.245185666855832e-07,,,
0.16544568538665771,0.00910673476755619,0.13589662313461304,0.0002912983181886375,0.2598961591720581,0.13830964267253876,0.029765436425805092,239189,0.002054385608062148,2009.0,0.2350962609052658,3.245185666855832e-07,,,
0.16540491580963135,0.009457029402256012,0.13600803911685944,0.00029154479852877557,0.2598559558391571,0.1382826864719391,0.029793765395879745,239308,0.0021246420219540596,2010.0,0.2350863814353943,3.245185666855832e-07,0.22334200143814087,0.1261981874704361,0.24762795865535736
0.16542041301727295,0.009241001680493355,0.13605138659477234,0.0002915431105066091,0.25986674427986145,0.13829617202281952,0.029799195006489754,239427,0.0020814347080886364,2011.0,0.23510368168354034,3.245185666855832e-07,,,
0.16544486582279205,0.009219995699822903,0.13578006625175476,0.0002911279443651438,0.25987938046455383,0.13830114901065826,0.02972622774541378,239546,0.0020769014954566956,2012.0,0.23505951464176178,2.596148362954409e-07,,,
0.165474995970726,0.009466840885579586,0.13580356538295746,0.0002911259944085032,0.25990575551986694,0.1383260190486908,0.02973014861345291,239665,0.002126269042491913,2013.0,0.23508532345294952,2.596148362954409e-07,,,
0.16540032625198364,0.008956610225141048,0.13598214089870453,0.00029119380633346736,0.25985991954803467,0.1382715404033661,0.02975633554160595,239784,0.0020242773462086916,2014.0,0.23508435487747192,2.596148362954409e-07,,,
0.16541118919849396,0.009404576383531094,0.1358392834663391,0.000291111326077953,0.25987058877944946,0.13827075064182281,0.029708947986364365,239903,0.002113804453983903,2015.0,0.2350643277168274,2.596148362954409e-07,,,
0.16542227566242218,0.009058812633156776,0.13601607084274292,0.00029106324655003846,0.2598687410354614,0.1382850557565689,0.029736194759607315,240022,0.0020446130074560642,2016.0,0.2350982129573822,2.596148362954409e-07,,,
0.1653863489627838,0.009041644632816315,0.13612152636051178,0.00029095361242070794,0.2598545253276825,0.13826227188110352,0.029765985906124115,240141,0.002041091676801443,2017.0,0.2351079285144806,2.596148362954409e-07,,,
0.1654316633939743,0.009155001491308212,0.13612794876098633,0.0002910705516114831,0.25988590717315674,0.1382989138364792,0.029767919331789017,240260,0.0020638566929847,2018.0,0.2351343184709549,2.596148362954409e-07,,,
0.16540901362895966,0.009395257569849491,0.13607154786586761,0.00029117835219949484,0.2598707675933838,0.13827726244926453,0.029750226065516472,240379,0.0021119939628988504,2019.0,0.23511092364788055,2.596148362954409e-07,,,
0.16543877124786377,0.009469028562307358,0.13614296913146973,0.0002910911862272769,0.25988712906837463,0.13830435276031494,0.029766619205474854,240498,0.0021266788244247437,2020.0,0.23513829708099365,2.596148362954409e-07,0.2232992947101593,0.12594901025295258,0.2476368546485901
0.1654483526945114,0.009117277339100838,0.13596081733703613,0.0002909623144660145,0.25989362597465515,0.13830184936523438,0.02971578761935234,240617,0.0020562252029776573,2021.0,0.23510706424713135,2.596148362954409e-07,,,
0.16539263725280762,0.009305434301495552,0.13591277599334717,0.00029105794965289533,0.2598516345024109,0.13825464248657227,0.029702654108405113,240736,0.002093933057039976,2022.0,0.23506386578083038,2.596148362954409e-07,,,
0.16541476547718048,0.009041796438395977,0.1360233873128891,0.00029097875813022256,0.2598828673362732,0.13827864825725555,0.02973412163555622,240855,0.0020411424338817596,2023.0,0.23511096835136414,2.596148362954409e-07,,,
0.1653788834810257,0.009178899228572845,0.1363159716129303,0.000291030592052266,0.25984665751457214,0.13826371729373932,0.02980308048427105,240974,0.0020686043426394463,2024.0,0.23514051735401154,2.596148362954409e-07,,,
0.16541296243667603,0.009083453565835953,0.13621892035007477,0.00029087430448271334,0.2598777115345001,0.1382853388786316,0.02977483905851841,241093,0.002049390459433198,2025.0,0.2351459562778473,2.596148362954409e-07,,,
0.16538763046264648,0.009071024134755135,0.13634547591209412,0.00029104307759553194,0.25985562801361084,0.13826888799667358,0.029793910682201385,241212,0.002047039568424225,2026.0,0.23515360057353973,2.596148362954409e-07,,,
0.16540099680423737,0.009427656419575214,0.13649694621562958,0.0002912619966082275,0.25987088680267334,0.13828419148921967,0.02981691062450409,241331,0.00211854069493711,2027.0,0.2351960986852646,2.596148362954409e-07,,,
0.16545724868774414,0.009102679789066315,0.136078342795372,0.00029061120585538447,0.2598876655101776,0.13831597566604614,0.029750868678092957,241450,0.002053024945780635,2028.0,0.2351258099079132,2.596148362954409e-07,,,
0.1654614508152008,0.009011252783238888,0.13602443039417267,0.00029085055575706065,0.259895384311676,0.13831636309623718,0.029735980555415154,241569,0.0020349309779703617,2029.0,0.23512119054794312,2.596148362954409e-07,,,
0.16541507840156555,0.008951026946306229,0.13591071963310242,0.000290820375084877,0.25987428426742554,0.13827058672904968,0.02969254180788994,241688,0.002022861735895276,2030.0,0.23508158326148987,2.596148362954409e-07,0.22270263731479645,0.12303877621889114,0.24761860072612762
0.16540111601352692,0.009686718694865704,0.1362714320421219,0.0002908481692429632,0.259858101606369,0.13828416168689728,0.029816312715411186,241807,0.0021700223442167044,2031.0,0.23514077067375183,2.596148362954409e-07,,,
0.16542774438858032,0.009386253543198109,0.1365828663110733,0.0002910267503466457,0.25988879799842834,0.13832098245620728,0.02989385649561882,241926,0.0021100719459354877,2032.0,0.23522761464118958,2.596148362954409e-07,,,
0.16541650891304016,0.009096231311559677,0.13659746944904327,0.00029079438536427915,0.2598819136619568,0.13831205666065216,0.029894281178712845,242045,0.0020518817473202944,2033.0,0.23522502183914185,2.596148362954409e-07,,,
0.16544367372989655,0.009091084823012352,0.13642384111881256,0.00029058181098662317,0.2598852217197418,0.13832294940948486,0.029839996248483658,242164,0.0020506824366748333,2034.0,0.23519295454025269,2.596148362954409e-07,,,
0.16543002426624298,0.009187410585582256,0.13619638979434967,0.00029078134684823453,0.2598797380924225,0.13829974830150604,0.02977866120636463,242283,0.002070107264444232,2035.0,0.23514306545257568,2.596148362954409e-07,,,
0.1654214709997177,0.009095607325434685,0.13635532557964325,0.00029074965277686715,0.2598920166492462,0.13830235600471497,0.029825860634446144,242402,0.0020517208613455296,2036.0,0.2351846843957901,2.596148362954409e-07,,,
0.16542044281959534,0.009206765331327915,0.13631880283355713,0.000290775642497465,0.25987252593040466,0.1383003443479538,0.029819918796420097,242521,0.0020739734172821045,2037.0,0.23516178131103516,2.596148362954409e-07,,,
0.16540925204753876,0.009360981173813343,0.13628411293029785,0.0002906838490162045,0.25986790657043457,0.1382887065410614,0.029806461185216904,242640,0.002104743616655469,2038.0,0.23515114188194275,2.596148362954409e-07,,,
0.16539201140403748,0.009129317477345467,0.13646990060806274,0.0002907123416662216,0.25985613465309143,0.13828152418136597,0.02983957529067993,242759,0.002058433135971427,2039.0,0.2351788878440857,2.596148362954409e-07,,,
0.16539278626441956,0.008932014927268028,0.13674014806747437,0.00029083661502227187,0.25987303256988525,0.13830231130123138,0.029940370470285416,242878,0.0020190721843391657,2040.0,0.2352464497089386,2.596148362954409e-07,0.2243230938911438,0.13113202154636383,0.2476208359003067
0.16541460156440735,0.008974905125796795,0.13702814280986786,0.0002907942980527878,0.2598782181739807,0.13834066689014435,0.030044913291931152,242997,0.0020276163704693317,2041.0,0.2353082150220871,2.596148362954409e-07,,,
0.16539976000785828,0.009419417940080166,0.1370829939842224,0.00029058189829811454,0.2598654329776764,0.13833166658878326,0.030059268698096275,243116,0.002116349060088396,2042.0,0.2353089451789856,2.596148362954409e-07,,,
0.1654384434223175,0.00928630493581295,0.1370413452386856,0.00029042118694633245,0.2598726749420166,0.13836045563220978,0.030048491433262825,243235,0.0020895979832857847,2043.0,0.23530641198158264,2.0769186903635273e-07,,,
0.16541779041290283,0.008926933631300926,0.13684551417827606,0.0002903497952502221,0.25987717509269714,0.13833153247833252,0.02998649701476097,243354,0.002017666818574071,2044.0,0.23527084290981293,2.0769186903635273e-07,,,
0.16539840400218964,0.00920694600790739,0.13681574165821075,0.00029045678093098104,0.259876549243927,0.1383153796195984,0.029983265325427055,243473,0.00207375455647707,2045.0,0.235264390707016,2.0769186903635273e-07,,,
0.165429025888443,0.00907767191529274,0.13675619661808014,0.00029041696689091623,0.25988322496414185,0.1383378952741623,0.029973359778523445,243592,0.0020478677470237017,2046.0,0.2352578341960907,2.0769186903635273e-07,,,
0.16540323197841644,0.009226973168551922,0.1366683840751648,0.0002903259010054171,0.2598666846752167,0.13831166923046112,0.02994539588689804,243711,0.002077655168250203,2047.0,0.23522703349590302,2.0769186903635273e-07,,,
0.16542626917362213,0.009007537737488747,0.13664746284484863,0.00029041594825685024,0.2598762810230255,0.1383298635482788,0.029944218695163727,243830,0.002033840399235487,2048.0,0.23523052036762238,2.0769186903635273e-07,,,
0.16542641818523407,0.009334624744951725,0.13656508922576904,0.0002904399880208075,0.2598777115345001,0.1383211612701416,0.02990013360977173,243949,0.0020992769859731197,2049.0,0.2352152019739151,2.0769186903635273e-07,,,
0.16544491052627563,0.009111379273235798,0.13629932701587677,0.00029026204720139503,0.2598937749862671,0.138322114944458,0.02983090654015541,244068,0.0020544854924082756,2050.0,0.23517489433288574,2.0769186903635273e-07,0.22255699336528778,0.12219269573688507,0.24764807522296906
0.16542258858680725,0.009153701364994049,0.13648435473442078,0.0002903408894781023,0.2598833441734314,0.13831180334091187,0.029868658632040024,244187,0.0020630129147320986,2051.0,0.2352035492658615,2.0769186903635273e-07,,,
0.16539627313613892,0.009314101189374924,0.1366288810968399,0.00029019732028245926,0.2598814368247986,0.13829460740089417,0.02988792024552822,244306,0.0020949780009686947,2052.0,0.2352309376001358,2.0769186903635273e-07,,,
0.16542702913284302,0.008906543254852295,0.13648492097854614,0.00029031370650045574,0.25988101959228516,0.13830900192260742,0.029836883768439293,244425,0.0020135596860200167,2053.0,0.23520180583000183,2.0769186903635273e-07,,,
0.16539627313613892,0.009268260560929775,0.13669191300868988,0.00029057529172860086,0.2598726153373718,0.13829247653484344,0.02987726591527462,244544,0.0020861122757196426,2054.0,0.23523648083209991,2.0769186903635273e-07,,,
0.16541284322738647,0.00914680864661932,0.1366385668516159,0.0002903078857343644,0.259883314371109,0.13830247521400452,0.02986094169318676,244663,0.002061608014628291,2055.0,0.2352343648672104,2.0769186903635273e-07,,,
0.16543717682361603,0.009173372760415077,0.13646288216114044,0.00029013853054493666,0.25988081097602844,0.13831180334091187,0.02981027588248253,244782,0.0020667854696512222,2056.0,0.23519723117351532,2.0769186903635273e-07,,,
0.16541290283203125,0.009120176546275616,0.13638973236083984,0.00029029662255197763,0.2598801851272583,0.13828881084918976,0.029792416840791702,244901,0.002056272467598319,2057.0,0.23518209159374237,2.0769186903635273e-07,,,
0.1654076725244522,0.009270800277590752,0.13650774955749512,0.0002902264823205769,0.2598709166049957,0.13829100131988525,0.029824281111359596,245020,0.0020863411482423544,2058.0,0.23519828915596008,2.0769186903635273e-07,,,
0.16540251672267914,0.008991371840238571,0.13640111684799194,0.00029019679641351104,0.259875625371933,0.13828140497207642,0.029796933755278587,245139,0.002030431991443038,2059.0,0.23518073558807373,2.0769186903635273e-07,,,
0.16543786227703094,0.00911539513617754,0.13633106648921967,0.00029001268558204174,0.2598831355571747,0.13830624520778656,0.029779741540551186,245258,0.00205508922226727,2060.0,0.23517273366451263,2.0769186903635273e-07,0.22310712933540344,0.12498052418231964,0.2476387917995453
0.16542187333106995,0.009170454926788807,0.13648326694965363,0.000290238531306386,0.25990724563598633,0.13830287754535675,0.02982688695192337,245377,0.0020662816241383553,2061.0,0.2352224439382553,2.0769186903635273e-07,,,
0.16542603075504303,0.009122812189161777,0.13631534576416016,0.0002902343403548002,0.25987884402275085,0.13829602301120758,0.029775971546769142,245496,0.0020567497704178095,2062.0,0.23516614735126495,2.0769186903635273e-07,,,
0.1654192954301834,0.00921535026282072,0.1364370733499527,0.0002902655687648803,0.2598792314529419,0.1382971704006195,0.029808657243847847,245615,0.0020752823911607265,2063.0,0.23519079387187958,2.0769186903635273e-07,,,
0.16542349755764008,0.009100060909986496,0.13664646446704865,0.0002902647538576275,0.25990286469459534,0.13831007480621338,0.029856311157345772,245734,0.0020522240083664656,2064.0,0.23525159060955048,2.0769186903635273e-07,,,
0.16542598605155945,0.009148407727479935,0.13640788197517395,0.00029030864243395627,0.2598687708377838,0.13830508291721344,0.029821503907442093,245853,0.0020619286224246025,2065.0,0.23517660796642303,2.0769186903635273e-07,,,
0.1654077023267746,0.009385693818330765,0.1363687366247177,0.0002902755222748965,0.2598688006401062,0.13829010725021362,0.029819685965776443,245972,0.0021093592513352633,2066.0,0.23516878485679626,2.0769186903635273e-07,,,
0.16543598473072052,0.009153839200735092,0.13620653748512268,0.00029006018303334713,0.25988587737083435,0.1383030116558075,0.02977108396589756,246091,0.002062816172838211,2067.0,0.23515000939369202,2.0769186903635273e-07,,,
0.16541080176830292,0.009224452078342438,0.13645870983600616,0.00029030462610535324,0.25987809896469116,0.13829296827316284,0.029821591451764107,246210,0.0020771343261003494,2068.0,0.23519422113895416,2.0769186903635273e-07,,,
0.1653934121131897,0.009118558838963509,0.13641701638698578,0.00029029519646428525,0.2598596215248108,0.13827867805957794,0.02981976978480816,246329,0.002055947668850422,2069.0,0.2351710945367813,2.0769186903635273e-07,,,
0.16541334986686707,0.009155819192528725,0.13625240325927734,0.0002901931875385344,0.2598767876625061,0.13828492164611816,0.029771162196993828,246448,0.0020633183885365725,2070.0,0.23515191674232483,2.0769186903635273e-07,0.22258983552455902,0.12245847284793854,0.24762265384197235
0.16541677713394165,0.009123081341385841,0.1361897885799408,0.00029013288440182805,0.25988465547561646,0.13828447461128235,0.029755258932709694,246567,0.002056722529232502,2071.0,0.2351456731557846,2.0769186903635273e-07,,,
0.16547246277332306,0.00906351301819086,0.13603654503822327,0.00029016088228672743,0.25990647077560425,0.13831955194473267,0.029707925394177437,246686,0.0020448314025998116,2072.0,0.23513250052928925,2.0769186903635273e-07,,,
0.16540828347206116,0.009239299222826958,0.13601596653461456,0.00029010188882239163,0.25987792015075684,0.1382686048746109,0.0297098346054554,246805,0.002079941565170884,2073.0,0.23510552942752838,2.0769186903635273e-07,,,
0.1654251515865326,0.009158577769994736,0.13605891168117523,0.0002899781975429505,0.2598815858364105,0.13828401267528534,0.029719460755586624,246924,0.002063698135316372,2074.0,0.23511706292629242,1.6615349807125313e-07,,,
0.16540975868701935,0.00894563365727663,0.13619346916675568,0.00028976748581044376,0.25987857580184937,0.1382787972688675,0.029754972085356712,247043,0.0020209408830851316,2075.0,0.2351415604352951,1.6615349807125313e-07,,,
0.16540993750095367,0.00918215699493885,0.13604003190994263,0.0002898699895013124,0.25987377762794495,0.13826948404312134,0.02970765344798565,247162,0.002068327274173498,2076.0,0.23510701954364777,1.6615349807125313e-07,,,
0.16541309654712677,0.009019691497087479,0.1360192745923996,0.0002897608501370996,0.25986984372138977,0.13827238976955414,0.029709575697779655,247281,0.0020357470493763685,2077.0,0.23509973287582397,1.6615349807125313e-07,,,
0.1654454916715622,0.009274162352085114,0.13603080809116364,0.000290108029730618,0.2598841190338135,0.13829964399337769,0.029716283082962036,247400,0.0020869188010692596,2078.0,0.2351134717464447,1.6615349807125313e-07,,,
0.16542626917362213,0.009215178899466991,0.1361667662858963,0.0002898848906625062,0.25988420844078064,0.1382914036512375,0.02975195273756981,247519,0.0020749440882354975,2079.0,0.23514071106910706,1.6615349807125313e-07,,,
0.16539983451366425,0.009043528698384762,0.1361396759748459,0.00028990075225010514,0.2598748505115509,0.13826942443847656,0.029747752472758293,247638,0.002040626248344779,2080.0,0.23512782156467438,1.6615349807125313e-07,0.22301411628723145,0.12459392845630646,0.24761918187141418
0.16541723906993866,0.009078122675418854,0.13598893582820892,0.00028987607220187783,0.2598768472671509,0.1382739543914795,0.02970079518854618,247757,0.0020475254859775305,2081.0,0.23509927093982697,1.6615349807125313e-07,,,
0.16540662944316864,0.009079386480152607,0.13587698340415955,0.00028980086790397763,0.25985750555992126,0.13825713098049164,0.02965911477804184,247876,0.0020477180369198322,2082.0,0.2350614070892334,1.6615349807125313e-07,,,
0.1654130518436432,0.009399292059242725,0.13580188155174255,0.0002900989493355155,0.2598809003829956,0.1382584571838379,0.02964002639055252,247995,0.002111937617883086,2083.0,0.23506510257720947,1.6615349807125313e-07,,,
0.16541258990764618,0.0089815529063344,0.1357617825269699,0.0002897875674534589,0.25987157225608826,0.13825620710849762,0.02963067963719368,248114,0.0020281404722481966,2084.0,0.23504962027072906,1.6615349807125313e-07,,,
0.1654081791639328,0.008954438380897045,0.13587994873523712,0.00028973264852538705,0.25987380743026733,0.13825969398021698,0.029665745794773102,248233,0.0020226736087352037,2085.0,0.23507504165172577,1.6615349807125313e-07,,,
0.16542960703372955,0.009099980816245079,0.13592968881130219,0.00029008762794546783,0.259888619184494,0.13827921450138092,0.029677575454115868,248352,0.002052066382020712,2086.0,0.23509682714939117,1.6615349807125313e-07,,,
0.16542594134807587,0.00923800840973854,0.13585196435451508,0.00028986611869186163,0.2598699629306793,0.13826718926429749,0.029632171615958214,248471,0.0020794947631657124,2087.0,0.23506636917591095,1.6615349807125313e-07,,,
0.1654021292924881,0.008971829898655415,0.13571560382843018,0.00028984571690671146,0.25987693667411804,0.13823990523815155,0.029590992256999016,248590,0.002026242669671774,2088.0,0.2350446730852127,1.6615349807125313e-07,,,
0.1654220074415207,0.009155923500657082,0.13549232482910156,0.00028983349329791963,0.2598743140697479,0.1382497400045395,0.02956066094338894,248709,0.0020630513317883015,2089.0,0.2349979132413864,1.6615349807125313e-07,,,
0.16543342173099518,0.00920599140226841,0.13528020679950714,0.0002898898965213448,0.2598854601383209,0.13824880123138428,0.029510362073779106,248828,0.0020731103140860796,2090.0,0.23496441543102264,1.6615349807125313e-07,0.2225455790758133,0.12217890471220016,0.24763724207878113
0.16542012989521027,0.009064799174666405,0.1354849487543106,0.00028979999478906393,0.2598692774772644,0.1382456123828888,0.029547538608312607,248947,0.0020447997376322746,2091.0,0.23499241471290588,1.6615349807125313e-07,,,
0.16544459760189056,0.008869379758834839,0.13546070456504822,0.0002900203107856214,0.2598949372768402,0.1382642388343811,0.029542816802859306,249066,0.002005892340093851,2092.0,0.2350080907344818,1.6615349807125313e-07,,,
0.1654191017150879,0.008901149034500122,0.13550016283988953,0.00028978887712582946,0.259885311126709,0.13824686408042908,0.029557863250374794,249185,0.002012060722336173,2093.0,0.23500828444957733,1.6615349807125313e-07,,,
0.1654113531112671,0.009516271762549877,0.13566266000270844,0.0002898834354709834,0.2598726749420166,0.1382509469985962,0.02960926666855812,249304,0.0021351613104343414,2094.0,0.2350306659936905,1.6615349807125313e-07,,,
0.16542692482471466,0.00913979858160019,0.13547328114509583,0.00028965616365894675,0.2598744034767151,0.1382589042186737,0.029586810618638992,249423,0.0020596846006810665,2095.0,0.23499418795108795,1.6615349807125313e-07,,,
0.16542133688926697,0.009050365537405014,0.135387122631073,0.0002896259829867631,0.2598811089992523,0.13824528455734253,0.02954106405377388,249542,0.0020417741034179926,2096.0,0.23498231172561646,1.6615349807125313e-07,,,
0.1654185652732849,0.009096136316657066,0.13549275696277618,0.00028981687501072884,0.25988516211509705,0.13824844360351562,0.029567915946245193,249661,0.0020510810427367687,2097.0,0.2350066900253296,1.6615349807125313e-07,,,
0.16542282700538635,0.009019682183861732,0.13549937307834625,0.00028967211255803704,0.2598755955696106,0.1382516771554947,0.029567059129476547,249780,0.002035673940554261,2098.0,0.2350003570318222,1.6615349807125313e-07,,,
0.16543684899806976,0.009138591587543488,0.13538064062595367,0.00028967836988158524,0.25988802313804626,0.1382552981376648,0.029529135674238205,249899,0.002059461083263159,2099.0,0.2349865436553955,1.6615349807125313e-07,,,
0.16544215381145477,0.00905869621783495,0.13504910469055176,0.0002897561062127352,0.2598876655101776,0.13824979960918427,0.02948041260242462,250018,0.002043544314801693,2100.0,0.2349199503660202,1.6615349807125313e-07,0.22248436510562897,0.1218462735414505,0.2476438730955124
0.1654222458600998,0.009319853037595749,0.13504664599895477,0.0002898016246035695,0.25987663865089417,0.13823360204696655,0.029479047283530235,250137,0.002095811767503619,2101.0,0.23491063714027405,1.6615349807125313e-07,,,
0.1654423475265503,0.008843791671097279,0.13507556915283203,0.00028959367773495615,0.25988876819610596,0.13825276494026184,0.029494352638721466,250256,0.0020004333928227425,2102.0,0.23492613434791565,1.6615349807125313e-07,,,
0.16541138291358948,0.009370321407914162,0.13522803783416748,0.0002897517115343362,0.2598817050457001,0.13823635876178741,0.029536236077547073,250375,0.002105865627527237,2103.0,0.2349509745836258,1.6615349807125313e-07,,,
0.16543351113796234,0.009119028225541115,0.13524788618087769,0.00028969129198230803,0.25989076495170593,0.13825616240501404,0.02954673022031784,250494,0.00205555884167552,2104.0,0.23496218025684357,1.6615349807125313e-07,,,
0.16542942821979523,0.008890497498214245,0.1351729929447174,0.0002895320940297097,0.25987911224365234,0.13824492692947388,0.029506893828511238,250613,0.002009725198149681,2105.0,0.2349378913640976,1.3292279277266061e-07,,,
0.16541312634944916,0.009422446601092815,0.13516435027122498,0.00028954786830581725,0.25988027453422546,0.13823330402374268,0.029513970017433167,250732,0.002116127870976925,2106.0,0.23493708670139313,1.3292279277266061e-07,,,
0.16541741788387299,0.009163960814476013,0.13534364104270935,0.0002895455982070416,0.2598783075809479,0.13824588060379028,0.029559755697846413,250851,0.0020644287578761578,2107.0,0.23497138917446136,1.3292279277266061e-07,,,
0.16542711853981018,0.008972203359007835,0.13535770773887634,0.00028958110488019884,0.259880930185318,0.1382555067539215,0.029569072648882866,250970,0.0020261057652533054,2108.0,0.23497627675533295,1.3292279277266061e-07,,,
0.165411114692688,0.00926465168595314,0.13543356955051422,0.0002893924538511783,0.2598738968372345,0.13824604451656342,0.029585735872387886,251089,0.00208444450981915,2109.0,0.2349858433008194,1.3292279277266061e-07,,,
0.16541138291358948,0.009075719863176346,0.13553687930107117,0.0002894751087296754,0.25987374782562256,0.1382511705160141,0.02961035445332527,251208,0.002046724082902074,2110.0,0.23500637710094452,1.3292279277266061e-07,0.22328156232833862,0.1258925348520279,0.2476288080215454
0.16543292999267578,0.009295451454818249,0.13560378551483154,0.0002894695207942277,0.25988736748695374,0.13827133178710938,0.029624953866004944,251327,0.0020906657446175814,2111.0,0.2350306510925293,1.3292279277266061e-07,,,
0.16544465720653534,0.0090281767770648,0.1355111002922058,0.00028941116761416197,0.25988397002220154,0.13827119767665863,0.02957729995250702,251446,0.0020371642895042896,2112.0,0.23500940203666687,1.3292279277266061e-07,,,
0.16541779041290283,0.008988572284579277,0.13554804027080536,0.0002894171921070665,0.2598782181739807,0.1382523626089096,0.02959062159061432,251565,0.002029248047620058,2113.0,0.23501218855381012,1.3292279277266061e-07,,,
0.16542360186576843,0.008957192301750183,0.13548938930034637,0.0002895326470024884,0.2598889172077179,0.13825231790542603,0.029567144811153412,251684,0.002023064298555255,2114.0,0.23500901460647583,1.3292279277266061e-07,,,
0.16541677713394165,0.009399402886629105,0.13546492159366608,0.00028960403869859874,0.25987371802330017,0.13824571669101715,0.029561443254351616,251803,0.002111563691869378,2115.0,0.23499195277690887,1.3292279277266061e-07,,,
0.16543108224868774,0.00902700424194336,0.13534791767597198,0.00028940525953657925,0.2598762810230255,0.13824963569641113,0.029523801058530807,251922,0.002036925172433257,2116.0,0.23497061431407928,1.3292279277266061e-07,,,
0.16539327800273895,0.009305048733949661,0.13542427122592926,0.0002895302604883909,0.25986266136169434,0.13822317123413086,0.029542727395892143,252041,0.002092634094879031,2117.0,0.23497499525547028,1.3292279277266061e-07,,,
0.16541530191898346,0.008876847103238106,0.13537180423736572,0.0002894628851208836,0.2598845362663269,0.13823658227920532,0.029521644115447998,252160,0.002006939612329006,2118.0,0.23498199880123138,1.3292279277266061e-07,,,
0.1654307097196579,0.009070022031664848,0.1352594494819641,0.00028955869493074715,0.25989460945129395,0.13824176788330078,0.02948599122464657,252279,0.002045651664957404,2119.0,0.23496758937835693,1.3292279277266061e-07,,,
0.16541709005832672,0.009201521053910255,0.13524647057056427,0.00028939457843080163,0.25987955927848816,0.13823015987873077,0.029482394456863403,252398,0.00207181996665895,2120.0,0.23495294153690338,1.3292279277266061e-07,0.22301197052001953,0.12456546723842621,0.24762357771396637
0.16542983055114746,0.009388060308992863,0.13520289957523346,0.00028932589339092374,0.2598787248134613,0.13823595643043518,0.029460422694683075,252517,0.002109072869643569,2121.0,0.23494356870651245,1.3292279277266061e-07,,,
0.16543136537075043,0.008676623925566673,0.13522399961948395,0.0002896548539865762,0.2598861753940582,0.13823769986629486,0.029462987557053566,252636,0.0019670487381517887,2122.0,0.23495374619960785,1.3292279277266061e-07,,,
0.16541779041290283,0.0091945705935359,0.13536904752254486,0.00028919160831719637,0.25988447666168213,0.13823552429676056,0.029506439343094826,252755,0.002070267451927066,2123.0,0.23498140275478363,1.3292279277266061e-07,,,
0.16544698178768158,0.009011766873300076,0.13535059988498688,0.00028935965383425355,0.2598910629749298,0.13825716078281403,0.029497914016246796,252874,0.0020338413305580616,2124.0,0.23498296737670898,1.3292279277266061e-07,,,
0.16542312502861023,0.00914860237389803,0.1353643238544464,0.0002894560748245567,0.2598792016506195,0.13823823630809784,0.02949860319495201,252993,0.002061285311356187,2125.0,0.23497623205184937,1.3292279277266061e-07,,,
0.16542556881904602,0.008882583118975163,0.13534611463546753,0.0002892145421355963,0.25988253951072693,0.13823972642421722,0.0294963289052248,253112,0.0020078883972018957,2126.0,0.23497526347637177,1.3292279277266061e-07,,,
0.1654358208179474,0.009409500285983086,0.13526630401611328,0.00028927193488925695,0.25987809896469116,0.13823968172073364,0.02945510670542717,253231,0.0021133178379386663,2127.0,0.23495574295520782,1.3292279277266061e-07,,,
0.1654152274131775,0.009213468991219997,0.13522173464298248,0.00028951812419109046,0.2598709762096405,0.13822142779827118,0.02944621816277504,253350,0.0020743084605783224,2128.0,0.23494112491607666,1.3292279277266061e-07,,,
0.16540540754795074,0.008820628747344017,0.13527314364910126,0.0002893005730584264,0.2598731815814972,0.13821832835674286,0.02947000041604042,253469,0.001995566301047802,2129.0,0.2349531650543213,1.3292279277266061e-07,,,
0.16540735960006714,0.009091343730688095,0.1351969838142395,0.0002892746706493199,0.2598719000816345,0.1382119059562683,0.029430095106363297,253588,0.002049688482657075,2130.0,0.23493692278862,1.3292279277266061e-07,0.22279547154903412,0.12347472459077835,0.2476256638765335
0.16541968286037445,0.008843749761581421,0.13524962961673737,0.00028927819221280515,0.2598735988140106,0.1382255107164383,0.029448824003338814,253707,0.00200017262250185,2131.0,0.23494881391525269,1.3292279277266061e-07,,,
0.16542185842990875,0.009433306753635406,0.13523714244365692,0.0002894558128900826,0.25987669825553894,0.13822613656520844,0.029443180188536644,253826,0.00211822590790689,2132.0,0.2349487841129303,1.3292279277266061e-07,,,
0.1654302179813385,0.008969574235379696,0.13513152301311493,0.0002894936187658459,0.25987863540649414,0.1382264643907547,0.029411450028419495,253945,0.0020255097188055515,2133.0,0.23492921888828278,1.3292279277266061e-07,,,
0.16542312502861023,0.008950297720730305,0.13524994254112244,0.0002892274351324886,0.2598899304866791,0.1382274627685547,0.029444783926010132,254064,0.0020214414689689875,2134.0,0.23496194183826447,1.3292279277266061e-07,,,
0.16543328762054443,0.009159903973340988,0.1351749300956726,0.000289248360786587,0.25988370180130005,0.13822981715202332,0.029415903612971306,254183,0.0020633796229958534,2135.0,0.23494194447994232,1.3292279277266061e-07,,,
0.16543689370155334,0.008877510204911232,0.13516618311405182,0.0002890789182856679,0.2598850429058075,0.13822877407073975,0.029396280646324158,254302,0.0020067652221769094,2136.0,0.2349412739276886,1.0633824132355585e-07,,,
0.16542305052280426,0.009305629879236221,0.13518911600112915,0.00028913762071169913,0.259883314371109,0.1382215917110443,0.02941572293639183,254421,0.0020924359560012817,2137.0,0.23494447767734528,1.0633824132355585e-07,,,
0.16542263329029083,0.008781030774116516,0.13514840602874756,0.00028926669619977474,0.25988659262657166,0.13821986317634583,0.029408805072307587,254540,0.001987619325518608,2138.0,0.23493894934654236,1.0633824132355585e-07,,,
0.1654389351606369,0.009432390332221985,0.13520348072052002,0.0002892652410082519,0.2598874270915985,0.13823725283145905,0.029430551454424858,254659,0.002117890166118741,2139.0,0.23495063185691833,1.0633824132355585e-07,,,
0.1654318869113922,0.009053724817931652,0.13516205549240112,0.0002892205957323313,0.2598804831504822,0.1382300853729248,0.02942289039492607,254778,0.0020421212539076805,2140.0,0.23493678867816925,1.0633824132355585e-07,0.22287288308143616,0.12382811307907104,0.24763406813144684
0.16542181372642517,0.008841740898787975,0.13534145057201385,0.00028904559439979494,0.2598908543586731,0.13823366165161133,0.02948104217648506,254897,0.0019995844922959805,2141.0,0.234980970621109,1.0633824132355585e-07,,,
0.16543874144554138,0.009311397559940815,0.13526186347007751,0.0002891113981604576,0.2598843276500702,0.13823911547660828,0.029440583661198616,255016,0.002093568677082658,2142.0,0.23495984077453613,1.0633824132355585e-07,,,
0.16543854773044586,0.008783197030425072,0.13521751761436462,0.0002891459735110402,0.25989216566085815,0.1382322460412979,0.02940702997148037,255135,0.0019879559986293316,2143.0,0.2349572479724884,1.0633824132355585e-07,,,
0.16542813181877136,0.00921668577939272,0.1352691352367401,0.00028911282424815,0.259878933429718,0.13822788000106812,0.02942691184580326,255254,0.002074627438560128,2144.0,0.23495697975158691,1.0633824132355585e-07,,,
0.1654406487941742,0.008981605991721153,0.13516192138195038,0.0002888865419663489,0.2598835825920105,0.13823170959949493,0.029395995661616325,255373,0.002027430571615696,2145.0,0.23493926227092743,1.0633824132355585e-07,,,
0.1654266119003296,0.009045923128724098,0.13524757325649261,0.0002890988835133612,0.25988927483558655,0.13822555541992188,0.029421312734484673,255492,0.0020404637325555086,2146.0,0.23496092855930328,1.0633824132355585e-07,,,
0.165410116314888,0.009031575173139572,0.13517269492149353,0.00028899137396365404,0.2598658502101898,0.13820680975914001,0.029393605887889862,255611,0.0020375079475343227,2147.0,0.2349272221326828,1.0633824132355585e-07,,,
0.16544657945632935,0.009118265472352505,0.1350703090429306,0.00028918078169226646,0.2598884701728821,0.13823014497756958,0.02936435490846634,255730,0.002054997719824314,2148.0,0.23492483794689178,1.0633824132355585e-07,,,
0.165425106883049,0.00901488121598959,0.13500428199768066,0.00028908642707392573,0.2598781883716583,0.13820603489875793,0.029329730197787285,255849,0.002034245291724801,2149.0,0.23490341007709503,1.0633824132355585e-07,,,
0.16544099152088165,0.008965091779828072,0.13500407338142395,0.0002890658797696233,0.2598799765110016,0.13821998238563538,0.029335899278521538,255968,0.0020242712926119566,2150.0,0.23490479588508606,1.0633824132355585e-07,0.2230815291404724,0.12488437443971634,0.24763080477714539
0.16543641686439514,0.009321656078100204,0.13494136929512024,0.0002890033065341413,0.25988370180130005,0.13821162283420563,0.029312463477253914,256087,0.0020955337677150965,2151.0,0.2348952293395996,1.0633824132355585e-07,,,
0.16542723774909973,0.008899192325770855,0.13497555255889893,0.00028935258160345256,0.25988924503326416,0.1382078379392624,0.029330236837267876,256206,0.0020113205537199974,2152.0,0.23490650951862335,1.0633824132355585e-07,,,
0.16544033586978912,0.009270639158785343,0.13488301634788513,0.00028910013497807086,0.25989481806755066,0.138213112950325,0.029304154217243195,256325,0.0020854081958532333,2153.0,0.23489245772361755,1.0633824132355585e-07,,,
0.16542547941207886,0.009040763601660728,0.1349201202392578,0.00028884486528113484,0.2598804831504822,0.13820329308509827,0.02931453101336956,256444,0.0020392287988215685,2154.0,0.23488840460777283,1.0633824132355585e-07,,,
0.1654442697763443,0.008941562846302986,0.13489286601543427,0.00028926547383889556,0.2598915100097656,0.13821561634540558,0.029300952330231667,256563,0.002019725041463971,2155.0,0.23489177227020264,1.0633824132355585e-07,,,
0.16542652249336243,0.009244248270988464,0.13489823043346405,0.0002889765310101211,0.2598804831504822,0.13820254802703857,0.029306607320904732,256682,0.0020800309721380472,2156.0,0.23488402366638184,1.0633824132355585e-07,,,
0.16543295979499817,0.008998551405966282,0.13474707305431366,0.00028896675212308764,0.25988471508026123,0.13820622861385345,0.029299285262823105,256801,0.0020308836828917265,2157.0,0.2348572015762329,1.0633824132355585e-07,,,
0.16543540358543396,0.00907261110842228,0.13466596603393555,0.00028898700838908553,0.25988471508026123,0.13820327818393707,0.029274750500917435,256920,0.002045711735263467,2158.0,0.2348409742116928,1.0633824132355585e-07,,,
0.16542379558086395,0.009080207906663418,0.13483892381191254,0.00028900301549583673,0.2598828971385956,0.13820457458496094,0.02932761423289776,257039,0.002047243993729353,2159.0,0.23487409949302673,1.0633824132355585e-07,,,
0.16541701555252075,0.009012105874717236,0.1349407285451889,0.0002891118929255754,0.25987863540649414,0.138204887509346,0.029356351122260094,257158,0.002033710479736328,2160.0,0.23489105701446533,1.0633824132355585e-07,0.22326840460300446,0.12582272291183472,0.24762985110282898
0.16540205478668213,0.009249653667211533,0.13509994745254517,0.0002891655021812767,0.2598690688610077,0.13820266723632812,0.029405133798718452,257277,0.0020812631119042635,2161.0,0.23491525650024414,1.0633824132355585e-07,,,
0.16541187465190887,0.008839085698127747,0.1353137046098709,0.0002888648596126586,0.25987932085990906,0.13821902871131897,0.02944757230579853,257396,0.0019989090505987406,2162.0,0.2349662035703659,1.0633824132355585e-07,,,
0.16542871296405792,0.009061981923878193,0.1352355182170868,0.00028914466383866966,0.259878933429718,0.1382266879081726,0.02941855415701866,257515,0.0020437121856957674,2163.0,0.2349502444267273,1.0633824132355585e-07,,,
0.16542251408100128,0.00932860467582941,0.13525499403476715,0.00028901969199068844,0.25989004969596863,0.13822422921657562,0.029431024566292763,257634,0.002096936572343111,2164.0,0.2349630445241928,1.0633824132355585e-07,,,
0.16542428731918335,0.008781627751886845,0.13524223864078522,0.0002890407049562782,0.2598917484283447,0.1382254660129547,0.029430177062749863,257753,0.001987558091059327,2165.0,0.2349618524312973,1.0633824132355585e-07,,,
0.16541379690170288,0.009037116542458534,0.1354488730430603,0.00028904579812660813,0.25987693667411804,0.13822922110557556,0.029490895569324493,257872,0.0020386597607284784,2166.0,0.23499132692813873,1.0633824132355585e-07,,,
0.16540157794952393,0.009020272642374039,0.13552017509937286,0.00028911916888318956,0.2598711848258972,0.1382235586643219,0.02951146848499775,257991,0.0020353500731289387,2167.0,0.23500098288059235,1.0633824132355585e-07,,,
0.1654214709997177,0.009040282107889652,0.1355254203081131,0.00028908223612233996,0.25988292694091797,0.13824103772640228,0.02951929159462452,258110,0.0020393221639096737,2168.0,0.23501142859458923,1.0633824132355585e-07,,,
0.16544027626514435,0.009347839280962944,0.13540539145469666,0.00028896183357574046,0.25989067554473877,0.1382489651441574,0.02948375605046749,258229,0.002100737066939473,2169.0,0.23499362170696259,1.0633824132355585e-07,,,
0.16542646288871765,0.00898344349116087,0.13541637361049652,0.0002890325849875808,0.2598797380924225,0.13824094831943512,0.02949882484972477,258348,0.0020279146265238523,2170.0,0.2349870651960373,1.0633824132355585e-07,0.2231927365064621,0.12546473741531372,0.2476247400045395
0.1654256135225296,0.008883222006261349,0.13539555668830872,0.0002892589836847037,0.25988268852233887,0.1382398009300232,0.029496539384126663,258467,0.002008051611483097,2171.0,0.23498526215553284,1.0633824132355585e-07,,,
0.16542485356330872,0.00933472253382206,0.13540703058242798,0.0002891282201744616,0.2598881423473358,0.13824090361595154,0.029505109414458275,258586,0.0020982471760362387,2172.0,0.2349919229745865,1.0633824132355585e-07,,,
0.1654423475265503,0.008817717432975769,0.13538667559623718,0.00028908232343383133,0.2598942220211029,0.13825009763240814,0.02948102541267872,258705,0.0019948093686252832,2173.0,0.23499271273612976,1.0633824132355585e-07,,,
0.16544479131698608,0.009155158884823322,0.13527359068393707,0.0002888737362809479,0.2598949372768402,0.13824531435966492,0.0294474046677351,258824,0.002062130719423294,2174.0,0.23497065901756287,1.0633824132355585e-07,,,
0.16544859111309052,0.008820071816444397,0.13510365784168243,0.0002889951574616134,0.25989454984664917,0.13824549317359924,0.02943304181098938,258943,0.001995210302993655,2175.0,0.23493638634681702,1.0633824132355585e-07,,,
0.16544409096240997,0.008940436877310276,0.13509847223758698,0.00028908555395901203,0.2599000632762909,0.13824403285980225,0.029443811625242233,259062,0.002019355772063136,2176.0,0.23493975400924683,1.0633824132355585e-07,,,
0.1654301881790161,0.008988496847450733,0.1352498084306717,0.000288795301457867,0.25989004969596863,0.13824179768562317,0.029488222673535347,259181,0.002028735587373376,2177.0,0.23496200144290924,1.0633824132355585e-07,,,
0.16541917622089386,0.009025625884532928,0.13523732125759125,0.000288934912532568,0.2598802447319031,0.1382322460412979,0.029484514147043228,259300,0.0020362732466310263,2178.0,0.2349516749382019,1.0633824132355585e-07,,,
0.16542817652225494,0.009131909348070621,0.13519421219825745,0.0002892001357395202,0.2598881125450134,0.13823503255844116,0.029462436214089394,259419,0.0020577418617904186,2179.0,0.23494933545589447,1.0633824132355585e-07,,,
0.16542324423789978,0.008769139647483826,0.13521574437618256,0.000289023679215461,0.25988101959228516,0.13823196291923523,0.02946685440838337,259538,0.001985047245398164,2180.0,0.23494796454906464,1.0633824132355585e-07,0.22310368716716766,0.12500832974910736,0.24762752652168274
0.16542962193489075,0.00912660825997591,0.1352362036705017,0.0002890130563173443,0.25988325476646423,0.1382351666688919,0.02945737913250923,259657,0.0020565323065966368,2181.0,0.2349538505077362,1.0633824132355585e-07,,,
0.16543495655059814,0.009168911725282669,0.1351306289434433,0.00028885825304314494,0.2598973214626312,0.13823296129703522,0.029424939304590225,259776,0.0020648690406233072,2182.0,0.23494398593902588,1.0633824132355585e-07,,,
0.16542014479637146,0.00887181144207716,0.1351241022348404,0.00028878721059300005,0.25987961888313293,0.13822101056575775,0.02942439541220665,259895,0.002005391987040639,2183.0,0.23492851853370667,1.0633824132355585e-07,,,
0.1654285192489624,0.009262030012905598,0.13511790335178375,0.00028885481879115105,0.25989291071891785,0.13822798430919647,0.029425831511616707,260014,0.002083489904180169,2184.0,0.23493792116641998,1.0633824132355585e-07,,,
0.1654270440340042,0.009023850783705711,0.1350807547569275,0.0002891301701311022,0.2598758339881897,0.13822297751903534,0.02940668724477291,260133,0.002036074176430702,2185.0,0.2349168211221695,1.0633824132355585e-07,,,
0.1654163897037506,0.008883465081453323,0.13529546558856964,0.00028906771331094205,0.25988122820854187,0.13822291791439056,0.02944904752075672,260252,0.00200794730335474,2186.0,0.23496407270431519,1.0633824132355585e-07,,,
0.16542735695838928,0.009024199098348618,0.13534319400787354,0.0002890466130338609,0.259873628616333,0.13823525607585907,0.02946682833135128,260371,0.002036076970398426,2187.0,0.23496754467487335,1.0633824132355585e-07,,,
0.1654212921857834,0.009089125320315361,0.13532602787017822,0.0002888245217036456,0.25987014174461365,0.1382298767566681,0.02946419082581997,260490,0.0020488847512751818,2188.0,0.23496131598949432,1.0633824132355585e-07,,,
0.16543421149253845,0.00897507555782795,0.13534097373485565,0.00028867527726106346,0.2598840296268463,0.13824069499969482,0.02946656569838524,260609,0.002025955356657505,2189.0,0.2349754273891449,1.0633824132355585e-07,,,
0.1654123216867447,0.008937275037169456,0.1353551745414734,0.00028871226822957397,0.2598743736743927,0.13822519779205322,0.02947663515806198,260728,0.002018424915149808,2190.0,0.23497052490711212,1.0633824132355585e-07,0.22315557301044464,0.12529070675373077,0.24762177467346191
0.16544228792190552,0.009182351641356945,0.13539990782737732,0.00028891325928270817,0.25989454984664917,0.13825282454490662,0.029494989663362503,260847,0.0020676006097346544,2191.0,0.23499563336372375,1.0633824132355585e-07,,,
0.16542905569076538,0.008905606344342232,0.13534866273403168,0.0002889577590394765,0.2598761320114136,0.13824006915092468,0.029484108090400696,260966,0.002012287499383092,2192.0,0.23497064411640167,1.0633824132355585e-07,,,
0.16543950140476227,0.008817066438496113,0.13536247611045837,0.0002889639581553638,0.259892076253891,0.13824909925460815,0.02948744222521782,261085,0.0019945844542235136,2193.0,0.23498615622520447,1.0633824132355585e-07,,,
0.16542407870292664,0.009048446081578732,0.13537560403347015,0.00028871200629509985,0.25988471508026123,0.13823466002941132,0.029476936906576157,261204,0.002040658611804247,2194.0,0.2349829077720642,1.0633824132355585e-07,,,
0.16542263329029083,0.009041042998433113,0.1355443298816681,0.0002888751041609794,0.2598787844181061,0.13824301958084106,0.02952457405626774,261323,0.0020393086597323418,2195.0,0.23501189053058624,1.0633824132355585e-07,,,
0.1654309630393982,0.009201939217746258,0.13557961583137512,0.00028893540729768574,0.2598841190338135,0.1382528692483902,0.02954053319990635,261442,0.002071535913273692,2196.0,0.23502323031425476,1.0633824132355585e-07,,,
0.16543957591056824,0.008977269753813744,0.13561312854290009,0.0002887671871576458,0.25989967584609985,0.13826242089271545,0.029553739354014397,261561,0.0020264675840735435,2197.0,0.23504237830638885,1.0633824132355585e-07,,,
0.1654275506734848,0.009077850729227066,0.13567622005939484,0.0002886508882511407,0.25988271832466125,0.1382562816143036,0.0295711699873209,261680,0.0020464907865971327,2198.0,0.23504140973091125,1.0633824132355585e-07,,,
0.1654316633939743,0.009013785049319267,0.1356736570596695,0.00028919268515892327,0.2598775029182434,0.13825936615467072,0.02957015112042427,261799,0.0020341111812740564,2199.0,0.2350367307662964,1.0633824132355585e-07,,,
0.165445938706398,0.009035373106598854,0.13585872948169708,0.000288658106001094,0.2599033713340759,0.13828229904174805,0.02962777577340603,261918,0.0020380013156682253,2200.0,0.23509444296360016,1.0633824132355585e-07,0.22343264520168304,0.12666632235050201,0.2476242184638977
0.16543437540531158,0.009317552670836449,0.1357845515012741,0.0002887971932068467,0.2598888576030731,0.13826721906661987,0.029598534107208252,262037,0.0020945484284311533,2201.0,0.23506799340248108,1.0633824132355585e-07,,,
0.16545364260673523,0.008994219824671745,0.13558907806873322,0.000288926821667701,0.25988906621932983,0.1382719874382019,0.029545364901423454,262156,0.0020299856550991535,2202.0,0.23502907156944275,1.0633824132355585e-07,,,
0.1654350608587265,0.009194272570312023,0.13552837073802948,0.00028891360852867365,0.25988832116127014,0.13825209438800812,0.029520243406295776,262275,0.0020699852611869574,2203.0,0.235016331076622,1.0633824132355585e-07,,,
0.16542917490005493,0.009316830895841122,0.1355019509792328,0.0002886544680222869,0.2598819434642792,0.1382424235343933,0.029495403170585632,262394,0.0020942899864166975,2204.0,0.2350059449672699,1.0633824132355585e-07,,,
0.16543324291706085,0.008691620081663132,0.13557060062885284,0.00028875251882709563,0.2598927915096283,0.13824975490570068,0.02951575070619583,262513,0.001969326054677367,2205.0,0.23502835631370544,1.0633824132355585e-07,,,
0.1654122769832611,0.009169827215373516,0.13557331264019012,0.00028880126774311066,0.2598763704299927,0.13823449611663818,0.02952335961163044,262632,0.0020650066435337067,2206.0,0.23501576483249664,1.0633824132355585e-07,,,
0.1654376983642578,0.008783789351582527,0.13560713827610016,0.00028871287941001356,0.25989577174186707,0.13825881481170654,0.029543284326791763,262751,0.001987728290259838,2207.0,0.23503804206848145,1.0633824132355585e-07,,,
0.16544614732265472,0.009283787570893764,0.1354830265045166,0.0002887386654037982,0.2598978579044342,0.13825823366641998,0.02950654923915863,262870,0.0020877483766525984,2208.0,0.2350148856639862,1.0633824132355585e-07,,,
0.16542035341262817,0.00894739106297493,0.13536511361598969,0.0002886266738642007,0.2598695456981659,0.13823062181472778,0.02947165071964264,262989,0.002020379761233926,2209.0,0.2349686622619629,1.0633824132355585e-07,,,
0.1654238998889923,0.009231694974005222,0.13540935516357422,0.0002886822330765426,0.25988703966140747,0.13823717832565308,0.029490254819393158,263108,0.00207728473469615,2210.0,0.23499150574207306,1.0633824132355585e-07,0.22284865379333496,0.12371724098920822,0.2476314902305603
0.1654321253299713,0.009008633904159069,0.13538888096809387,0.0002888873568736017,0.2598801255226135,0.13824298977851868,0.02948644571006298,263227,0.0020328364335000515,2211.0,0.23498187959194183,1.0633824132355585e-07,,,
0.16542914509773254,0.009039372205734253,0.13555693626403809,0.00028868429944850504,0.2598886787891388,0.13825003802776337,0.02953360788524151,263346,0.0020388218108564615,2212.0,0.23502232134342194,1.0633824132355585e-07,,,
0.1654265820980072,0.00896460935473442,0.13552908599376678,0.00028861546888947487,0.2598874866962433,0.1382467895746231,0.029527630656957626,263465,0.002023814246058464,2213.0,0.23501580953598022,1.0633824132355585e-07,,,
0.16542135179042816,0.00921675655990839,0.1354713886976242,0.0002887297887355089,0.2598738968372345,0.13823501765727997,0.029489725828170776,263584,0.0020743352361023426,2214.0,0.23499339818954468,1.0633824132355585e-07,,,
0.16543322801589966,0.008975067175924778,0.13538530468940735,0.0002888596209231764,0.25988367199897766,0.13823635876178741,0.02944883331656456,263703,0.002026101341471076,2215.0,0.23498401045799255,1.0633824132355585e-07,,,
0.16542375087738037,0.009059732779860497,0.1355847865343094,0.00028863901388831437,0.25988873839378357,0.13823682069778442,0.02948908694088459,263822,0.0020428576972335577,2216.0,0.2350279539823532,1.0633824132355585e-07,,,
0.16542793810367584,0.008972091600298882,0.13552430272102356,0.00028881651815027,0.2598877549171448,0.1382380574941635,0.02947849966585636,263941,0.0020254715345799923,2217.0,0.23501506447792053,1.0633824132355585e-07,,,
0.16541147232055664,0.008978945203125477,0.13568559288978577,0.000288811803329736,0.25987330079078674,0.13823166489601135,0.02951238676905632,264060,0.002026838716119528,2218.0,0.2350357621908188,1.0633824132355585e-07,,,
0.16544049978256226,0.009270341135561466,0.13562007248401642,0.0002885877329390496,0.2598940432071686,0.13824744522571564,0.029475243762135506,264179,0.0020849385764449835,2219.0,0.23503924906253815,1.0633824132355585e-07,,,
0.1654195338487625,0.00900613609701395,0.13555781543254852,0.0002886825823225081,0.2598761022090912,0.13822636008262634,0.02945362962782383,264298,0.0020321730989962816,2220.0,0.23501244187355042,1.0633824132355585e-07,0.2227526605129242,0.12325727194547653,0.24762651324272156
0.16543185710906982,0.009209749288856983,0.13543616235256195,0.00028874832787550986,0.2598850131034851,0.13822975754737854,0.029421377927064896,264417,0.002072948729619384,2221.0,0.23499524593353271,1.0633824132355585e-07,,,
0.16541005671024323,0.00913863256573677,0.13560186326503754,0.0002886629372369498,0.25987508893013,0.13822397589683533,0.029479606077075005,264536,0.002058657119050622,2222.0,0.2350204437971115,1.0633824132355585e-07,,,
0.1654377281665802,0.009085634723305702,0.13557177782058716,0.0002886175352614373,0.25989148020744324,0.13824467360973358,0.02947242371737957,264655,0.002048020949587226,2223.0,0.23502755165100098,1.0633824132355585e-07,,,
0.16544438898563385,0.009009258821606636,0.13566817343235016,0.0002885811554733664,0.2598958909511566,0.13825605809688568,0.029502708464860916,264774,0.0020327167585492134,2224.0,0.23505035042762756,1.0633824132355585e-07,,,
0.1654212325811386,0.008846191689372063,0.13557225465774536,0.0002886613365262747,0.2598753273487091,0.13822922110557556,0.029461167752742767,264893,0.0020001675002276897,2225.0,0.23501472175121307,1.0633824132355585e-07,,,
0.16541925072669983,0.009004893712699413,0.13576239347457886,0.00028868415392935276,0.259879469871521,0.13823635876178741,0.02950471080839634,265012,0.0020319262985140085,2226.0,0.2350560575723648,1.0633824132355585e-07,,,
0.16540595889091492,0.009204178117215633,0.13591177761554718,0.00028853194089606404,0.2598778009414673,0.1382349580526352,0.029550960287451744,265131,0.002071661176159978,2227.0,0.23508459329605103,1.0633824132355585e-07,,,
0.16541770100593567,0.009092090651392937,0.1358974426984787,0.00028856369317509234,0.25988078117370605,0.13824434578418732,0.029550950974225998,265250,0.0020492691546678543,2228.0,0.23508411645889282,1.0633824132355585e-07,,,
0.16544093191623688,0.00926959328353405,0.13582132756710052,0.00028854276752099395,0.25989240407943726,0.13825513422489166,0.02951188012957573,265369,0.0020847530104219913,2229.0,0.23507818579673767,1.0633824132355585e-07,,,
0.16544151306152344,0.008821165189146996,0.1357177495956421,0.0002884636342059821,0.259888231754303,0.13824914395809174,0.02947964519262314,265488,0.001995004015043378,2230.0,0.2350541353225708,1.0633824132355585e-07,0.22273077070713043,0.12308182567358017,0.24764300882816315
0.16544492542743683,0.00913948006927967,0.1356193721294403,0.0002885043213609606,0.25989285111427307,0.13824379444122314,0.029439257457852364,265607,0.002058699494227767,2231.0,0.2350381463766098,1.0633824132355585e-07,,,
0.16541512310504913,0.00893182773143053,0.135619655251503,0.00028857795405201614,0.2598821818828583,0.13822224736213684,0.029450692236423492,265726,0.0020172279328107834,2232.0,0.2350296825170517,1.0633824132355585e-07,,,
0.16542096436023712,0.008756945841014385,0.13561992347240448,0.00028824820765294135,0.2598811984062195,0.1382279247045517,0.029455697163939476,265845,0.001981987850740552,2233.0,0.2350289523601532,1.0633824132355585e-07,,,
0.16545115411281586,0.009018833748996258,0.13555768132209778,0.0002884509158320725,0.25989288091659546,0.13825027644634247,0.029446778818964958,265964,0.0020345274824649096,2234.0,0.23502583801746368,1.0633824132355585e-07,,,
0.16542109847068787,0.009320160374045372,0.1355610489845276,0.0002886132278945297,0.25988316535949707,0.13822923600673676,0.02946174517273903,266083,0.002094922587275505,2235.0,0.2350187450647354,1.0633824132355585e-07,,,
0.16542348265647888,0.008930566720664501,0.13550174236297607,0.0002885902940761298,0.2598769962787628,0.1382289081811905,0.029450571164488792,266202,0.0020169855561107397,2236.0,0.23500195145606995,1.0633824132355585e-07,,,
0.16543522477149963,0.008856870234012604,0.13544540107250214,0.00028867408400401473,0.2598913311958313,0.13823656737804413,0.02944190986454487,266321,0.0020023135002702475,2237.0,0.23500214517116547,1.0633824132355585e-07,,,
0.16542905569076538,0.009206442162394524,0.13545438647270203,0.0002885463472921401,0.2598857879638672,0.1382346749305725,0.02945712022483349,266440,0.0020721254404634237,2238.0,0.23499950766563416,1.0633824132355585e-07,,,
0.165414959192276,0.009282154962420464,0.1354629099369049,0.0002886898291762918,0.2598862051963806,0.1382266730070114,0.029473520815372467,266559,0.002087382832542062,2239.0,0.2350015491247177,1.0633824132355585e-07,,,
0.16543002426624298,0.009089061059057713,0.13547101616859436,0.00028843898326158524,0.2598858177661896,0.13823911547660828,0.02947543002665043,266678,0.0020485634449869394,2240.0,0.23500286042690277,1.0633824132355585e-07,0.22297897934913635,0.12435808777809143,0.24763421714305878
0.16542918980121613,0.009062977507710457,0.13566622138023376,0.00028842882602475584,0.25988852977752686,0.13824622333049774,0.029514353722333908,266797,0.0020433387253433466,2241.0,0.23504406213760376,1.0633824132355585e-07,,,
0.1654168963432312,0.009302265010774136,0.1356954127550125,0.0002885032445192337,0.2598782181739807,0.13823968172073364,0.029530823230743408,266916,0.0020912555046379566,2242.0,0.23504166305065155,1.0633824132355585e-07,,,
0.1654360294342041,0.009038925170898438,0.13566064834594727,0.0002887053997255862,0.2598843276500702,0.1382538229227066,0.02952498570084572,267035,0.002038749400526285,2243.0,0.2350395917892456,1.0633824132355585e-07,,,
0.1654277890920639,0.009009033441543579,0.1356276124715805,0.00028843001928180456,0.25988465547561646,0.1382422149181366,0.029499908909201622,267154,0.002032550750300288,2244.0,0.23503324389457703,1.0633824132355585e-07,,,
0.1654249131679535,0.008998241275548935,0.13559623062610626,0.00028877248405478895,0.2598824203014374,0.13823945820331573,0.029497569426894188,267273,0.0020306662190705538,2245.0,0.23502518236637115,1.0633824132355585e-07,,,
0.16542375087738037,0.008821307681500912,0.13572266697883606,0.00028845228371210396,0.2598874270915985,0.13824686408042908,0.029539290815591812,267392,0.001995023339986801,2246.0,0.23505447804927826,1.0633824132355585e-07,,,
0.1654532104730606,0.009409998543560505,0.13568653166294098,0.00028843997279182076,0.2598985433578491,0.1382656693458557,0.029515452682971954,267511,0.0021127515938133,2247.0,0.23505614697933197,1.0633824132355585e-07,,,
0.1654159277677536,0.009149719960987568,0.13568344712257385,0.00028845068300142884,0.2598813772201538,0.13823579251766205,0.029515264555811882,267630,0.002060704631730914,2248.0,0.2350417822599411,1.0633824132355585e-07,,,
0.16541185975074768,0.008883234113454819,0.13568052649497986,0.000288410228677094,0.2598760426044464,0.13823407888412476,0.02952289767563343,267749,0.002007375005632639,2249.0,0.2350369393825531,1.0633824132355585e-07,,,
0.16542039811611176,0.009183816611766815,0.1356465071439743,0.0002884906134568155,0.2598888576030731,0.13824020326137543,0.02951940894126892,267868,0.002067555906251073,2250.0,0.23504039645195007,1.0633824132355585e-07,0.22307829558849335,0.12487414479255676,0.2476293295621872
0.16543002426624298,0.009025213308632374,0.13573917746543884,0.00028859087615273893,0.25988513231277466,0.13825349509716034,0.029547344893217087,267987,0.002035915618762374,2251.0,0.23505593836307526,1.0633824132355585e-07,,,
0.16542653739452362,0.009179911576211452,0.1357334703207016,0.00028856663266196847,0.259880930185318,0.13825073838233948,0.029547516256570816,268106,0.002066835528239608,2252.0,0.23505143821239471,1.0633824132355585e-07,,,
0.16542041301727295,0.008868614211678505,0.13600929081439972,0.00028878721059300005,0.2598781883716583,0.1382581740617752,0.029609203338623047,268225,0.0020047530997544527,2253.0,0.23510441184043884,1.0633824132355585e-07,,,
0.16541911661624908,0.009322747588157654,0.13595882058143616,0.0002884735004045069,0.2598761320114136,0.13825127482414246,0.02957991510629654,268344,0.0020953286439180374,2254.0,0.2350926697254181,1.0633824132355585e-07,,,
0.16543276607990265,0.009184636175632477,0.13587963581085205,0.0002883661072701216,0.2598847448825836,0.13825683295726776,0.029553066939115524,268463,0.0020676201675087214,2255.0,0.23508372902870178,1.0633824132355585e-07,,,
0.16542182862758636,0.008872573263943195,0.1358668953180313,0.00028843822656199336,0.2598821520805359,0.13825000822544098,0.02956271916627884,268582,0.0020052653271704912,2256.0,0.2350791096687317,1.0633824132355585e-07,,,
0.1654416173696518,0.009064941667020321,0.1358547955751419,0.0002884167479351163,0.25989556312561035,0.13826532661914825,0.029560169205069542,268701,0.002043721731752157,2257.0,0.23508740961551666,1.0633824132355585e-07,,,
0.1654169261455536,0.009081640280783176,0.13584330677986145,0.0002883498091250658,0.2598835527896881,0.13824783265590668,0.029571417719125748,268820,0.002047007903456688,2258.0,0.23507550358772278,1.0633824132355585e-07,,,
,,,,,,,0,,0,,,0.2226547747850418,0.12273383140563965,0.24763499200344086


==> latest_qm9.csv <==
epoch,lr,train_total_mse_loss,val_total_l1_loss,val_total_mse_loss,train_y_mse_loss,val_y_l1_loss,val_y_mse_loss,step,test_total_l1_loss,test_y_l1_loss
0.0,9.999999747378752e-05,148.8614501953125,0.18011713027954102,0.047144994139671326,148.8614501953125,0.18011713027954102,0.047144994139671326,3437,,
1.0,9.999999747378752e-05,0.09582693129777908,0.09064951539039612,0.01383847463876009,0.09582693129777908,0.09064951539039612,0.01383847463876009,6875,,
2.0,9.999999747378752e-05,0.03260466456413269,0.13142824172973633,0.02375495806336403,0.03260466456413269,0.13142824172973633,0.02375495806336403,10313,,
3.0,9.999999747378752e-05,0.021553464233875275,0.07116389274597168,0.008475326001644135,0.021553464233875275,0.07116389274597168,0.008475326001644135,13751,,
4.0,9.999999747378752e-05,0.014726778492331505,0.04848198965191841,0.004181045573204756,0.014726778492331505,0.04848198965191841,0.004181045573204756,17189,,
5.0,9.999999747378752e-05,0.011978335678577423,0.06744394451379776,0.007471846416592598,0.011978335678577423,0.06744394451379776,0.007471846416592598,20627,,
6.0,9.999999747378752e-05,0.007877444848418236,0.1703690141439438,0.034661587327718735,0.007877444848418236,0.1703690141439438,0.034661587327718735,24065,,
7.0,9.999999747378752e-05,0.0071272351779043674,0.05286603048443794,0.004697608761489391,0.0071272351779043674,0.05286603048443794,0.004697608761489391,27503,,
8.0,9.999999747378752e-05,0.010417787358164787,0.07872442901134491,0.00884671974927187,0.010417787358164787,0.07872442901134491,0.00884671974927187,30941,,
9.0,9.999999747378752e-05,0.0052904910407960415,0.03630838543176651,0.002455051988363266,0.0052904910407960415,0.03630838543176651,0.002455051988363266,34379,,
10.0,9.999999747378752e-05,0.004288177005946636,0.05502181127667427,0.005219168961048126,0.004288177005946636,0.05502181127667427,0.005219168961048126,37817,,
11.0,9.999999747378752e-05,0.004761100746691227,0.048719026148319244,0.0034247732255607843,0.004761100746691227,0.048719026148319244,0.0034247732255607843,41255,,
12.0,9.999999747378752e-05,0.003876548958942294,0.03923020511865616,0.002382684964686632,0.003876548958942294,0.03923020511865616,0.002382684964686632,44693,,
13.0,9.999999747378752e-05,0.0033504758030176163,0.03246660530567169,0.001868346706032753,0.0033504758030176163,0.03246660530567169,0.001868346706032753,48131,,
14.0,9.999999747378752e-05,0.0028692716732621193,0.033614303916692734,0.0018907662015408278,0.0028692716732621193,0.033614303916692734,0.0018907662015408278,51569,,
15.0,9.999999747378752e-05,0.002934889867901802,0.04151177406311035,0.0028173821046948433,0.002934889867901802,0.04151177406311035,0.0028173821046948433,55007,,
16.0,9.999999747378752e-05,0.0027492325752973557,0.08414335548877716,0.008773695677518845,0.0027492325752973557,0.08414335548877716,0.008773695677518845,58445,,
17.0,9.999999747378752e-05,0.0025961403734982014,0.040915489196777344,0.002799051348119974,0.0025961403734982014,0.040915489196777344,0.002799051348119974,61883,,
18.0,9.999999747378752e-05,0.002575160935521126,0.051558688282966614,0.0034455780405551195,0.002575160935521126,0.051558688282966614,0.0034455780405551195,65321,,
19.0,9.999999747378752e-05,0.002413276582956314,0.03990798071026802,0.0022839203011244535,0.002413276582956314,0.03990798071026802,0.0022839203011244535,68759,,
20.0,9.999999747378752e-05,0.002240813337266445,0.029814625158905983,0.0014251777902245522,0.002240813337266445,0.029814625158905983,0.0014251777902245522,72197,0.03021240234375,0.03021240234375
21.0,9.999999747378752e-05,0.0022682202979922295,0.07270526885986328,0.00654744915664196,0.0022682202979922295,0.07270526885986328,0.00654744915664196,75635,,
22.0,9.999999747378752e-05,0.002046184614300728,0.01794424094259739,0.0006200739298947155,0.002046184614300728,0.01794424094259739,0.0006200739298947155,79073,,
23.0,9.999999747378752e-05,0.0021162801422178745,0.051561832427978516,0.003220828715711832,0.0021162801422178745,0.051561832427978516,0.003220828715711832,82511,,
24.0,9.999999747378752e-05,0.0019613299518823624,0.023857785388827324,0.0011025952408090234,0.0019613299518823624,0.023857785388827324,0.0011025952408090234,85949,,
25.0,9.999999747378752e-05,0.0019730532076209784,0.05561065673828125,0.0038072557654231787,0.0019730532076209784,0.05561065673828125,0.0038072557654231787,89387,,
26.0,9.999999747378752e-05,0.0017995426896959543,0.02009124681353569,0.0007571801543235779,0.0017995426896959543,0.02009124681353569,0.0007571801543235779,92825,,
27.0,9.999999747378752e-05,0.0019070969428867102,0.029664993286132812,0.0013249089242890477,0.0019070969428867102,0.029664993286132812,0.0013249089242890477,96263,,
28.0,9.999999747378752e-05,0.001640173140913248,0.024645186960697174,0.0010643892455846071,0.001640173140913248,0.024645186960697174,0.0010643892455846071,99701,,
29.0,9.999999747378752e-05,0.0017642213497310877,0.10856127738952637,0.012743866071105003,0.0017642213497310877,0.10856127738952637,0.012743866071105003,103139,,
30.0,9.999999747378752e-05,0.0015973600093275309,0.031305551528930664,0.0016161982202902436,0.0015973600093275309,0.031305551528930664,0.0016161982202902436,106577,,
31.0,9.999999747378752e-05,0.001567576196976006,0.07046237587928772,0.006699618883430958,0.001567576196976006,0.07046237587928772,0.006699618883430958,110015,,
32.0,9.999999747378752e-05,0.0015790113247931004,0.01952662505209446,0.0007292245281860232,0.0015790113247931004,0.01952662505209446,0.0007292245281860232,113453,,
33.0,9.999999747378752e-05,0.001482602208852768,0.03854212909936905,0.0019580009393393993,0.001482602208852768,0.03854212909936905,0.0019580009393393993,116891,,
34.0,9.999999747378752e-05,0.0014286907389760017,0.043998003005981445,0.0029304884374141693,0.0014286907389760017,0.043998003005981445,0.0029304884374141693,120329,,
35.0,9.999999747378752e-05,0.0014133217046037316,0.0639551654458046,0.0050684562884271145,0.0014133217046037316,0.0639551654458046,0.0050684562884271145,123767,,
36.0,9.999999747378752e-05,0.0014216166455298662,0.01789402961730957,0.0006134253926575184,0.0014216166455298662,0.01789402961730957,0.0006134253926575184,127205,,
37.0,9.999999747378752e-05,0.0013041560305282474,0.02206110954284668,0.0008041461696848273,0.0013041560305282474,0.02206110954284668,0.0008041461696848273,130643,,
38.0,9.999999747378752e-05,0.0012851681094616652,0.02383599430322647,0.0008708490640856326,0.0012851681094616652,0.02383599430322647,0.0008708490640856326,134081,,
39.0,9.999999747378752e-05,0.0013348888605833054,0.02257842943072319,0.000806483905762434,0.0013348888605833054,0.02257842943072319,0.000806483905762434,137519,,
40.0,9.999999747378752e-05,0.0011918058153241873,0.04074802249670029,0.002173161832615733,0.0011918058153241873,0.04074802249670029,0.002173161832615733,140957,0.040636200457811356,0.040636200457811356
41.0,9.999999747378752e-05,0.0012031930964440107,0.027674484997987747,0.0011889401357620955,0.0012031930964440107,0.027674484997987747,0.0011889401357620955,144395,,
42.0,9.999999747378752e-05,0.00121851428411901,0.01674799993634224,0.0005706179654225707,0.00121851428411901,0.01674799993634224,0.0005706179654225707,147833,,
43.0,9.999999747378752e-05,0.0011732636485248804,0.017144108191132545,0.0005377390189096332,0.0011732636485248804,0.017144108191132545,0.0005377390189096332,151271,,
44.0,9.999999747378752e-05,0.0012085109483450651,0.017786884680390358,0.0005745775997638702,0.0012085109483450651,0.017786884680390358,0.0005745775997638702,154709,,
45.0,9.999999747378752e-05,0.0012010266073048115,0.02898378297686577,0.0011180263245478272,0.0012010266073048115,0.02898378297686577,0.0011180263245478272,158147,,
46.0,9.999999747378752e-05,0.0011486316798254848,0.01313791237771511,0.0003847893967758864,0.0011486316798254848,0.01313791237771511,0.0003847893967758864,161585,,
47.0,9.999999747378752e-05,0.001164834015071392,0.031986139714717865,0.0014290428953245282,0.001164834015071392,0.031986139714717865,0.0014290428953245282,165023,,
48.0,9.999999747378752e-05,0.0010768899228423834,0.018403435125947,0.0005623529432341456,0.0010768899228423834,0.018403435125947,0.0005623529432341456,168461,,
49.0,9.999999747378752e-05,0.0010528562124818563,0.020000554621219635,0.000697085284627974,0.0010528562124818563,0.020000554621219635,0.000697085284627974,171899,,
50.0,9.999999747378752e-05,0.001039867871440947,0.023550987243652344,0.0008807354606688023,0.001039867871440947,0.023550987243652344,0.0008807354606688023,175337,,
51.0,9.999999747378752e-05,0.0010847400408238173,0.013639211654663086,0.0003973824204877019,0.0010847400408238173,0.013639211654663086,0.0003973824204877019,178775,,
52.0,9.999999747378752e-05,0.0010320015717297792,0.022548247128725052,0.0008772349101491272,0.0010320015717297792,0.022548247128725052,0.0008772349101491272,182213,,
53.0,9.999999747378752e-05,0.0009646787657402456,0.015137767419219017,0.0004561783862300217,0.0009646787657402456,0.015137767419219017,0.0004561783862300217,185651,,
54.0,9.999999747378752e-05,0.0010314546525478363,0.02857532538473606,0.001374572515487671,0.0010314546525478363,0.02857532538473606,0.001374572515487671,189089,,
55.0,9.999999747378752e-05,0.0009563369094394147,0.038779594004154205,0.001957945292815566,0.0009563369094394147,0.038779594004154205,0.001957945292815566,192527,,
56.0,9.999999747378752e-05,0.0009818300604820251,0.014485836029052734,0.0003990436962340027,0.0009818300604820251,0.014485836029052734,0.0003990436962340027,195965,,
57.0,9.999999747378752e-05,0.0009726249263621867,0.013737106695771217,0.000406716950237751,0.0009726249263621867,0.013737106695771217,0.000406716950237751,199403,,
58.0,9.999999747378752e-05,0.0009044739417731762,0.015002012252807617,0.0004453006840776652,0.0009044739417731762,0.015002012252807617,0.0004453006840776652,202841,,
59.0,9.999999747378752e-05,0.0009022550657391548,0.04494986683130264,0.0025512180291116238,0.0009022550657391548,0.04494986683130264,0.0025512180291116238,206279,,
60.0,9.999999747378752e-05,0.0009205305250361562,0.022793103009462357,0.0007196710794232786,0.0009205305250361562,0.022793103009462357,0.0007196710794232786,209717,0.02272636443376541,0.02272636443376541
61.0,9.999999747378752e-05,0.000899262260645628,0.020928621292114258,0.000670207547955215,0.000899262260645628,0.020928621292114258,0.000670207547955215,213155,,
62.0,9.999999747378752e-05,0.0008488841122016311,0.020540475845336914,0.0007479301420971751,0.0008488841122016311,0.020540475845336914,0.0007479301420971751,216593,,
63.0,7.999999797903001e-05,0.0005747553077526391,0.01251077651977539,0.00033104041358456016,0.0005747553077526391,0.01251077651977539,0.00033104041358456016,220031,,
64.0,7.999999797903001e-05,0.0006555432919412851,0.021289300173521042,0.0007459779735654593,0.0006555432919412851,0.021289300173521042,0.0007459779735654593,223469,,
65.0,7.999999797903001e-05,0.0005965540185570717,0.019265079870820045,0.0006657994817942381,0.0005965540185570717,0.019265079870820045,0.0006657994817942381,226907,,
66.0,7.999999797903001e-05,0.0005999666173011065,0.015439462848007679,0.0004148111620452255,0.0005999666173011065,0.015439462848007679,0.0004148111620452255,230345,,
67.0,7.999999797903001e-05,0.0005537045653909445,0.02902398072183132,0.0011121997376903892,0.0005537045653909445,0.02902398072183132,0.0011121997376903892,233783,,
68.0,7.999999797903001e-05,0.0006189096020534635,0.014452886767685413,0.0004219549591653049,0.0006189096020534635,0.014452886767685413,0.0004219549591653049,237221,,
69.0,7.999999797903001e-05,0.0005255206488072872,0.04851832240819931,0.0027173501439392567,0.0005255206488072872,0.04851832240819931,0.0027173501439392567,240659,,
70.0,7.999999797903001e-05,0.0005944465519860387,0.033243611454963684,0.0015383933205157518,0.0005944465519860387,0.033243611454963684,0.0015383933205157518,244097,,
71.0,7.999999797903001e-05,0.0005775908939540386,0.03886046260595322,0.001730882446281612,0.0005775908939540386,0.03886046260595322,0.001730882446281612,247535,,
72.0,7.999999797903001e-05,0.000550176715478301,0.011479998007416725,0.00028794186073355377,0.000550176715478301,0.011479998007416725,0.00028794186073355377,250973,,
73.0,7.999999797903001e-05,0.0005709064425900578,0.04356827586889267,0.0021553097758442163,0.0005709064425900578,0.04356827586889267,0.0021553097758442163,254411,,
74.0,7.999999797903001e-05,0.000525668787304312,0.04389595985412598,0.002205458702519536,0.000525668787304312,0.04389595985412598,0.002205458702519536,257849,,
75.0,7.999999797903001e-05,0.000534784747287631,0.017859648913145065,0.0005116123938933015,0.000534784747287631,0.017859648913145065,0.0005116123938933015,261287,,
76.0,7.999999797903001e-05,0.0005436022765934467,0.011987065896391869,0.0002892176853492856,0.0005436022765934467,0.011987065896391869,0.0002892176853492856,264725,,
77.0,7.999999797903001e-05,0.0005229540402069688,0.011204242706298828,0.00027836929075419903,0.0005229540402069688,0.011204242706298828,0.00027836929075419903,268163,,
78.0,7.999999797903001e-05,0.0005466875154525042,0.013335991650819778,0.00031899259192869067,0.0005466875154525042,0.013335991650819778,0.00031899259192869067,271601,,
79.0,7.999999797903001e-05,0.0005224047927185893,0.024607563391327858,0.0009620718192309141,0.0005224047927185893,0.024607563391327858,0.0009620718192309141,275039,,
80.0,7.999999797903001e-05,0.0005186398047953844,0.0141166215762496,0.00034934814902953804,0.0005186398047953844,0.0141166215762496,0.00034934814902953804,278477,0.014117085374891758,0.014117085374891758
81.0,7.999999797903001e-05,0.00050085608381778,0.014100504107773304,0.0003945328644476831,0.00050085608381778,0.014100504107773304,0.0003945328644476831,281915,,
82.0,7.999999797903001e-05,0.0004971751477569342,0.01077957171946764,0.000274683756288141,0.0004971751477569342,0.01077957171946764,0.000274683756288141,285353,,
83.0,7.999999797903001e-05,0.0005178028950467706,0.025734424591064453,0.0010253172367811203,0.0005178028950467706,0.025734424591064453,0.0010253172367811203,288791,,
84.0,7.999999797903001e-05,0.000501850270666182,0.009319638833403587,0.0002075683732982725,0.000501850270666182,0.009319638833403587,0.0002075683732982725,292229,,
85.0,7.999999797903001e-05,0.00056019815383479,0.010394525714218616,0.00023976352531462908,0.00056019815383479,0.010394525714218616,0.00023976352531462908,295667,,
86.0,7.999999797903001e-05,0.00045594561379402876,0.014372443780303001,0.00040286133298650384,0.00045594561379402876,0.014372443780303001,0.00040286133298650384,299105,,
87.0,7.999999797903001e-05,0.00047000020276755095,0.022350169718265533,0.0006901644519530237,0.00047000020276755095,0.022350169718265533,0.0006901644519530237,302543,,
88.0,7.999999797903001e-05,0.0005270379479043186,0.01083683967590332,0.00026796682504937053,0.0005270379479043186,0.01083683967590332,0.00026796682504937053,305981,,
89.0,7.999999797903001e-05,0.0004471632419154048,0.04372759163379669,0.0022243522107601166,0.0004471632419154048,0.04372759163379669,0.0022243522107601166,309419,,
90.0,7.999999797903001e-05,0.0004869716940447688,0.01299285888671875,0.00033785332925617695,0.0004869716940447688,0.01299285888671875,0.00033785332925617695,312857,,
91.0,7.999999797903001e-05,0.0004911826690658927,0.03781576454639435,0.0017006783746182919,0.0004911826690658927,0.03781576454639435,0.0017006783746182919,316295,,
92.0,7.999999797903001e-05,0.0004828164819628,0.034798383712768555,0.0014738352037966251,0.0004828164819628,0.034798383712768555,0.0014738352037966251,319733,,
93.0,7.999999797903001e-05,0.00044862530194222927,0.01305685006082058,0.0003474270924925804,0.00044862530194222927,0.01305685006082058,0.0003474270924925804,323171,,
94.0,7.999999797903001e-05,0.00046161090722307563,0.02337651327252388,0.0007768463692627847,0.00046161090722307563,0.02337651327252388,0.0007768463692627847,326609,,
95.0,7.999999797903001e-05,0.0005027481238357723,0.028383351862430573,0.0010699634440243244,0.0005027481238357723,0.028383351862430573,0.0010699634440243244,330047,,
96.0,7.999999797903001e-05,0.0004686544416472316,0.010905456729233265,0.00025783851742744446,0.0004686544416472316,0.010905456729233265,0.00025783851742744446,333485,,
97.0,7.999999797903001e-05,0.00044335448183119297,0.011739826761186123,0.00030737597262486815,0.00044335448183119297,0.011739826761186123,0.00030737597262486815,336923,,
98.0,7.999999797903001e-05,0.0004552179016172886,0.0105133056640625,0.00026124727446585894,0.0004552179016172886,0.0105133056640625,0.00026124727446585894,340361,,
99.0,7.999999797903001e-05,0.00045193798723630607,0.020215798169374466,0.0006253508036024868,0.00045193798723630607,0.020215798169374466,0.0006253508036024868,343799,,
100.0,7.999999797903001e-05,0.0004311135853640735,0.01964592933654785,0.0005667942459695041,0.0004311135853640735,0.01964592933654785,0.0005667942459695041,347237,0.019843697547912598,0.019843697547912598
101.0,6.399999983841553e-05,0.00030097816488705575,0.015286732465028763,0.0003904317272827029,0.00030097816488705575,0.015286732465028763,0.0003904317272827029,350675,,
102.0,6.399999983841553e-05,0.00028921139892190695,0.017897987738251686,0.0004911363357678056,0.00028921139892190695,0.017897987738251686,0.0004911363357678056,354113,,
103.0,6.399999983841553e-05,0.0002988311171066016,0.011428022757172585,0.0002750204293988645,0.0002988311171066016,0.011428022757172585,0.0002750204293988645,357551,,
104.0,6.399999983841553e-05,0.000297749211313203,0.010807370766997337,0.0002375420881435275,0.000297749211313203,0.010807370766997337,0.0002375420881435275,360989,,
105.0,6.399999983841553e-05,0.00030231656273826957,0.009347964078187943,0.00020348074031062424,0.00030231656273826957,0.009347964078187943,0.00020348074031062424,364427,,
106.0,6.399999983841553e-05,0.00027870875783264637,0.009956646710634232,0.0002097513061016798,0.00027870875783264637,0.009956646710634232,0.0002097513061016798,367865,,
107.0,6.399999983841553e-05,0.00032186065800487995,0.022617436945438385,0.0006852727383375168,0.00032186065800487995,0.022617436945438385,0.0006852727383375168,371303,,
108.0,6.399999983841553e-05,0.00030626606894657016,0.00943689327687025,0.0002051089541055262,0.00030626606894657016,0.00943689327687025,0.0002051089541055262,374741,,
109.0,6.399999983841553e-05,0.0002882984117604792,0.028565598651766777,0.0011698724702000618,0.0002882984117604792,0.028565598651766777,0.0011698724702000618,378179,,
110.0,6.399999983841553e-05,0.0003052345127798617,0.008454132825136185,0.00017896908684633672,0.0003052345127798617,0.008454132825136185,0.00017896908684633672,381617,,
111.0,6.399999983841553e-05,0.0002803840907290578,0.010162591934204102,0.00022173099569045007,0.0002803840907290578,0.010162591934204102,0.00022173099569045007,385055,,
112.0,6.399999983841553e-05,0.0003055055858567357,0.008228207007050514,0.00016366364434361458,0.0003055055858567357,0.008228207007050514,0.00016366364434361458,388493,,
113.0,6.399999983841553e-05,0.00029413955053314567,0.010213280096650124,0.00020980468252673745,0.00029413955053314567,0.010213280096650124,0.00020980468252673745,391931,,
114.0,6.399999983841553e-05,0.0002778255147859454,0.00818619690835476,0.00017486230353824794,0.0002778255147859454,0.00818619690835476,0.00017486230353824794,395369,,
115.0,6.399999983841553e-05,0.0002764641249086708,0.010782623663544655,0.0002267922245664522,0.0002764641249086708,0.010782623663544655,0.0002267922245664522,398807,,
116.0,6.399999983841553e-05,0.00026573313516564667,0.008242988958954811,0.0001674056111369282,0.00026573313516564667,0.008242988958954811,0.0001674056111369282,402245,,
117.0,6.399999983841553e-05,0.00027564619085751474,0.015579414553940296,0.00043721392285078764,0.00027564619085751474,0.015579414553940296,0.00043721392285078764,405683,,
118.0,6.399999983841553e-05,0.00028597196796908975,0.009758329018950462,0.00022285350132733583,0.00028597196796908975,0.009758329018950462,0.00022285350132733583,409121,,
119.0,6.399999983841553e-05,0.0002882451517507434,0.00907678622752428,0.00018510544032324106,0.0002882451517507434,0.00907678622752428,0.00018510544032324106,412559,,
120.0,6.399999983841553e-05,0.000281055283267051,0.008903694339096546,0.0001822312769945711,0.000281055283267051,0.008903694339096546,0.0001822312769945711,415997,0.00913374312222004,0.00913374312222004
121.0,6.399999983841553e-05,0.00027023896109312773,0.01947817951440811,0.0005243299528956413,0.00027023896109312773,0.01947817951440811,0.0005243299528956413,419435,,
122.0,6.399999983841553e-05,0.00028789317002519965,0.010497188195586205,0.00023934757336974144,0.00028789317002519965,0.010497188195586205,0.00023934757336974144,422873,,
123.0,6.399999983841553e-05,0.00029859907226637006,0.01955265924334526,0.0005433625774458051,0.00029859907226637006,0.01955265924334526,0.0005433625774458051,426311,,
124.0,6.399999983841553e-05,0.00030592543771490455,0.01672067679464817,0.0004170684260316193,0.00030592543771490455,0.01672067679464817,0.0004170684260316193,429749,,
125.0,6.399999983841553e-05,0.00025986635591834784,0.008573580533266068,0.00017712221597321332,0.00025986635591834784,0.008573580533266068,0.00017712221597321332,433187,,
126.0,6.399999983841553e-05,0.0002572911907918751,0.012223100289702415,0.0002790031139738858,0.0002572911907918751,0.012223100289702415,0.0002790031139738858,436625,,
127.0,6.399999983841553e-05,0.0002867718576453626,0.012763786129653454,0.00028707762248814106,0.0002867718576453626,0.012763786129653454,0.00028707762248814106,440063,,
128.0,6.399999983841553e-05,0.00028336886316537857,0.011450862511992455,0.00025323929730802774,0.00028336886316537857,0.011450862511992455,0.00025323929730802774,443501,,
129.0,5.120000059832819e-05,0.00018139745225198567,0.01564803160727024,0.0003931260434910655,0.00018139745225198567,0.01564803160727024,0.0003931260434910655,446939,,
130.0,5.120000059832819e-05,0.00016665307339280844,0.014209557324647903,0.0003244727849960327,0.00016665307339280844,0.014209557324647903,0.0003244727849960327,450377,,
131.0,5.120000059832819e-05,0.00019266112940385938,0.009209156036376953,0.0001854808651842177,0.00019266112940385938,0.009209156036376953,0.0001854808651842177,453815,,
132.0,5.120000059832819e-05,0.00017349302652291954,0.009416771121323109,0.00018456074758432806,0.00017349302652291954,0.009416771121323109,0.00018456074758432806,457253,,
133.0,5.120000059832819e-05,0.00019954238086938858,0.010584402829408646,0.00024120963644236326,0.00019954238086938858,0.010584402829408646,0.00024120963644236326,460691,,
134.0,5.120000059832819e-05,0.00018054994870908558,0.010319996625185013,0.00021165274665690958,0.00018054994870908558,0.010319996625185013,0.00021165274665690958,464129,,
135.0,5.120000059832819e-05,0.00018175196601077914,0.010309362784028053,0.0002137050760211423,0.00018175196601077914,0.010309362784028053,0.0002137050760211423,467567,,
136.0,5.120000059832819e-05,0.0001845915976446122,0.016173601150512695,0.000426404585596174,0.0001845915976446122,0.016173601150512695,0.000426404585596174,471005,,
137.0,5.120000059832819e-05,0.00016995177429635078,0.008223151788115501,0.00015516049461439252,0.00016995177429635078,0.008223151788115501,0.00015516049461439252,474443,,
138.0,5.120000059832819e-05,0.0001784204359864816,0.020456744357943535,0.0005673913983628154,0.0001784204359864816,0.020456744357943535,0.0005673913983628154,477881,,
139.0,5.120000059832819e-05,0.00018077314598485827,0.013429403305053711,0.0002905819856096059,0.00018077314598485827,0.013429403305053711,0.0002905819856096059,481319,,
140.0,5.120000059832819e-05,0.00018406842718832195,0.007314729504287243,0.000136779694003053,0.00018406842718832195,0.007314729504287243,0.000136779694003053,484757,0.007395775523036718,0.007395775523036718
141.0,5.120000059832819e-05,0.00017672937246970832,0.017466403543949127,0.00043484734487719834,0.00017672937246970832,0.017466403543949127,0.00043484734487719834,488195,,
142.0,5.120000059832819e-05,0.00016739917919039726,0.01026773452758789,0.00022052848362363875,0.00016739917919039726,0.01026773452758789,0.00022052848362363875,491633,,
143.0,5.120000059832819e-05,0.00017122710414696485,0.010048294439911842,0.00020387311815284193,0.00017122710414696485,0.010048294439911842,0.00020387311815284193,495071,,
144.0,5.120000059832819e-05,0.00016986465197987854,0.013485622592270374,0.00031131436116993427,0.00016986465197987854,0.013485622592270374,0.00031131436116993427,498509,,
145.0,5.120000059832819e-05,0.00017773275612853467,0.00759124755859375,0.0001431280397810042,0.00017773275612853467,0.00759124755859375,0.0001431280397810042,501947,,
146.0,5.120000059832819e-05,0.000177016991074197,0.012863922864198685,0.0002874287310987711,0.000177016991074197,0.012863922864198685,0.0002874287310987711,505385,,
147.0,5.120000059832819e-05,0.00017444556578993797,0.007385206408798695,0.00014440900122281164,0.00017444556578993797,0.007385206408798695,0.00014440900122281164,508823,,
148.0,5.120000059832819e-05,0.0001714520767563954,0.008119583129882812,0.00015601720951963216,0.0001714520767563954,0.008119583129882812,0.00015601720951963216,512261,,
149.0,5.120000059832819e-05,0.0001812531700124964,0.013571739196777344,0.00030444725416600704,0.0001812531700124964,0.013571739196777344,0.00030444725416600704,515699,,
150.0,5.120000059832819e-05,0.00017099357501138002,0.011153792962431908,0.00022702128626406193,0.00017099357501138002,0.011153792962431908,0.00022702128626406193,519137,,
151.0,5.120000059832819e-05,0.00017357131582684815,0.008920050226151943,0.000189002079423517,0.00017357131582684815,0.008920050226151943,0.000189002079423517,522575,,
152.0,5.120000059832819e-05,0.00017117749666795135,0.008234214968979359,0.00015844027802813798,0.00017117749666795135,0.008234214968979359,0.00015844027802813798,526013,,
153.0,5.120000059832819e-05,0.00017135051894001663,0.010627508163452148,0.0002350292488699779,0.00017135051894001663,0.010627508163452148,0.0002350292488699779,529451,,
154.0,5.120000059832819e-05,0.000161815551109612,0.009220791049301624,0.0001909812563098967,0.000161815551109612,0.009220791049301624,0.0001909812563098967,532889,,
155.0,5.120000059832819e-05,0.00017625268083065748,0.01211395300924778,0.0002592950186226517,0.00017625268083065748,0.01211395300924778,0.0002592950186226517,536327,,
156.0,5.120000059832819e-05,0.00017259705055039376,0.0071122171357274055,0.00013962853699922562,0.00017259705055039376,0.0071122171357274055,0.00013962853699922562,539765,,
157.0,4.095999975106679e-05,0.00012002744188066572,0.014263343997299671,0.00030937587143853307,0.00012002744188066572,0.014263343997299671,0.00030937587143853307,543203,,
158.0,4.095999975106679e-05,0.00012261426309123635,0.007987404242157936,0.00015432160580530763,0.00012261426309123635,0.007987404242157936,0.00015432160580530763,546641,,
159.0,4.095999975106679e-05,0.00010938890045508742,0.007730865851044655,0.00015115761198103428,0.00010938890045508742,0.007730865851044655,0.00015115761198103428,550079,,
160.0,4.095999975106679e-05,0.00011877596989506856,0.007387304212898016,0.00014214563998393714,0.00011877596989506856,0.007387304212898016,0.00014214563998393714,553517,0.007538520265370607,0.007538520265370607
161.0,4.095999975106679e-05,0.00011446468124631792,0.013397884555161,0.0002911747433245182,0.00011446468124631792,0.013397884555161,0.0002911747433245182,556955,,
162.0,4.095999975106679e-05,0.00010452688729856163,0.007613182067871094,0.00014305455260910094,0.00010452688729856163,0.007613182067871094,0.00014305455260910094,560393,,
163.0,4.095999975106679e-05,0.00011275228462181985,0.006114387419074774,0.00011414526670705527,0.00011275228462181985,0.006114387419074774,0.00011414526670705527,563831,,
164.0,4.095999975106679e-05,0.00011406160047044978,0.007255506701767445,0.00013728876365348697,0.00011406160047044978,0.007255506701767445,0.00013728876365348697,567269,,
165.0,4.095999975106679e-05,0.00011489534517750144,0.006791591644287109,0.00012563583732116967,0.00011489534517750144,0.006791591644287109,0.00012563583732116967,570707,,
166.0,4.095999975106679e-05,0.00011554402590263635,0.006610441021621227,0.0001241762947756797,0.00011554402590263635,0.006610441021621227,0.0001241762947756797,574145,,
167.0,4.095999975106679e-05,0.00011551685747690499,0.006523752585053444,0.00013644772116094828,0.00011551685747690499,0.006523752585053444,0.00013644772116094828,577583,,
168.0,4.095999975106679e-05,0.00011598087439779192,0.017261125147342682,0.0004251121135894209,0.00011598087439779192,0.017261125147342682,0.0004251121135894209,581021,,
169.0,4.095999975106679e-05,0.00011910407192772254,0.006889057345688343,0.0001339010923402384,0.00011910407192772254,0.006889057345688343,0.0001339010923402384,584459,,
170.0,4.095999975106679e-05,0.00011052799527533352,0.00670933723449707,0.0001259327691514045,0.00011052799527533352,0.00670933723449707,0.0001259327691514045,587897,,
171.0,4.095999975106679e-05,0.00011690847168210894,0.013584899716079235,0.0002843284164555371,0.00011690847168210894,0.013584899716079235,0.0002843284164555371,591335,,
172.0,4.095999975106679e-05,0.0001096684136427939,0.011683988384902477,0.00023044396948534995,0.0001096684136427939,0.011683988384902477,0.00023044396948534995,594773,,
173.0,4.095999975106679e-05,0.00012058235734002665,0.008005667477846146,0.00015561541658826172,0.00012058235734002665,0.008005667477846146,0.00015561541658826172,598211,,
174.0,4.095999975106679e-05,0.00010637454397510737,0.007254219148308039,0.00014759079203940928,0.00010637454397510737,0.007254219148308039,0.00014759079203940928,601649,,
175.0,4.095999975106679e-05,0.00011481578258099034,0.006909084506332874,0.00013496470637619495,0.00011481578258099034,0.006909084506332874,0.00013496470637619495,605087,,
176.0,4.095999975106679e-05,0.00011283574713161215,0.005822181701660156,0.00011656340211629868,0.00011283574713161215,0.005822181701660156,0.00011656340211629868,608525,,
177.0,4.095999975106679e-05,0.00011183581955265254,0.015125608071684837,0.0003344995784573257,0.00011183581955265254,0.015125608071684837,0.0003344995784573257,611963,,
178.0,4.095999975106679e-05,0.00011797000479418784,0.007010078523308039,0.00012478810094762594,0.00011797000479418784,0.007010078523308039,0.00012478810094762594,615401,,
179.0,4.095999975106679e-05,0.0001146013819379732,0.015288591384887695,0.00035243461024947464,0.0001146013819379732,0.015288591384887695,0.00035243461024947464,618839,,
180.0,3.276799907325767e-05,7.353737601079047e-05,0.006232214160263538,0.0001173974305856973,7.353737601079047e-05,0.006232214160263538,0.0001173974305856973,622277,0.0061848885379731655,0.0061848885379731655
181.0,3.276799907325767e-05,7.755648402962834e-05,0.0105911735445261,0.00020204970496706665,7.755648402962834e-05,0.0105911735445261,0.00020204970496706665,625715,,
182.0,3.276799907325767e-05,7.764134352328256e-05,0.010648155584931374,0.00020473115728236735,7.764134352328256e-05,0.010648155584931374,0.00020473115728236735,629153,,
183.0,3.276799907325767e-05,7.678331166971475e-05,0.0063804625533521175,0.00012227310799062252,7.678331166971475e-05,0.0063804625533521175,0.00012227310799062252,632591,,
184.0,3.276799907325767e-05,7.514246681239456e-05,0.006893730256706476,0.00013150581798981875,7.514246681239456e-05,0.006893730256706476,0.00013150581798981875,636029,,
185.0,3.276799907325767e-05,7.478993211407214e-05,0.005982875823974609,0.00011775563325500116,7.478993211407214e-05,0.005982875823974609,0.00011775563325500116,639467,,
186.0,3.276799907325767e-05,7.50336330384016e-05,0.005800342652946711,0.00010544662654865533,7.50336330384016e-05,0.005800342652946711,0.00010544662654865533,642905,,
187.0,3.276799907325767e-05,7.419424218824133e-05,0.008408879861235619,0.00015489442739635706,7.419424218824133e-05,0.008408879861235619,0.00015489442739635706,646343,,
188.0,3.276799907325767e-05,7.91822822066024e-05,0.010378265753388405,0.0001937622728291899,7.91822822066024e-05,0.010378265753388405,0.0001937622728291899,649781,,
189.0,3.276799907325767e-05,7.363073382293805e-05,0.0056702615693211555,0.00010888087854254991,7.363073382293805e-05,0.0056702615693211555,0.00010888087854254991,653219,,
190.0,3.276799907325767e-05,7.316021947190166e-05,0.005882454104721546,0.00011305390216875821,7.316021947190166e-05,0.005882454104721546,0.00011305390216875821,656657,,
191.0,3.276799907325767e-05,7.769740477669984e-05,0.014624262228608131,0.0003076916909776628,7.769740477669984e-05,0.014624262228608131,0.0003076916909776628,660095,,
192.0,3.276799907325767e-05,7.506192196160555e-05,0.009981155395507812,0.00019267326570115983,7.506192196160555e-05,0.009981155395507812,0.00019267326570115983,663533,,
193.0,3.276799907325767e-05,7.402090704999864e-05,0.01008453406393528,0.00018927101336885244,7.402090704999864e-05,0.01008453406393528,0.00018927101336885244,666971,,
194.0,3.276799907325767e-05,7.315505354199558e-05,0.008795690722763538,0.00015882731531746686,7.315505354199558e-05,0.008795690722763538,0.00015882731531746686,670409,,
195.0,3.276799907325767e-05,7.485310197807848e-05,0.0065649510361254215,0.00012666497786995023,7.485310197807848e-05,0.0065649510361254215,0.00012666497786995023,673847,,
196.0,3.276799907325767e-05,7.320951408473775e-05,0.006673908326774836,0.00013181562826503068,7.320951408473775e-05,0.006673908326774836,0.00013181562826503068,677285,,
197.0,3.276799907325767e-05,7.663457654416561e-05,0.006757831666618586,0.00012359437823761255,7.663457654416561e-05,0.006757831666618586,0.00012359437823761255,680723,,
198.0,3.276799907325767e-05,7.347189239226282e-05,0.00835199374705553,0.00015595681907143444,7.347189239226282e-05,0.00835199374705553,0.00015595681907143444,684161,,
199.0,3.276799907325767e-05,7.255196396727115e-05,0.010229159146547318,0.00019023122149519622,7.255196396727115e-05,0.010229159146547318,0.00019023122149519622,687599,,
200.0,3.276799907325767e-05,7.181155524449423e-05,0.008873462677001953,0.00016177045472431928,7.181155524449423e-05,0.008873462677001953,0.00016177045472431928,691037,0.00889362022280693,0.00889362022280693
201.0,3.276799907325767e-05,8.128146873787045e-05,0.008999396115541458,0.00017522869165986776,8.128146873787045e-05,0.008999396115541458,0.00017522869165986776,694475,,
202.0,3.276799907325767e-05,7.11283428245224e-05,0.006541013717651367,0.00012088341463822871,7.11283428245224e-05,0.006541013717651367,0.00012088341463822871,697913,,
203.0,2.6214400349999778e-05,5.327199323801324e-05,0.006960725877434015,0.00013316578406374902,5.327199323801324e-05,0.006960725877434015,0.00013316578406374902,701351,,
204.0,2.6214400349999778e-05,5.015669739805162e-05,0.007511282339692116,0.0001347522484138608,5.015669739805162e-05,0.007511282339692116,0.0001347522484138608,704789,,
205.0,2.6214400349999778e-05,5.4517542594112456e-05,0.005637741181999445,0.00011006752902176231,5.4517542594112456e-05,0.005637741181999445,0.00011006752902176231,708227,,
206.0,2.6214400349999778e-05,5.267857341095805e-05,0.00585784949362278,0.00010879324690904468,5.267857341095805e-05,0.00585784949362278,0.00010879324690904468,711665,,
207.0,2.6214400349999778e-05,4.797076326212846e-05,0.00574727077037096,0.00010669512994354591,4.797076326212846e-05,0.00574727077037096,0.00010669512994354591,715103,,
208.0,2.6214400349999778e-05,5.178841092856601e-05,0.005350065417587757,0.0001000525226118043,5.178841092856601e-05,0.005350065417587757,0.0001000525226118043,718541,,
209.0,2.6214400349999778e-05,5.026822327636182e-05,0.005276727490127087,0.00010134855256183073,5.026822327636182e-05,0.005276727490127087,0.00010134855256183073,721979,,
210.0,2.6214400349999778e-05,5.182234235689975e-05,0.005712843034416437,0.00010851479601114988,5.182234235689975e-05,0.005712843034416437,0.00010851479601114988,725417,,
211.0,2.6214400349999778e-05,4.922881998936646e-05,0.005421161651611328,0.00010216949158348143,4.922881998936646e-05,0.005421161651611328,0.00010216949158348143,728855,,
212.0,2.6214400349999778e-05,5.1760569476755336e-05,0.005901145748794079,0.00010903854854404926,5.1760569476755336e-05,0.005901145748794079,0.00010903854854404926,732293,,
213.0,2.6214400349999778e-05,5.138882261235267e-05,0.007059765048325062,0.00012608678662218153,5.138882261235267e-05,0.007059765048325062,0.00012608678662218153,735731,,
214.0,2.6214400349999778e-05,5.11459875269793e-05,0.00589408865198493,0.00011165463365614414,5.11459875269793e-05,0.00589408865198493,0.00011165463365614414,739169,,
215.0,2.6214400349999778e-05,4.999309021513909e-05,0.005265235900878906,9.971992403734475e-05,4.999309021513909e-05,0.005265235900878906,9.971992403734475e-05,742607,,
216.0,2.6214400349999778e-05,5.214305565459654e-05,0.0058748722076416016,0.00010800434392876923,5.214305565459654e-05,0.0058748722076416016,0.00010800434392876923,746045,,
217.0,2.6214400349999778e-05,4.8110079660546035e-05,0.007129001896828413,0.00013340008445084095,4.8110079660546035e-05,0.007129001896828413,0.00013340008445084095,749483,,
218.0,2.6214400349999778e-05,5.154487007530406e-05,0.007812309078872204,0.00014077564992476255,5.154487007530406e-05,0.007812309078872204,0.00014077564992476255,752921,,
219.0,2.6214400349999778e-05,5.043535929871723e-05,0.008310412988066673,0.0001521483063697815,5.043535929871723e-05,0.008310412988066673,0.0001521483063697815,756359,,
220.0,2.6214400349999778e-05,4.943770545651205e-05,0.005858421325683594,0.0001112203171942383,4.943770545651205e-05,0.005858421325683594,0.0001112203171942383,759797,0.005963777657598257,0.005963777657598257
221.0,2.6214400349999778e-05,5.1433435146464035e-05,0.007882165722548962,0.00014624849427491426,5.1433435146464035e-05,0.007882165722548962,0.00014624849427491426,763235,,
222.0,2.6214400349999778e-05,5.03012488479726e-05,0.006951618008315563,0.000122222161735408,5.03012488479726e-05,0.006951618008315563,0.000122222161735408,766673,,
223.0,2.6214400349999778e-05,5.632758984575048e-05,0.009538937360048294,0.00018241937505081296,5.632758984575048e-05,0.009538937360048294,0.00018241937505081296,770111,,
224.0,2.6214400349999778e-05,5.150276774656959e-05,0.007478189654648304,0.00013023626524955034,5.150276774656959e-05,0.007478189654648304,0.00013023626524955034,773549,,
225.0,2.6214400349999778e-05,5.178603532840498e-05,0.005873298738151789,0.00011043762788176537,5.178603532840498e-05,0.005873298738151789,0.00011043762788176537,776987,,
226.0,2.6214400349999778e-05,5.0558079237816855e-05,0.00557332020252943,0.00010397106234449893,5.0558079237816855e-05,0.00557332020252943,0.00010397106234449893,780425,,
227.0,2.6214400349999778e-05,5.4252588597591966e-05,0.005372810177505016,0.00010061515786219388,5.4252588597591966e-05,0.005372810177505016,0.00010061515786219388,783863,,
228.0,2.6214400349999778e-05,4.714698297902942e-05,0.007102632895112038,0.0001320585870416835,4.714698297902942e-05,0.007102632895112038,0.0001320585870416835,787301,,
229.0,2.6214400349999778e-05,4.9262333050137386e-05,0.0053466795943677425,0.00010286080942023546,4.9262333050137386e-05,0.0053466795943677425,0.00010286080942023546,790739,,
230.0,2.6214400349999778e-05,5.214264820097014e-05,0.018650293350219727,0.0004636180237866938,5.214264820097014e-05,0.018650293350219727,0.0004636180237866938,794177,,
231.0,2.6214400349999778e-05,4.9379079428035766e-05,0.006081772036850452,0.00011121630814159289,4.9379079428035766e-05,0.006081772036850452,0.00011121630814159289,797615,,
232.0,2.097151991620194e-05,3.2833479053806514e-05,0.0054070474579930305,0.00010044671944342554,3.2833479053806514e-05,0.0054070474579930305,0.00010044671944342554,801053,,
233.0,2.097151991620194e-05,3.4679382224567235e-05,0.012659836560487747,0.00024523556930944324,3.4679382224567235e-05,0.012659836560487747,0.00024523556930944324,804491,,
234.0,2.097151991620194e-05,3.411034413147718e-05,0.007248068228363991,0.00012872068327851593,3.411034413147718e-05,0.007248068228363991,0.00012872068327851593,807929,,
235.0,2.097151991620194e-05,3.731139440787956e-05,0.005391406826674938,0.00010329303040634841,3.731139440787956e-05,0.005391406826674938,0.00010329303040634841,811367,,
236.0,2.097151991620194e-05,3.589866173570044e-05,0.0048449039459228516,9.701212547952309e-05,3.589866173570044e-05,0.0048449039459228516,9.701212547952309e-05,814805,,
237.0,2.097151991620194e-05,3.3830547181423753e-05,0.008649682626128197,0.0001556973293190822,3.3830547181423753e-05,0.008649682626128197,0.0001556973293190822,818243,,
238.0,2.097151991620194e-05,3.612000000430271e-05,0.006192159838974476,0.00011145205644425005,3.612000000430271e-05,0.006192159838974476,0.00011145205644425005,821681,,
239.0,2.097151991620194e-05,3.6240267945686355e-05,0.006035661790519953,0.00011196874402230605,3.6240267945686355e-05,0.006035661790519953,0.00011196874402230605,825119,,
240.0,2.097151991620194e-05,3.523995110299438e-05,0.005582761950790882,0.00010270427446812391,3.523995110299438e-05,0.005582761950790882,0.00010270427446812391,828557,0.005684923380613327,0.005684923380613327
241.0,2.097151991620194e-05,3.5858080082107335e-05,0.005634975619614124,0.0001046916950144805,3.5858080082107335e-05,0.005634975619614124,0.0001046916950144805,831995,,
242.0,2.097151991620194e-05,3.473376273177564e-05,0.005187893286347389,9.79304313659668e-05,3.473376273177564e-05,0.005187893286347389,9.79304313659668e-05,835433,,
243.0,2.097151991620194e-05,3.383274452062324e-05,0.005175781436264515,9.943004988599569e-05,3.383274452062324e-05,0.005175781436264515,9.943004988599569e-05,838871,,
244.0,2.097151991620194e-05,3.5048047720920295e-05,0.00490803737193346,9.58239397732541e-05,3.5048047720920295e-05,0.00490803737193346,9.58239397732541e-05,842309,,
245.0,2.097151991620194e-05,3.353994543431327e-05,0.005523681640625,0.00010193209163844585,3.353994543431327e-05,0.005523681640625,0.00010193209163844585,845747,,
246.0,2.097151991620194e-05,3.124935392406769e-05,0.007675647735595703,0.00013887399109080434,3.124935392406769e-05,0.007675647735595703,0.00013887399109080434,849185,,
247.0,2.097151991620194e-05,3.28190071741119e-05,0.005585432052612305,0.00010399267193861306,3.28190071741119e-05,0.005585432052612305,0.00010399267193861306,852623,,
248.0,2.097151991620194e-05,3.338245733175427e-05,0.005347585771232843,9.997396409744397e-05,3.338245733175427e-05,0.005347585771232843,9.997396409744397e-05,856061,,
249.0,2.097151991620194e-05,3.557051968527958e-05,0.007823037914931774,0.00013905068044550717,3.557051968527958e-05,0.007823037914931774,0.00013905068044550717,859499,,
250.0,2.097151991620194e-05,3.404504241188988e-05,0.0051004886627197266,9.593337017577142e-05,3.404504241188988e-05,0.0051004886627197266,9.593337017577142e-05,862937,,
251.0,2.097151991620194e-05,3.357234163559042e-05,0.008262444287538528,0.00014401828229893,3.357234163559042e-05,0.008262444287538528,0.00014401828229893,866375,,
252.0,2.097151991620194e-05,3.42693310813047e-05,0.010270309634506702,0.00019607256399467587,3.42693310813047e-05,0.010270309634506702,0.00019607256399467587,869813,,
253.0,2.097151991620194e-05,3.351688792463392e-05,0.0052215103060007095,9.69818138401024e-05,3.351688792463392e-05,0.0052215103060007095,9.69818138401024e-05,873251,,
254.0,2.097151991620194e-05,3.253261820646003e-05,0.004654216580092907,9.202500950777903e-05,3.253261820646003e-05,0.004654216580092907,9.202500950777903e-05,876689,,
255.0,2.097151991620194e-05,3.400648711249232e-05,0.006892013363540173,0.00012512276589404792,3.400648711249232e-05,0.006892013363540173,0.00012512276589404792,880127,,
256.0,2.097151991620194e-05,3.3417534723412246e-05,0.006297731306403875,0.00011072082270402461,3.3417534723412246e-05,0.006297731306403875,0.00011072082270402461,883565,,
257.0,2.097151991620194e-05,3.4825785405701026e-05,0.004742908291518688,9.264369145967066e-05,3.4825785405701026e-05,0.004742908291518688,9.264369145967066e-05,887003,,
258.0,2.097151991620194e-05,3.399998240638524e-05,0.005230808164924383,9.730653982842341e-05,3.399998240638524e-05,0.005230808164924383,9.730653982842341e-05,890441,,
259.0,2.097151991620194e-05,3.3148055081255734e-05,0.013785218819975853,0.0002864836424123496,3.3148055081255734e-05,0.013785218819975853,0.0002864836424123496,893879,,
260.0,2.097151991620194e-05,3.501199898892082e-05,0.004699516110122204,9.383648284710944e-05,3.501199898892082e-05,0.004699516110122204,9.383648284710944e-05,897317,0.004760591313242912,0.004760591313242912
261.0,2.097151991620194e-05,3.29928079736419e-05,0.007502651307731867,0.00012865080498158932,3.29928079736419e-05,0.007502651307731867,0.00012865080498158932,900755,,
262.0,2.097151991620194e-05,3.5500299418345094e-05,0.005060816183686256,9.764421702129766e-05,3.5500299418345094e-05,0.005060816183686256,9.764421702129766e-05,904193,,
263.0,2.097151991620194e-05,3.484838816802949e-05,0.0049627781845629215,9.675657202024013e-05,3.484838816802949e-05,0.0049627781845629215,9.675657202024013e-05,907631,,
264.0,2.097151991620194e-05,3.4598146157804877e-05,0.005230951122939587,9.708401921670884e-05,3.4598146157804877e-05,0.005230951122939587,9.708401921670884e-05,911069,,
265.0,2.097151991620194e-05,3.447305061854422e-05,0.004565715789794922,8.791964501142502e-05,3.447305061854422e-05,0.004565715789794922,8.791964501142502e-05,914507,,
266.0,2.097151991620194e-05,3.468176510068588e-05,0.006220626644790173,0.00011368762352503836,3.468176510068588e-05,0.006220626644790173,0.00011368762352503836,917945,,
267.0,2.097151991620194e-05,3.573832509573549e-05,0.006110763642936945,0.00011008381989086047,3.573832509573549e-05,0.006110763642936945,0.00011008381989086047,921383,,
268.0,2.097151991620194e-05,3.563472273526713e-05,0.008535195142030716,0.00015091626846697181,3.563472273526713e-05,0.008535195142030716,0.00015091626846697181,924821,,
269.0,2.097151991620194e-05,3.694474435178563e-05,0.009836291894316673,0.00017483398551121354,3.694474435178563e-05,0.009836291894316673,0.00017483398551121354,928259,,
270.0,2.097151991620194e-05,3.226182161597535e-05,0.006255531217902899,0.00011331401765346527,3.226182161597535e-05,0.006255531217902899,0.00011331401765346527,931697,,
271.0,2.097151991620194e-05,3.586332968552597e-05,0.005078268237411976,9.920544107444584e-05,3.586332968552597e-05,0.005078268237411976,9.920544107444584e-05,935135,,
272.0,2.097151991620194e-05,3.4635439078556374e-05,0.004922151565551758,9.515455894870684e-05,3.4635439078556374e-05,0.004922151565551758,9.515455894870684e-05,938573,,
273.0,2.097151991620194e-05,3.228674904676154e-05,0.0050657750107347965,9.668760321801528e-05,3.228674904676154e-05,0.0050657750107347965,9.668760321801528e-05,942011,,
274.0,2.097151991620194e-05,3.390549318282865e-05,0.004942846484482288,9.46862855926156e-05,3.390549318282865e-05,0.004942846484482288,9.46862855926156e-05,945449,,
275.0,2.097151991620194e-05,3.40233018505387e-05,0.008160257712006569,0.00014324925723485649,3.40233018505387e-05,0.008160257712006569,0.00014324925723485649,948887,,
276.0,2.097151991620194e-05,3.481451858533546e-05,0.006703186314553022,0.00011889506276929751,3.481451858533546e-05,0.006703186314553022,0.00011889506276929751,952325,,
277.0,2.097151991620194e-05,3.373843355802819e-05,0.005045318976044655,9.694257460068911e-05,3.373843355802819e-05,0.005045318976044655,9.694257460068911e-05,955763,,
278.0,2.097151991620194e-05,3.251060479669832e-05,0.0046956539154052734,9.410341590410098e-05,3.251060479669832e-05,0.0046956539154052734,9.410341590410098e-05,959201,,
279.0,2.097151991620194e-05,3.702174581121653e-05,0.005996370688080788,0.00010585964628262445,3.702174581121653e-05,0.005996370688080788,0.00010585964628262445,962639,,
280.0,2.097151991620194e-05,3.386321259313263e-05,0.005193376913666725,9.727248107083142e-05,3.386321259313263e-05,0.005193376913666725,9.727248107083142e-05,966077,0.005265271291136742,0.005265271291136742
281.0,2.097151991620194e-05,3.232626477256417e-05,0.005885219667106867,0.00010804893099702895,3.232626477256417e-05,0.005885219667106867,0.00010804893099702895,969515,,
282.0,1.6777215932961553e-05,2.4274697352666408e-05,0.004612875171005726,9.241529915016145e-05,2.4274697352666408e-05,0.004612875171005726,9.241529915016145e-05,972953,,
283.0,1.6777215932961553e-05,2.6391597202746198e-05,0.004632472991943359,9.0108769654762e-05,2.6391597202746198e-05,0.004632472991943359,9.0108769654762e-05,976391,,
284.0,1.6777215932961553e-05,2.4407447199337184e-05,0.004844713490456343,9.446309559280053e-05,2.4407447199337184e-05,0.004844713490456343,9.446309559280053e-05,979829,,
285.0,1.6777215932961553e-05,2.450689862598665e-05,0.005754709243774414,0.00010681596904760227,2.450689862598665e-05,0.005754709243774414,0.00010681596904760227,983267,,
286.0,1.6777215932961553e-05,2.37477506743744e-05,0.005255365744233131,9.751666948432103e-05,2.37477506743744e-05,0.005255365744233131,9.751666948432103e-05,986705,,
287.0,1.6777215932961553e-05,2.3561562557006255e-05,0.0044209957122802734,8.902114495867863e-05,2.3561562557006255e-05,0.0044209957122802734,8.902114495867863e-05,990143,,
288.0,1.6777215932961553e-05,2.1612466298392974e-05,0.004650926683098078,9.213073644787073e-05,2.1612466298392974e-05,0.004650926683098078,9.213073644787073e-05,993581,,
289.0,1.6777215932961553e-05,2.318754377483856e-05,0.00716786365956068,0.00012590207916218787,2.318754377483856e-05,0.00716786365956068,0.00012590207916218787,997019,,
290.0,1.6777215932961553e-05,2.328263144590892e-05,0.007658243179321289,0.0001374262647004798,2.328263144590892e-05,0.007658243179321289,0.0001374262647004798,1000457,,
291.0,1.6777215932961553e-05,2.3414087991113774e-05,0.004834222607314587,9.235202014679089e-05,2.3414087991113774e-05,0.004834222607314587,9.235202014679089e-05,1003895,,
292.0,1.6777215932961553e-05,2.2708833057549782e-05,0.009129667654633522,0.00015814325888641179,2.2708833057549782e-05,0.009129667654633522,0.00015814325888641179,1007333,,
293.0,1.6777215932961553e-05,2.2533087758347392e-05,0.004463577643036842,8.82105523487553e-05,2.2533087758347392e-05,0.004463577643036842,8.82105523487553e-05,1010771,,
294.0,1.6777215932961553e-05,2.2670948965242133e-05,0.0062005044892430305,0.00010882438800763339,2.2670948965242133e-05,0.0062005044892430305,0.00010882438800763339,1014209,,
295.0,1.6777215932961553e-05,2.2917427486390807e-05,0.005495405290275812,0.0001013855726341717,2.2917427486390807e-05,0.005495405290275812,0.0001013855726341717,1017647,,
296.0,1.6777215932961553e-05,2.4505818146280944e-05,0.004715395160019398,9.071685053640977e-05,2.4505818146280944e-05,0.004715395160019398,9.071685053640977e-05,1021085,,
297.0,1.6777215932961553e-05,2.422383477096446e-05,0.004948473069816828,9.365461301058531e-05,2.422383477096446e-05,0.004948473069816828,9.365461301058531e-05,1024523,,
298.0,1.3421772564470302e-05,1.6210115063586272e-05,0.004815530963242054,9.14580887183547e-05,1.6210115063586272e-05,0.004815530963242054,9.14580887183547e-05,1027961,,
299.0,1.3421772564470302e-05,1.675751082075294e-05,0.006144809536635876,0.00011264481872785836,1.675751082075294e-05,0.006144809536635876,0.00011264481872785836,1031399,,
300.0,1.3421772564470302e-05,1.720455111353658e-05,0.005699443630874157,0.00010430630936753005,1.720455111353658e-05,0.005699443630874157,0.00010430630936753005,1034837,0.005824825260788202,0.005824825260788202
301.0,1.3421772564470302e-05,1.8374985302216373e-05,0.0044547561556100845,8.803189848549664e-05,1.8374985302216373e-05,0.0044547561556100845,8.803189848549664e-05,1038275,,
302.0,1.3421772564470302e-05,1.682486617937684e-05,0.004342174623161554,8.46021794131957e-05,1.682486617937684e-05,0.004342174623161554,8.46021794131957e-05,1041713,,
303.0,1.3421772564470302e-05,1.6944468370638788e-05,0.00432090787217021,8.732914284337312e-05,1.6944468370638788e-05,0.00432090787217021,8.732914284337312e-05,1045151,,
304.0,1.3421772564470302e-05,1.8067757991957478e-05,0.006108141038566828,0.00010849566024262458,1.8067757991957478e-05,0.006108141038566828,0.00010849566024262458,1048589,,
305.0,1.3421772564470302e-05,1.6327649063896388e-05,0.006894540973007679,0.00012090581003576517,1.6327649063896388e-05,0.006894540973007679,0.00012090581003576517,1052027,,
306.0,1.3421772564470302e-05,1.814560528146103e-05,0.004801273345947266,9.510181553196162e-05,1.814560528146103e-05,0.004801273345947266,9.510181553196162e-05,1055465,,
307.0,1.3421772564470302e-05,1.7099138858611695e-05,0.0048577310517430305,9.246957779396325e-05,1.7099138858611695e-05,0.0048577310517430305,9.246957779396325e-05,1058903,,
308.0,1.3421772564470302e-05,1.717298073344864e-05,0.005735302343964577,0.00010595074854791164,1.717298073344864e-05,0.005735302343964577,0.00010595074854791164,1062341,,
309.0,1.3421772564470302e-05,1.6939853594521992e-05,0.006854009814560413,0.00011726126831490546,1.6939853594521992e-05,0.006854009814560413,0.00011726126831490546,1065779,,
310.0,1.3421772564470302e-05,1.8305090634385124e-05,0.004405641928315163,8.725009683985263e-05,1.8305090634385124e-05,0.004405641928315163,8.725009683985263e-05,1069217,,
311.0,1.3421772564470302e-05,1.6771367882029153e-05,0.004320431035012007,8.727153908694163e-05,1.6771367882029153e-05,0.004320431035012007,8.727153908694163e-05,1072655,,
312.0,1.3421772564470302e-05,1.747358328429982e-05,0.004971886053681374,9.356872760690749e-05,1.747358328429982e-05,0.004971886053681374,9.356872760690749e-05,1076093,,
313.0,1.3421772564470302e-05,1.6296777175739408e-05,0.0044400691986083984,8.877271466189995e-05,1.6296777175739408e-05,0.0044400691986083984,8.877271466189995e-05,1079531,,
314.0,1.3421772564470302e-05,1.686960968072526e-05,0.004300069995224476,8.623258327133954e-05,1.686960968072526e-05,0.004300069995224476,8.623258327133954e-05,1082969,,
315.0,1.3421772564470302e-05,1.6810385204735212e-05,0.005499315448105335,9.929364023264498e-05,1.6810385204735212e-05,0.005499315448105335,9.929364023264498e-05,1086407,,
316.0,1.3421772564470302e-05,1.7966158338822424e-05,0.004642868414521217,8.952901407610625e-05,1.7966158338822424e-05,0.004642868414521217,8.952901407610625e-05,1089845,,
317.0,1.3421772564470302e-05,1.8777813238557428e-05,0.005021858029067516,9.609689004719257e-05,1.8777813238557428e-05,0.005021858029067516,9.609689004719257e-05,1093283,,
318.0,1.3421772564470302e-05,1.7398160707671195e-05,0.00935511663556099,0.00016688008327037096,1.7398160707671195e-05,0.00935511663556099,0.00016688008327037096,1096721,,
319.0,1.0737418051576242e-05,1.2978226550330874e-05,0.006015444174408913,0.00010429744725115597,1.2978226550330874e-05,0.006015444174408913,0.00010429744725115597,1100159,,
320.0,1.0737418051576242e-05,1.315831468673423e-05,0.0067396643571555614,0.0001151447941083461,1.315831468673423e-05,0.0067396643571555614,0.0001151447941083461,1103597,0.006847013719379902,0.006847013719379902
321.0,1.0737418051576242e-05,1.3858119018550497e-05,0.004854822531342506,9.084620978683233e-05,1.3858119018550497e-05,0.004854822531342506,9.084620978683233e-05,1107035,,
322.0,1.0737418051576242e-05,1.3879057405574713e-05,0.004521990194916725,9.016746480483562e-05,1.3879057405574713e-05,0.004521990194916725,9.016746480483562e-05,1110473,,
323.0,1.0737418051576242e-05,1.3441072042041924e-05,0.006868982687592506,0.000116469178465195,1.3441072042041924e-05,0.006868982687592506,0.000116469178465195,1113911,,
324.0,1.0737418051576242e-05,1.337310368398903e-05,0.005595112219452858,9.976169531000778e-05,1.337310368398903e-05,0.005595112219452858,9.976169531000778e-05,1117349,,
325.0,1.0737418051576242e-05,1.3361031051317696e-05,0.004221439361572266,8.469577733194456e-05,1.3361031051317696e-05,0.004221439361572266,8.469577733194456e-05,1120787,,
326.0,1.0737418051576242e-05,1.3761095033260062e-05,0.005300378892570734,9.612416033633053e-05,1.3761095033260062e-05,0.005300378892570734,9.612416033633053e-05,1124225,,
327.0,1.0737418051576242e-05,1.3188395314500667e-05,0.004936122801154852,9.202840737998486e-05,1.3188395314500667e-05,0.004936122801154852,9.202840737998486e-05,1127663,,
328.0,1.0737418051576242e-05,1.4107856259215623e-05,0.007054137997329235,0.0001186685185530223,1.4107856259215623e-05,0.007054137997329235,0.0001186685185530223,1131101,,
329.0,1.0737418051576242e-05,1.3387694707489572e-05,0.00612330436706543,0.00010610114259179682,1.3387694707489572e-05,0.00612330436706543,0.00010610114259179682,1134539,,
330.0,1.0737418051576242e-05,1.385301129630534e-05,0.00614585867151618,0.00010810419917106628,1.385301129630534e-05,0.00614585867151618,0.00010810419917106628,1137977,,
331.0,1.0737418051576242e-05,1.4070030374568887e-05,0.006018352694809437,0.00010572378960205242,1.4070030374568887e-05,0.006018352694809437,0.00010572378960205242,1141415,,
332.0,1.0737418051576242e-05,1.4173183444654569e-05,0.004200887866318226,8.457510557491332e-05,1.4173183444654569e-05,0.004200887866318226,8.457510557491332e-05,1144853,,
333.0,1.0737418051576242e-05,1.3483147995430045e-05,0.004193925764411688,8.449226152151823e-05,1.3483147995430045e-05,0.004193925764411688,8.449226152151823e-05,1148291,,
334.0,1.0737418051576242e-05,1.3322634003998246e-05,0.00566177349537611,0.0001017229151329957,1.3322634003998246e-05,0.00566177349537611,0.0001017229151329957,1151729,,
335.0,1.0737418051576242e-05,1.3270255294628441e-05,0.005125665571540594,9.331072214990854e-05,1.3270255294628441e-05,0.005125665571540594,9.331072214990854e-05,1155167,,
336.0,1.0737418051576242e-05,1.3554054021369666e-05,0.004818296525627375,9.072588727576658e-05,1.3554054021369666e-05,0.004818296525627375,9.072588727576658e-05,1158605,,
337.0,1.0737418051576242e-05,1.3146522178431042e-05,0.004144144244492054,8.335488382726908e-05,1.3146522178431042e-05,0.004144144244492054,8.335488382726908e-05,1162043,,
338.0,1.0737418051576242e-05,1.4420651496038772e-05,0.004655170254409313,8.943276770878583e-05,1.4420651496038772e-05,0.004655170254409313,8.943276770878583e-05,1165481,,
339.0,1.0737418051576242e-05,1.3843529814039357e-05,0.004942274186760187,9.361653064843267e-05,1.3843529814039357e-05,0.004942274186760187,9.361653064843267e-05,1168919,,
340.0,1.0737418051576242e-05,1.3402059266809374e-05,0.004414272494614124,8.761026401771232e-05,1.3402059266809374e-05,0.004414272494614124,8.761026401771232e-05,1172357,0.004435672424733639,0.004435672424733639
341.0,1.0737418051576242e-05,1.3652474081027322e-05,0.004783439915627241,9.109312668442726e-05,1.3652474081027322e-05,0.004783439915627241,9.109312668442726e-05,1175795,,
342.0,1.0737418051576242e-05,1.4165973880153615e-05,0.0043937209993600845,8.656491991132498e-05,1.4165973880153615e-05,0.0043937209993600845,8.656491991132498e-05,1179233,,
343.0,1.0737418051576242e-05,1.4770603229408152e-05,0.004270697012543678,8.591155346948653e-05,1.4770603229408152e-05,0.004270697012543678,8.591155346948653e-05,1182671,,
344.0,1.0737418051576242e-05,1.4001894669490866e-05,0.004345750901848078,8.68323040776886e-05,1.4001894669490866e-05,0.004345750901848078,8.68323040776886e-05,1186109,,
345.0,1.0737418051576242e-05,1.2527924809546676e-05,0.004586076829582453,8.931953925639391e-05,1.2527924809546676e-05,0.004586076829582453,8.931953925639391e-05,1189547,,
346.0,1.0737418051576242e-05,1.3129461876815185e-05,0.00441975612193346,8.779655036050826e-05,1.3129461876815185e-05,0.00441975612193346,8.779655036050826e-05,1192985,,
347.0,1.0737418051576242e-05,1.2714643162325956e-05,0.004382896237075329,8.633560355519876e-05,1.2714643162325956e-05,0.004382896237075329,8.633560355519876e-05,1196423,,
348.0,1.0737418051576242e-05,1.2911912563140504e-05,0.005358981899917126,9.764414426172152e-05,1.2911912563140504e-05,0.005358981899917126,9.764414426172152e-05,1199861,,
349.0,1.0737418051576242e-05,1.2440179489203729e-05,0.0046347142197191715,8.983405132312328e-05,1.2440179489203729e-05,0.0046347142197191715,8.983405132312328e-05,1203299,,
350.0,1.0737418051576242e-05,1.3246752132545225e-05,0.004762506578117609,9.374714136356488e-05,1.3246752132545225e-05,0.004762506578117609,9.374714136356488e-05,1206737,,
351.0,1.0737418051576242e-05,1.3298631529323757e-05,0.00446629524230957,8.779994823271409e-05,1.3298631529323757e-05,0.00446629524230957,8.779994823271409e-05,1210175,,
352.0,1.0737418051576242e-05,1.4405291949515231e-05,0.005368709564208984,9.671263978816569e-05,1.4405291949515231e-05,0.005368709564208984,9.671263978816569e-05,1213613,,
353.0,1.0737418051576242e-05,1.3189356650400441e-05,0.004582262132316828,8.755971794016659e-05,1.3189356650400441e-05,0.004582262132316828,8.755971794016659e-05,1217051,,
354.0,8.589934623159934e-06,1.0287216355209239e-05,0.005370473954826593,9.629603300709277e-05,1.0287216355209239e-05,0.005370473954826593,9.629603300709277e-05,1220489,,
355.0,8.589934623159934e-06,1.0201708391832653e-05,0.004356956575065851,8.687702938914299e-05,1.0201708391832653e-05,0.004356956575065851,8.687702938914299e-05,1223927,,
356.0,8.589934623159934e-06,1.1201569577679038e-05,0.004732752218842506,8.937486563809216e-05,1.1201569577679038e-05,0.004732752218842506,8.937486563809216e-05,1227365,,
357.0,8.589934623159934e-06,1.0502458280825522e-05,0.005200290586799383,9.340896212961525e-05,1.0502458280825522e-05,0.005200290586799383,9.340896212961525e-05,1230803,,
358.0,8.589934623159934e-06,1.050536047841888e-05,0.0043010711669921875,8.642487227916718e-05,1.050536047841888e-05,0.0043010711669921875,8.642487227916718e-05,1234241,,
359.0,8.589934623159934e-06,1.089686429622816e-05,0.004709816072136164,8.913590863812715e-05,1.089686429622816e-05,0.004709816072136164,8.913590863812715e-05,1237679,,
360.0,8.589934623159934e-06,1.009258357953513e-05,0.004179096315056086,8.44880923978053e-05,1.009258357953513e-05,0.004179096315056086,8.44880923978053e-05,1241117,0.004312129225581884,0.004312129225581884
361.0,8.589934623159934e-06,1.0935389582300559e-05,0.005645275115966797,0.00010040244524134323,1.0935389582300559e-05,0.005645275115966797,0.00010040244524134323,1244555,,
362.0,8.589934623159934e-06,1.0056467544927727e-05,0.004071331117302179,8.429540321230888e-05,1.0056467544927727e-05,0.004071331117302179,8.429540321230888e-05,1247993,,
363.0,8.589934623159934e-06,1.075828549801372e-05,0.004302406683564186,8.624015026725829e-05,1.075828549801372e-05,0.004302406683564186,8.624015026725829e-05,1251431,,
364.0,8.589934623159934e-06,1.07497598946793e-05,0.00440249452367425,8.626582712167874e-05,1.07497598946793e-05,0.00440249452367425,8.626582712167874e-05,1254869,,
365.0,8.589934623159934e-06,1.0991523595293984e-05,0.004473495297133923,8.752513531362638e-05,1.0991523595293984e-05,0.004473495297133923,8.752513531362638e-05,1258307,,
366.0,8.589934623159934e-06,1.0287656550644897e-05,0.004713010974228382,9.084821795113385e-05,1.0287656550644897e-05,0.004713010974228382,9.084821795113385e-05,1261745,,
367.0,8.589934623159934e-06,1.0185503924731165e-05,0.004119682125747204,8.526346937287599e-05,1.0185503924731165e-05,0.004119682125747204,8.526346937287599e-05,1265183,,
368.0,8.589934623159934e-06,9.924548976414371e-06,0.004753303714096546,9.327461157226935e-05,9.924548976414371e-06,0.004753303714096546,9.327461157226935e-05,1268621,,
369.0,8.589934623159934e-06,1.0303702765668277e-05,0.004098129458725452,8.360497304238379e-05,1.0303702765668277e-05,0.004098129458725452,8.360497304238379e-05,1272059,,
370.0,6.871947789477417e-06,8.53174969961401e-06,0.004355812445282936,8.525695011485368e-05,8.53174969961401e-06,0.004355812445282936,8.525695011485368e-05,1275497,,
371.0,6.871947789477417e-06,8.109453119686805e-06,0.0040565491653978825,8.319583866978064e-05,8.109453119686805e-06,0.0040565491653978825,8.319583866978064e-05,1278935,,
372.0,6.871947789477417e-06,8.951225026976317e-06,0.004273462109267712,8.566549513489008e-05,8.951225026976317e-06,0.004273462109267712,8.566549513489008e-05,1282373,,
373.0,6.871947789477417e-06,8.778963092481717e-06,0.004254388622939587,8.526079182047397e-05,8.778963092481717e-06,0.004254388622939587,8.526079182047397e-05,1285811,,
374.0,6.871947789477417e-06,8.734150469535962e-06,0.004366922192275524,8.584477473050356e-05,8.734150469535962e-06,0.004366922192275524,8.584477473050356e-05,1289249,,
375.0,6.871947789477417e-06,8.649030860397033e-06,0.004304551985114813,8.615430124336854e-05,8.649030860397033e-06,0.004304551985114813,8.615430124336854e-05,1292687,,
376.0,6.871947789477417e-06,8.733810318517499e-06,0.00418434152379632,8.423659164691344e-05,8.733810318517499e-06,0.00418434152379632,8.423659164691344e-05,1296125,,
377.0,6.871947789477417e-06,9.027091437019408e-06,0.005304384045302868,9.550929826218635e-05,9.027091437019408e-06,0.005304384045302868,9.550929826218635e-05,1299563,,
378.0,6.871947789477417e-06,9.0460680439719e-06,0.004413175862282515,8.530731429345906e-05,9.0460680439719e-06,0.004413175862282515,8.530731429345906e-05,1303001,,
379.0,6.871947789477417e-06,8.928591341827996e-06,0.004218483343720436,8.402471576118842e-05,8.928591341827996e-06,0.004218483343720436,8.402471576118842e-05,1306439,,
380.0,6.871947789477417e-06,9.184976079268381e-06,0.005092716310173273,9.361035336041823e-05,9.184976079268381e-06,0.005092716310173273,9.361035336041823e-05,1309877,0.005173918325453997,0.005173918325453997
381.0,6.871947789477417e-06,8.772645742283203e-06,0.0043402197770774364,8.610633813077584e-05,8.772645742283203e-06,0.0043402197770774364,8.610633813077584e-05,1313315,,
382.0,6.871947789477417e-06,8.672212061355822e-06,0.0042032720521092415,8.532206993550062e-05,8.672212061355822e-06,0.0042032720521092415,8.532206993550062e-05,1316753,,
383.0,6.871947789477417e-06,8.348315532202832e-06,0.006077670957893133,0.0001051707222359255,8.348315532202832e-06,0.006077670957893133,0.0001051707222359255,1320191,,
384.0,6.871947789477417e-06,8.193172106985003e-06,0.004851102828979492,9.104900527745485e-05,8.193172106985003e-06,0.004851102828979492,9.104900527745485e-05,1323629,,
385.0,6.871947789477417e-06,8.05229319666978e-06,0.00432167062535882,8.60169529914856e-05,8.05229319666978e-06,0.00432167062535882,8.60169529914856e-05,1327067,,
386.0,6.871947789477417e-06,8.740234989090823e-06,0.006378555670380592,0.00010999846563208848,8.740234989090823e-06,0.006378555670380592,0.00010999846563208848,1330505,,
387.0,6.871947789477417e-06,7.857170203351416e-06,0.004032040014863014,8.319797780131921e-05,7.857170203351416e-06,0.004032040014863014,8.319797780131921e-05,1333943,,
388.0,5.4975580496829934e-06,6.91683089826256e-06,0.004414224997162819,8.599970169598237e-05,6.91683089826256e-06,0.004414224997162819,8.599970169598237e-05,1337381,,
389.0,5.4975580496829934e-06,6.724078957631718e-06,0.00404667854309082,8.327250543516129e-05,6.724078957631718e-06,0.00404667854309082,8.327250543516129e-05,1340819,,
390.0,5.4975580496829934e-06,6.984802894294262e-06,0.004040956497192383,8.248670201282948e-05,6.984802894294262e-06,0.004040956497192383,8.248670201282948e-05,1344257,,
391.0,5.4975580496829934e-06,6.952770490897819e-06,0.004099512472748756,8.357965998584405e-05,6.952770490897819e-06,0.004099512472748756,8.357965998584405e-05,1347695,,
392.0,5.4975580496829934e-06,6.997106083872495e-06,0.004026270005851984,8.252982661360875e-05,6.997106083872495e-06,0.004026270005851984,8.252982661360875e-05,1351133,,
393.0,5.4975580496829934e-06,6.6033862822223455e-06,0.003984308335930109,8.237136353272945e-05,6.6033862822223455e-06,0.003984308335930109,8.237136353272945e-05,1354571,,
394.0,5.4975580496829934e-06,6.927067261131015e-06,0.004187536425888538,8.48200434120372e-05,6.927067261131015e-06,0.004187536425888538,8.48200434120372e-05,1358009,,
395.0,5.4975580496829934e-06,6.861878773634089e-06,0.003995180130004883,8.234202687162906e-05,6.861878773634089e-06,0.003995180130004883,8.234202687162906e-05,1361447,,
396.0,5.4975580496829934e-06,7.011783964117058e-06,0.004066133871674538,8.303083450300619e-05,7.011783964117058e-06,0.004066133871674538,8.303083450300619e-05,1364885,,
397.0,5.4975580496829934e-06,6.7300502450962085e-06,0.004282331559807062,8.467927546007559e-05,6.7300502450962085e-06,0.004282331559807062,8.467927546007559e-05,1368323,,
398.0,5.4975580496829934e-06,6.843846676929388e-06,0.004067659378051758,8.355181489605457e-05,6.843846676929388e-06,0.004067659378051758,8.355181489605457e-05,1371761,,
399.0,5.4975580496829934e-06,6.68539541948121e-06,0.004148388281464577,8.387579873669893e-05,6.68539541948121e-06,0.004148388281464577,8.387579873669893e-05,1375199,,
400.0,5.4975580496829934e-06,6.638667400693521e-06,0.003985262010246515,8.216829155571759e-05,6.638667400693521e-06,0.003985262010246515,8.216829155571759e-05,1378637,0.004106574691832066,0.004106574691832066
401.0,5.4975580496829934e-06,6.792419299017638e-06,0.004063320346176624,8.275662548840046e-05,6.792419299017638e-06,0.004063320346176624,8.275662548840046e-05,1382075,,
402.0,5.4975580496829934e-06,6.777027920179535e-06,0.00439066905528307,8.501678530592471e-05,6.777027920179535e-06,0.00439066905528307,8.501678530592471e-05,1385513,,
403.0,5.4975580496829934e-06,6.987316737649962e-06,0.004138374701142311,8.32581936265342e-05,6.987316737649962e-06,0.004138374701142311,8.32581936265342e-05,1388951,,
404.0,5.4975580496829934e-06,7.015292339929147e-06,0.005529594607651234,9.797974780667573e-05,7.015292339929147e-06,0.005529594607651234,9.797974780667573e-05,1392389,,
405.0,5.4975580496829934e-06,6.7841901909559965e-06,0.0041582584381103516,8.469706517644227e-05,6.7841901909559965e-06,0.0041582584381103516,8.469706517644227e-05,1395827,,
406.0,5.4975580496829934e-06,6.912415756232804e-06,0.004187869839370251,8.275085565401241e-05,6.912415756232804e-06,0.004187869839370251,8.275085565401241e-05,1399265,,
407.0,5.4975580496829934e-06,6.856912477815058e-06,0.0060991765931248665,0.00010367820505052805,6.856912477815058e-06,0.0060991765931248665,0.00010367820505052805,1402703,,
408.0,5.4975580496829934e-06,6.9624111347366124e-06,0.005037212744355202,9.343842975795269e-05,6.9624111347366124e-06,0.005037212744355202,9.343842975795269e-05,1406141,,
409.0,5.4975580496829934e-06,6.9341012931545265e-06,0.004396391101181507,8.576296386308968e-05,6.9341012931545265e-06,0.004396391101181507,8.576296386308968e-05,1409579,,
410.0,5.4975580496829934e-06,6.827248398622032e-06,0.004468155093491077,8.524805161869153e-05,6.827248398622032e-06,0.004468155093491077,8.524805161869153e-05,1413017,,
411.0,5.4975580496829934e-06,6.758292784070363e-06,0.004029035568237305,8.202825847547501e-05,6.758292784070363e-06,0.004029035568237305,8.202825847547501e-05,1416455,,
412.0,5.4975580496829934e-06,6.6199841057823505e-06,0.003986787982285023,8.172381058102474e-05,6.6199841057823505e-06,0.003986787982285023,8.172381058102474e-05,1419893,,
413.0,5.4975580496829934e-06,7.217213806143263e-06,0.00443644542247057,8.582079317420721e-05,7.217213806143263e-06,0.00443644542247057,8.582079317420721e-05,1423331,,
414.0,5.4975580496829934e-06,7.171166544139851e-06,0.004223633091896772,8.410275768255815e-05,7.171166544139851e-06,0.004223633091896772,8.410275768255815e-05,1426769,,
415.0,5.4975580496829934e-06,7.400641152344178e-06,0.004299497697502375,8.46811817609705e-05,7.400641152344178e-06,0.004299497697502375,8.46811817609705e-05,1430207,,
416.0,5.4975580496829934e-06,7.727529009571299e-06,0.0063836099579930305,0.00010730387293733656,7.727529009571299e-06,0.0063836099579930305,0.00010730387293733656,1433645,,
417.0,5.4975580496829934e-06,7.862387064960785e-06,0.004046631045639515,8.22627916932106e-05,7.862387064960785e-06,0.004046631045639515,8.22627916932106e-05,1437083,,
418.0,5.4975580496829934e-06,7.3745059125940315e-06,0.004383993335068226,8.553604129701853e-05,7.3745059125940315e-06,0.004383993335068226,8.553604129701853e-05,1440521,,
419.0,5.4975580496829934e-06,7.1944186856853776e-06,0.004824972245842218,9.19653321034275e-05,7.1944186856853776e-06,0.004824972245842218,9.19653321034275e-05,1443959,,
420.0,5.4975580496829934e-06,6.9409661591635086e-06,0.0040209293365478516,8.223012264352292e-05,6.9409661591635086e-06,0.0040209293365478516,8.223012264352292e-05,1447397,0.004159972071647644,0.004159972071647644
421.0,5.4975580496829934e-06,6.925208708707942e-06,0.004049062728881836,8.359088678844273e-05,6.925208708707942e-06,0.004049062728881836,8.359088678844273e-05,1450835,,
422.0,5.4975580496829934e-06,6.789494364056736e-06,0.005014228634536266,9.297104406869039e-05,6.789494364056736e-06,0.005014228634536266,9.297104406869039e-05,1454273,,
423.0,5.4975580496829934e-06,6.830686288594734e-06,0.003932333085685968,8.130504284054041e-05,6.830686288594734e-06,0.003932333085685968,8.130504284054041e-05,1457711,,
424.0,5.4975580496829934e-06,6.684908839815762e-06,0.004878664389252663,9.020415745908394e-05,6.684908839815762e-06,0.004878664389252663,9.020415745908394e-05,1461149,,
425.0,5.4975580496829934e-06,6.4945779740810394e-06,0.004960966296494007,9.095010318560526e-05,6.4945779740810394e-06,0.004960966296494007,9.095010318560526e-05,1464587,,
426.0,5.4975580496829934e-06,6.277570719248615e-06,0.003995656967163086,8.27950207167305e-05,6.277570719248615e-06,0.003995656967163086,8.27950207167305e-05,1468025,,
427.0,5.4975580496829934e-06,6.37955554338987e-06,0.0040812017396092415,8.277821325464174e-05,6.37955554338987e-06,0.0040812017396092415,8.277821325464174e-05,1471463,,
428.0,5.4975580496829934e-06,6.493769433291163e-06,0.004360771272331476,8.529261685907841e-05,6.493769433291163e-06,0.004360771272331476,8.529261685907841e-05,1474901,,
429.0,5.4975580496829934e-06,6.355887762765633e-06,0.0041807652451097965,8.360443462152034e-05,6.355887762765633e-06,0.0041807652451097965,8.360443462152034e-05,1478339,,
430.0,5.4975580496829934e-06,6.515248060168233e-06,0.0047005657106637955,8.834149048198014e-05,6.515248060168233e-06,0.0047005657106637955,8.834149048198014e-05,1481777,,
431.0,5.4975580496829934e-06,6.729052529408364e-06,0.003955030348151922,8.194220572477207e-05,6.729052529408364e-06,0.003955030348151922,8.194220572477207e-05,1485215,,
432.0,5.4975580496829934e-06,6.69390055918484e-06,0.004703235812485218,8.886237628757954e-05,6.69390055918484e-06,0.004703235812485218,8.886237628757954e-05,1488653,,
433.0,5.4975580496829934e-06,6.744022357452195e-06,0.003970432560890913,8.198283467208967e-05,6.744022357452195e-06,0.003970432560890913,8.198283467208967e-05,1492091,,
434.0,5.4975580496829934e-06,6.499342362076277e-06,0.003983783535659313,8.129914931487292e-05,6.499342362076277e-06,0.003983783535659313,8.129914931487292e-05,1495529,,
435.0,5.4975580496829934e-06,6.894041234772885e-06,0.005791712086647749,9.915961709339172e-05,6.894041234772885e-06,0.005791712086647749,9.915961709339172e-05,1498967,,
436.0,5.4975580496829934e-06,7.169077889557229e-06,0.0040724752470850945,8.255821012426168e-05,7.169077889557229e-06,0.0040724752470850945,8.255821012426168e-05,1502405,,
437.0,5.4975580496829934e-06,6.617664439545479e-06,0.003959703259170055,8.229876402765512e-05,6.617664439545479e-06,0.003959703259170055,8.229876402765512e-05,1505843,,
438.0,5.4975580496829934e-06,7.053152330627199e-06,0.0040419576689600945,8.294913277495652e-05,7.053152330627199e-06,0.0040419576689600945,8.294913277495652e-05,1509281,,
439.0,5.4975580496829934e-06,7.108715635695262e-06,0.004162407014518976,8.4347790107131e-05,7.108715635695262e-06,0.004162407014518976,8.4347790107131e-05,1512719,,
440.0,4.398046712594805e-06,5.611125743598677e-06,0.00438346853479743,8.502384298481047e-05,5.611125743598677e-06,0.00438346853479743,8.502384298481047e-05,1516157,0.004450713749974966,0.004450713749974966
441.0,4.398046712594805e-06,5.69108169656829e-06,0.00495223980396986,9.356504597235471e-05,5.69108169656829e-06,0.00495223980396986,9.356504597235471e-05,1519595,,
442.0,4.398046712594805e-06,5.726767085434403e-06,0.003928756806999445,8.17656546132639e-05,5.726767085434403e-06,0.003928756806999445,8.17656546132639e-05,1523033,,
443.0,4.398046712594805e-06,5.643928943754872e-06,0.0040527344681322575,8.346597314812243e-05,5.643928943754872e-06,0.0040527344681322575,8.346597314812243e-05,1526471,,
444.0,4.398046712594805e-06,5.714661710953806e-06,0.004024028778076172,8.30259668873623e-05,5.714661710953806e-06,0.004024028778076172,8.30259668873623e-05,1529909,,
445.0,4.398046712594805e-06,5.566767868003808e-06,0.0039865970611572266,8.161782898241654e-05,5.566767868003808e-06,0.0039865970611572266,8.161782898241654e-05,1533347,,
446.0,4.398046712594805e-06,5.582238827628316e-06,0.004017925355583429,8.27327385195531e-05,5.582238827628316e-06,0.004017925355583429,8.27327385195531e-05,1536785,,
447.0,4.398046712594805e-06,5.322650395100936e-06,0.004529619589447975,8.73718672664836e-05,5.322650395100936e-06,0.004529619589447975,8.73718672664836e-05,1540223,,
448.0,4.398046712594805e-06,5.799949576612562e-06,0.003922700881958008,8.130448259180412e-05,5.799949576612562e-06,0.003922700881958008,8.130448259180412e-05,1543661,,
449.0,4.398046712594805e-06,5.687060365744401e-06,0.0046035293489694595,8.896968938643113e-05,5.687060365744401e-06,0.0046035293489694595,8.896968938643113e-05,1547099,,
450.0,4.398046712594805e-06,5.855656581843505e-06,0.003945064730942249,8.152425289154053e-05,5.855656581843505e-06,0.003945064730942249,8.152425289154053e-05,1550537,,
451.0,4.398046712594805e-06,5.6077005865518e-06,0.00410008430480957,8.27849144116044e-05,5.6077005865518e-06,0.00410008430480957,8.27849144116044e-05,1553975,,
452.0,4.398046712594805e-06,6.035728802089579e-06,0.0041928766295313835,8.446986612398177e-05,6.035728802089579e-06,0.0041928766295313835,8.446986612398177e-05,1557413,,
453.0,4.398046712594805e-06,5.755998245149385e-06,0.004799318499863148,9.108640369959176e-05,5.755998245149385e-06,0.004799318499863148,9.108640369959176e-05,1560851,,
454.0,4.398046712594805e-06,5.854296432517003e-06,0.003903818316757679,8.172879461199045e-05,5.854296432517003e-06,0.003903818316757679,8.172879461199045e-05,1564289,,
455.0,4.398046712594805e-06,5.619494459097041e-06,0.0041182516142725945,8.33075464470312e-05,5.619494459097041e-06,0.0041182516142725945,8.33075464470312e-05,1567727,,
456.0,3.5184370972274337e-06,4.884321697318228e-06,0.003937435336410999,8.174045797204599e-05,4.884321697318228e-06,0.003937435336410999,8.174045797204599e-05,1571165,,
457.0,3.5184370972274337e-06,4.822140454052715e-06,0.004181099124252796,8.430774323642254e-05,4.822140454052715e-06,0.004181099124252796,8.430774323642254e-05,1574603,,
458.0,3.5184370972274337e-06,4.834875198866939e-06,0.003933954052627087,8.172474190359935e-05,4.834875198866939e-06,0.003933954052627087,8.172474190359935e-05,1578041,,
459.0,3.5184370972274337e-06,4.6915756684029475e-06,0.004079580307006836,8.295818406622857e-05,4.6915756684029475e-06,0.004079580307006836,8.295818406622857e-05,1581479,,
460.0,3.5184370972274337e-06,4.480884854274336e-06,0.004015541169792414,8.283094939542934e-05,4.480884854274336e-06,0.004015541169792414,8.283094939542934e-05,1584917,0.004105142317712307,0.004105142317712307
461.0,3.5184370972274337e-06,4.712613645097008e-06,0.003922557923942804,8.113137300824746e-05,4.712613645097008e-06,0.003922557923942804,8.113137300824746e-05,1588355,,
462.0,3.5184370972274337e-06,4.857994099438656e-06,0.004047393798828125,8.242978219641373e-05,4.857994099438656e-06,0.004047393798828125,8.242978219641373e-05,1591793,,
463.0,3.5184370972274337e-06,4.849260221817531e-06,0.003979301545768976,8.171526860678568e-05,4.849260221817531e-06,0.003979301545768976,8.171526860678568e-05,1595231,,
464.0,3.5184370972274337e-06,4.7871826609480195e-06,0.004209327511489391,8.475538925267756e-05,4.7871826609480195e-06,0.004209327511489391,8.475538925267756e-05,1598669,,
465.0,3.5184370972274337e-06,4.712656846095342e-06,0.004292440600693226,8.49628122523427e-05,4.712656846095342e-06,0.004292440600693226,8.49628122523427e-05,1602107,,
466.0,3.5184370972274337e-06,5.026417966291774e-06,0.003920316696166992,8.067323506111279e-05,5.026417966291774e-06,0.003920316696166992,8.067323506111279e-05,1605545,,
467.0,3.5184370972274337e-06,4.946540684613865e-06,0.004142952151596546,8.241492469096556e-05,4.946540684613865e-06,0.004142952151596546,8.241492469096556e-05,1608983,,
468.0,3.5184370972274337e-06,5.114626219437923e-06,0.003972482867538929,8.178090502042323e-05,5.114626219437923e-06,0.003972482867538929,8.178090502042323e-05,1612421,,
469.0,3.5184370972274337e-06,5.008942025597207e-06,0.0039052963256835938,8.152337250066921e-05,5.008942025597207e-06,0.0039052963256835938,8.152337250066921e-05,1615859,,
470.0,3.5184370972274337e-06,5.09983510710299e-06,0.00425267219543457,8.440946839982644e-05,5.09983510710299e-06,0.00425267219543457,8.440946839982644e-05,1619297,,
471.0,3.5184370972274337e-06,5.120571586303413e-06,0.00446395855396986,8.658934530103579e-05,5.120571586303413e-06,0.00446395855396986,8.658934530103579e-05,1622735,,
472.0,3.5184370972274337e-06,5.180931111681275e-06,0.004168177023530006,8.275390428025275e-05,5.180931111681275e-06,0.004168177023530006,8.275390428025275e-05,1626173,,
473.0,3.5184370972274337e-06,4.979655386705417e-06,0.003963852301239967,8.159982826327905e-05,4.979655386705417e-06,0.003963852301239967,8.159982826327905e-05,1629611,,
474.0,3.5184370972274337e-06,4.819925379706547e-06,0.003877782728523016,8.071928459685296e-05,4.819925379706547e-06,0.003877782728523016,8.071928459685296e-05,1633049,,
475.0,3.5184370972274337e-06,4.81740335089853e-06,0.003929996397346258,8.144904859364033e-05,4.81740335089853e-06,0.003929996397346258,8.144904859364033e-05,1636487,,
476.0,3.5184370972274337e-06,4.680787242250517e-06,0.004171228501945734,8.422721293754876e-05,4.680787242250517e-06,0.004171228501945734,8.422721293754876e-05,1639925,,
477.0,3.5184370972274337e-06,4.800624992640223e-06,0.0039681438356637955,8.175322000170127e-05,4.800624992640223e-06,0.0039681438356637955,8.175322000170127e-05,1643363,,
478.0,3.5184370972274337e-06,4.754003839479992e-06,0.004578637890517712,8.687551598995924e-05,4.754003839479992e-06,0.004578637890517712,8.687551598995924e-05,1646801,,
479.0,3.5184370972274337e-06,4.748399533127667e-06,0.0038924692198634148,8.077661186689511e-05,4.748399533127667e-06,0.0038924692198634148,8.077661186689511e-05,1650239,,
480.0,3.5184370972274337e-06,4.8937081373878755e-06,0.004193639848381281,8.333072037203237e-05,4.8937081373878755e-06,0.004193639848381281,8.333072037203237e-05,1653677,0.004284069407731295,0.004284069407731295
481.0,3.5184370972274337e-06,4.773942237079609e-06,0.00392460823059082,8.133763913065195e-05,4.773942237079609e-06,0.00392460823059082,8.133763913065195e-05,1657115,,
482.0,3.5184370972274337e-06,4.861388333665673e-06,0.004201173782348633,8.39847416500561e-05,4.861388333665673e-06,0.004201173782348633,8.39847416500561e-05,1660553,,
483.0,2.814749677781947e-06,4.354626071290113e-06,0.003953599836677313,8.15524035715498e-05,4.354626071290113e-06,0.003953599836677313,8.15524035715498e-05,1663991,,
484.0,2.814749677781947e-06,4.3252930481685326e-06,0.0038864612579345703,8.135915413731709e-05,4.3252930481685326e-06,0.0038864612579345703,8.135915413731709e-05,1667429,,
485.0,2.814749677781947e-06,4.272260412108153e-06,0.004234790802001953,8.353572047781199e-05,4.272260412108153e-06,0.004234790802001953,8.353572047781199e-05,1670867,,
486.0,2.814749677781947e-06,4.266280484443996e-06,0.00393633870407939,8.106364839477465e-05,4.266280484443996e-06,0.00393633870407939,8.106364839477465e-05,1674305,,
487.0,2.814749677781947e-06,4.25282178184716e-06,0.00407032947987318,8.214374247472733e-05,4.25282178184716e-06,0.00407032947987318,8.214374247472733e-05,1677743,,
488.0,2.814749677781947e-06,4.405842446431052e-06,0.003865480422973633,8.097228419501334e-05,4.405842446431052e-06,0.003865480422973633,8.097228419501334e-05,1681181,,
489.0,2.814749677781947e-06,4.246358912496362e-06,0.003966665361076593,8.144111052388325e-05,4.246358912496362e-06,0.003966665361076593,8.144111052388325e-05,1684619,,
490.0,2.814749677781947e-06,4.148195330344606e-06,0.003928089514374733,8.122897997964174e-05,4.148195330344606e-06,0.003928089514374733,8.122897997964174e-05,1688057,,
491.0,2.814749677781947e-06,4.300537057133624e-06,0.003899526782333851,8.106215682346374e-05,4.300537057133624e-06,0.003899526782333851,8.106215682346374e-05,1691495,,
492.0,2.814749677781947e-06,4.293145138944965e-06,0.0039227488450706005,8.218009315896779e-05,4.293145138944965e-06,0.0039227488450706005,8.218009315896779e-05,1694933,,
493.0,2.814749677781947e-06,4.450886081031058e-06,0.003983116243034601,8.184346370398998e-05,4.450886081031058e-06,0.003983116243034601,8.184346370398998e-05,1698371,,
494.0,2.814749677781947e-06,4.099113539268728e-06,0.0039543150924146175,8.16536630736664e-05,4.099113539268728e-06,0.0039543150924146175,8.16536630736664e-05,1701809,,
495.0,2.814749677781947e-06,4.1035746107809246e-06,0.0040731909684836864,8.278524182969704e-05,4.1035746107809246e-06,0.0040731909684836864,8.278524182969704e-05,1705247,,
496.0,2.814749677781947e-06,4.066088422405301e-06,0.004182052798569202,8.369698480237275e-05,4.066088422405301e-06,0.004182052798569202,8.369698480237275e-05,1708685,,
497.0,2.814749677781947e-06,4.190620529698208e-06,0.004053640644997358,8.20647255750373e-05,4.190620529698208e-06,0.004053640644997358,8.20647255750373e-05,1712123,,
498.0,2.814749677781947e-06,4.213895408611279e-06,0.003916025161743164,8.105312008410692e-05,4.213895408611279e-06,0.003916025161743164,8.105312008410692e-05,1715561,,
499.0,2.2517997422255576e-06,3.848746018775273e-06,0.003890323918312788,8.039195381570607e-05,3.848746018775273e-06,0.003890323918312788,8.039195381570607e-05,1718999,,
500.0,2.2517997422255576e-06,3.7699192034779117e-06,0.003925657365471125,8.104757580440491e-05,3.7699192034779117e-06,0.003925657365471125,8.104757580440491e-05,1722437,0.004027694929391146,0.004027694929391146
501.0,2.2517997422255576e-06,3.971344540332211e-06,0.0038942338433116674,8.086986053967848e-05,3.971344540332211e-06,0.0038942338433116674,8.086986053967848e-05,1725875,,
502.0,2.2517997422255576e-06,3.947340246668318e-06,0.004230499267578125,8.382308442378417e-05,3.947340246668318e-06,0.004230499267578125,8.382308442378417e-05,1729313,,
503.0,2.2517997422255576e-06,4.128439286432695e-06,0.003912925720214844,8.114120282698423e-05,4.128439286432695e-06,0.003912925720214844,8.114120282698423e-05,1732751,,
504.0,2.2517997422255576e-06,4.242664999765111e-06,0.0038890361320227385,8.06615425972268e-05,4.242664999765111e-06,0.0038890361320227385,8.06615425972268e-05,1736189,,
505.0,2.2517997422255576e-06,4.2379169826745056e-06,0.004167604260146618,8.379000064451247e-05,4.2379169826745056e-06,0.004167604260146618,8.379000064451247e-05,1739627,,
506.0,2.2517997422255576e-06,4.0959967009257525e-06,0.0039031028281897306,8.083633292699233e-05,4.0959967009257525e-06,0.0039031028281897306,8.083633292699233e-05,1743065,,
507.0,2.2517997422255576e-06,4.198560418444686e-06,0.004476356320083141,8.627543866168708e-05,4.198560418444686e-06,0.004476356320083141,8.627543866168708e-05,1746503,,
508.0,2.2517997422255576e-06,4.077723133377731e-06,0.00392494210973382,8.151624933816493e-05,4.077723133377731e-06,0.00392494210973382,8.151624933816493e-05,1749941,,
509.0,2.2517997422255576e-06,4.231744696880924e-06,0.0038698199205100536,8.08308832347393e-05,4.231744696880924e-06,0.0038698199205100536,8.08308832347393e-05,1753379,,
510.0,2.2517997422255576e-06,4.355499186203815e-06,0.003957843873649836,8.16536630736664e-05,4.355499186203815e-06,0.003957843873649836,8.16536630736664e-05,1756817,,
511.0,2.2517997422255576e-06,4.2284364099032246e-06,0.00387153634801507,8.084592263912782e-05,4.2284364099032246e-06,0.00387153634801507,8.084592263912782e-05,1760255,,
512.0,2.2517997422255576e-06,4.365540007711388e-06,0.003989219665527344,8.187718049157411e-05,4.365540007711388e-06,0.003989219665527344,8.187718049157411e-05,1763693,,
513.0,2.2517997422255576e-06,4.113666363991797e-06,0.004257297609001398,8.392296876991168e-05,4.113666363991797e-06,0.004257297609001398,8.392296876991168e-05,1767131,,
514.0,2.2517997422255576e-06,4.484640157897957e-06,0.003942298702895641,8.171005174517632e-05,4.484640157897957e-06,0.003942298702895641,8.171005174517632e-05,1770569,,
515.0,2.2517997422255576e-06,4.5969018174218945e-06,0.004230022430419922,8.42826921143569e-05,4.5969018174218945e-06,0.004230022430419922,8.42826921143569e-05,1774007,,
516.0,1.8014399074672838e-06,3.778601239901036e-06,0.004372119903564453,8.60426589497365e-05,3.778601239901036e-06,0.004372119903564453,8.60426589497365e-05,1777445,,
517.0,1.8014399074672838e-06,4.000583430752158e-06,0.0039026259910315275,8.125151362037286e-05,4.000583430752158e-06,0.0039026259910315275,8.125151362037286e-05,1780883,,
518.0,1.8014399074672838e-06,4.11911605624482e-06,0.003908777609467506,8.117875404423103e-05,4.11911605624482e-06,0.003908777609467506,8.117875404423103e-05,1784321,,
519.0,1.8014399074672838e-06,3.944136551581323e-06,0.003860425902530551,8.08195472927764e-05,3.944136551581323e-06,0.003860425902530551,8.08195472927764e-05,1787759,,
520.0,1.8014399074672838e-06,3.723705049196724e-06,0.003930521197617054,8.128912304528058e-05,3.723705049196724e-06,0.003930521197617054,8.128912304528058e-05,1791197,0.004002646543085575,0.004002646543085575
521.0,1.8014399074672838e-06,3.9198671402118634e-06,0.003963756375014782,8.170455839717761e-05,3.9198671402118634e-06,0.003963756375014782,8.170455839717761e-05,1794635,,
522.0,1.8014399074672838e-06,4.019906100438675e-06,0.0038746357895433903,8.098429680103436e-05,4.019906100438675e-06,0.0038746357895433903,8.098429680103436e-05,1798073,,
523.0,1.8014399074672838e-06,3.735978452823474e-06,0.003848600434139371,8.023649570532143e-05,3.735978452823474e-06,0.003848600434139371,8.023649570532143e-05,1801511,,
524.0,1.8014399074672838e-06,3.668690624181181e-06,0.003837966825813055,8.08990589575842e-05,3.668690624181181e-06,0.003837966825813055,8.08990589575842e-05,1804949,,
525.0,1.8014399074672838e-06,3.626047600846505e-06,0.0044266702607274055,8.508921746397391e-05,3.626047600846505e-06,0.0044266702607274055,8.508921746397391e-05,1808387,,
526.0,1.8014399074672838e-06,3.545060508258757e-06,0.00405430793762207,8.312382124131545e-05,3.545060508258757e-06,0.00405430793762207,8.312382124131545e-05,1811825,,
527.0,1.8014399074672838e-06,3.63102617484401e-06,0.0038683894090354443,8.075614459812641e-05,3.63102617484401e-06,0.0038683894090354443,8.075614459812641e-05,1815263,,
528.0,1.8014399074672838e-06,3.5865473364538047e-06,0.00413203239440918,8.379465725738555e-05,3.5865473364538047e-06,0.00413203239440918,8.379465725738555e-05,1818701,,
529.0,1.8014399074672838e-06,3.5344701245776378e-06,0.003914642613381147,8.131656795740128e-05,3.5344701245776378e-06,0.003914642613381147,8.131656795740128e-05,1822139,,
530.0,1.8014399074672838e-06,3.623940301622497e-06,0.003949690144509077,8.150555368047208e-05,3.623940301622497e-06,0.003949690144509077,8.150555368047208e-05,1825577,,
531.0,1.8014399074672838e-06,3.5172693060303573e-06,0.003883457276970148,8.153692033374682e-05,3.5172693060303573e-06,0.003883457276970148,8.153692033374682e-05,1829015,,
532.0,1.8014399074672838e-06,3.571943580027437e-06,0.003932523541152477,8.140227146213874e-05,3.571943580027437e-06,0.003932523541152477,8.140227146213874e-05,1832453,,
533.0,1.8014399074672838e-06,3.6264741538616363e-06,0.0038759708404541016,8.129945490509272e-05,3.6264741538616363e-06,0.0038759708404541016,8.129945490509272e-05,1835891,,
534.0,1.8014399074672838e-06,3.722539531736402e-06,0.003922700881958008,8.184763282770291e-05,3.722539531736402e-06,0.003922700881958008,8.184763282770291e-05,1839329,,
535.0,1.8014399074672838e-06,3.7755226003355347e-06,0.0043988702818751335,8.519452239852399e-05,3.7755226003355347e-06,0.0043988702818751335,8.519452239852399e-05,1842767,,
536.0,1.8014399074672838e-06,3.8471744119306095e-06,0.0039060593117028475,8.163890015566722e-05,3.8471744119306095e-06,0.0039060593117028475,8.163890015566722e-05,1846205,,
537.0,1.8014399074672838e-06,3.885791102220537e-06,0.003862142562866211,8.071151387412101e-05,3.885791102220537e-06,0.003862142562866211,8.071151387412101e-05,1849643,,
538.0,1.8014399074672838e-06,3.911156454705633e-06,0.0039595128037035465,8.149326458806172e-05,3.911156454705633e-06,0.0039595128037035465,8.149326458806172e-05,1853081,,
539.0,1.8014399074672838e-06,3.747291884792503e-06,0.0038640021812170744,8.074226934695616e-05,3.747291884792503e-06,0.0038640021812170744,8.074226934695616e-05,1856519,,
540.0,1.441151880499092e-06,3.7073805287946016e-06,0.0038666250184178352,8.095850353129208e-05,3.7073805287946016e-06,0.0038666250184178352,8.095850353129208e-05,1859957,0.003960467409342527,0.003960467409342527
541.0,1.441151880499092e-06,3.5836847018799745e-06,0.004244851879775524,8.396490011364222e-05,3.5836847018799745e-06,0.004244851879775524,8.396490011364222e-05,1863395,,
542.0,1.441151880499092e-06,3.6396766063262476e-06,0.003879213472828269,8.063388668233529e-05,3.6396766063262476e-06,0.003879213472828269,8.063388668233529e-05,1866833,,
543.0,1.441151880499092e-06,3.6696837923955172e-06,0.003898525144904852,8.108858310151845e-05,3.6696837923955172e-06,0.003898525144904852,8.108858310151845e-05,1870271,,
544.0,1.441151880499092e-06,3.5148880215274403e-06,0.003945636563003063,8.080340921878815e-05,3.5148880215274403e-06,0.003945636563003063,8.080340921878815e-05,1873709,,
545.0,1.441151880499092e-06,3.4125184811273357e-06,0.003952694125473499,8.213585533667356e-05,3.4125184811273357e-06,0.003952694125473499,8.213585533667356e-05,1877147,,
546.0,1.441151880499092e-06,3.3702372093102895e-06,0.0038382052443921566,8.058531966526061e-05,3.3702372093102895e-06,0.0038382052443921566,8.058531966526061e-05,1880585,,
547.0,1.441151880499092e-06,3.405051074878429e-06,0.004276847932487726,8.505629375576973e-05,3.405051074878429e-06,0.004276847932487726,8.505629375576973e-05,1884023,,
548.0,1.441151880499092e-06,3.459086883594864e-06,0.0038513182662427425,8.075637742877007e-05,3.459086883594864e-06,0.0038513182662427425,8.075637742877007e-05,1887461,,
549.0,1.441151880499092e-06,3.32871604769025e-06,0.003914451692253351,8.097007230389863e-05,3.32871604769025e-06,0.003914451692253351,8.097007230389863e-05,1890899,,
550.0,1.441151880499092e-06,3.2920484045462217e-06,0.0038778306916356087,8.057514060055837e-05,3.2920484045462217e-06,0.0038778306916356087,8.057514060055837e-05,1894337,,
551.0,1.441151880499092e-06,3.350063707330264e-06,0.003887653350830078,8.110557973850518e-05,3.350063707330264e-06,0.003887653350830078,8.110557973850518e-05,1897775,,
552.0,1.441151880499092e-06,3.309069597889902e-06,0.0038857460021972656,8.126157626975328e-05,3.309069597889902e-06,0.0038857460021972656,8.126157626975328e-05,1901213,,
553.0,1.441151880499092e-06,3.2863458727661055e-06,0.0038400650955736637,8.077248639892787e-05,3.2863458727661055e-06,0.0038400650955736637,8.077248639892787e-05,1904651,,
554.0,1.441151880499092e-06,3.2466753054904984e-06,0.0038937092758715153,8.118555706460029e-05,3.2466753054904984e-06,0.0038937092758715153,8.118555706460029e-05,1908089,,
555.0,1.441151880499092e-06,3.2400075724581257e-06,0.003889465471729636,8.09691846370697e-05,3.2400075724581257e-06,0.003889465471729636,8.09691846370697e-05,1911527,,
556.0,1.152921527136641e-06,3.1156582736002747e-06,0.003936147782951593,8.099766273517162e-05,3.1156582736002747e-06,0.003936147782951593,8.099766273517162e-05,1914965,,
557.0,1.152921527136641e-06,3.052617103094235e-06,0.0038299085572361946,8.029432501643896e-05,3.052617103094235e-06,0.0038299085572361946,8.029432501643896e-05,1918403,,
558.0,1.152921527136641e-06,3.0228366085793823e-06,0.004049110226333141,8.177431300282478e-05,3.0228366085793823e-06,0.004049110226333141,8.177431300282478e-05,1921841,,
559.0,1.152921527136641e-06,3.0273254196799826e-06,0.003849935717880726,8.071398042375222e-05,3.0273254196799826e-06,0.003849935717880726,8.071398042375222e-05,1925279,,
560.0,1.152921527136641e-06,2.9580382943095174e-06,0.0038244249299168587,8.035353675950319e-05,2.9580382943095174e-06,0.0038244249299168587,8.035353675950319e-05,1928717,0.0039537204429507256,0.0039537204429507256
561.0,1.152921527136641e-06,2.9897944386902964e-06,0.003874874208122492,8.126049942802638e-05,2.9897944386902964e-06,0.003874874208122492,8.126049942802638e-05,1932155,,
562.0,1.152921527136641e-06,2.9700941013288684e-06,0.003881311509758234,8.09806224424392e-05,2.9700941013288684e-06,0.003881311509758234,8.09806224424392e-05,1935593,,
563.0,1.152921527136641e-06,3.0127580430416856e-06,0.0038403989747166634,8.050350152188912e-05,3.0127580430416856e-06,0.0038403989747166634,8.050350152188912e-05,1939031,,
564.0,1.152921527136641e-06,3.0217388484743424e-06,0.0038349151145666838,8.023781992960721e-05,3.0217388484743424e-06,0.0038349151145666838,8.023781992960721e-05,1942469,,
565.0,1.152921527136641e-06,3.0387259357667062e-06,0.003845119383186102,8.034659549593925e-05,3.0387259357667062e-06,0.003845119383186102,8.034659549593925e-05,1945907,,
566.0,1.152921527136641e-06,2.9640207230841042e-06,0.0038394927978515625,8.052476187003776e-05,2.9640207230841042e-06,0.0038394927978515625,8.052476187003776e-05,1949345,,
567.0,1.152921527136641e-06,3.0134583539620508e-06,0.00387916574254632,8.080960833467543e-05,3.0134583539620508e-06,0.00387916574254632,8.080960833467543e-05,1952783,,
568.0,1.152921527136641e-06,2.9150887712603435e-06,0.003910541534423828,8.118050027405843e-05,2.9150887712603435e-06,0.003910541534423828,8.118050027405843e-05,1956221,,
569.0,1.152921527136641e-06,2.8981617106182966e-06,0.0038466453552246094,8.066548616625369e-05,2.8981617106182966e-06,0.0038466453552246094,8.066548616625369e-05,1959659,,
570.0,1.152921527136641e-06,2.9613811420858838e-06,0.0039049626793712378,8.066689770203084e-05,2.9613811420858838e-06,0.0039049626793712378,8.066689770203084e-05,1963097,,
571.0,1.152921527136641e-06,2.986790150316665e-06,0.0038233757950365543,8.022668771445751e-05,2.986790150316665e-06,0.0038233757950365543,8.022668771445751e-05,1966535,,
572.0,1.152921527136641e-06,3.017767539859051e-06,0.003942156210541725,8.164167229551822e-05,3.017767539859051e-06,0.003942156210541725,8.164167229551822e-05,1969973,,
573.0,1.152921527136641e-06,3.0516632705257507e-06,0.0038940906524658203,8.129312482196838e-05,3.0516632705257507e-06,0.0038940906524658203,8.129312482196838e-05,1973411,,
574.0,1.152921527136641e-06,3.0309470275824424e-06,0.003884553909301758,8.062764391070232e-05,3.0309470275824424e-06,0.003884553909301758,8.062764391070232e-05,1976849,,
575.0,1.152921527136641e-06,3.0232070002966793e-06,0.004145574755966663,8.302435890072957e-05,3.0232070002966793e-06,0.004145574755966663,8.302435890072957e-05,1980287,,
576.0,1.152921527136641e-06,3.0353357942658477e-06,0.0038603784050792456,8.069444447755814e-05,3.0353357942658477e-06,0.0038603784050792456,8.069444447755814e-05,1983725,,
577.0,1.152921527136641e-06,2.953814600914484e-06,0.0038424015510827303,8.039215754251927e-05,2.953814600914484e-06,0.0038424015510827303,8.039215754251927e-05,1987163,,
578.0,1.152921527136641e-06,2.9083521440043114e-06,0.0041117193177342415,8.236842404585332e-05,2.9083521440043114e-06,0.0041117193177342415,8.236842404585332e-05,1990601,,
579.0,1.152921527136641e-06,2.9337084015423898e-06,0.003915023989975452,8.103549771476537e-05,2.9337084015423898e-06,0.003915023989975452,8.103549771476537e-05,1994039,,
580.0,1.152921527136641e-06,3.0002252060512546e-06,0.003826618194580078,8.029853779589757e-05,3.0002252060512546e-06,0.003826618194580078,8.029853779589757e-05,1997477,0.003926720470190048,0.003926720470190048
581.0,1.152921527136641e-06,2.9064824502711417e-06,0.003862094832584262,8.047888695728034e-05,2.9064824502711417e-06,0.003862094832584262,8.047888695728034e-05,2000915,,
582.0,1.152921527136641e-06,2.942430455732392e-06,0.0038671493530273438,8.061136759351939e-05,2.942430455732392e-06,0.0038671493530273438,8.061136759351939e-05,2004353,,
583.0,1.152921527136641e-06,2.928063622675836e-06,0.0038326741196215153,7.991625170689076e-05,2.928063622675836e-06,0.0038326741196215153,7.991625170689076e-05,2007791,,
584.0,1.152921527136641e-06,2.9369984986260533e-06,0.0038297653663903475,8.053337660385296e-05,2.9369984986260533e-06,0.0038297653663903475,8.053337660385296e-05,2011229,,
585.0,1.152921527136641e-06,2.9945226742711384e-06,0.0038248063065111637,8.038528903853148e-05,2.9945226742711384e-06,0.0038248063065111637,8.038528903853148e-05,2014667,,
586.0,1.152921527136641e-06,2.951014721475076e-06,0.0038264752365648746,8.035327482502908e-05,2.951014721475076e-06,0.0038264752365648746,8.035327482502908e-05,2018105,,
587.0,1.152921527136641e-06,2.951442183984909e-06,0.0038556098006665707,8.035861537791789e-05,2.951442183984909e-06,0.0038556098006665707,8.035861537791789e-05,2021543,,
588.0,1.152921527136641e-06,3.05249909615668e-06,0.003858041949570179,8.097968384390697e-05,3.05249909615668e-06,0.003858041949570179,8.097968384390697e-05,2024981,,
589.0,1.152921527136641e-06,2.914401193265803e-06,0.0038307190407067537,8.019814413273707e-05,2.914401193265803e-06,0.0038307190407067537,8.019814413273707e-05,2028419,,
590.0,1.152921527136641e-06,2.958272034447873e-06,0.003833341645076871,8.06176831247285e-05,2.958272034447873e-06,0.003833341645076871,8.06176831247285e-05,2031857,,
591.0,1.152921527136641e-06,2.913524895120645e-06,0.0038226128090173006,8.050403266679496e-05,2.913524895120645e-06,0.0038226128090173006,8.050403266679496e-05,2035295,,
592.0,1.152921527136641e-06,2.9363634439505404e-06,0.003879547119140625,8.07663454907015e-05,2.9363634439505404e-06,0.003879547119140625,8.07663454907015e-05,2038733,,
593.0,1.152921527136641e-06,2.9003776944591664e-06,0.0038661956787109375,8.015716593945399e-05,2.9003776944591664e-06,0.0038661956787109375,8.015716593945399e-05,2042171,,
594.0,1.152921527136641e-06,2.9473599170160014e-06,0.0038215159438550472,8.010819874471053e-05,2.9473599170160014e-06,0.0038215159438550472,8.010819874471053e-05,2045609,,
595.0,1.152921527136641e-06,2.9779912438243628e-06,0.0038387298118323088,8.032811456359923e-05,2.9779912438243628e-06,0.0038387298118323088,8.032811456359923e-05,2049047,,
596.0,1.152921527136641e-06,3.0026244530745316e-06,0.003833293914794922,8.070962940109894e-05,3.0026244530745316e-06,0.003833293914794922,8.070962940109894e-05,2052485,,
597.0,1.152921527136641e-06,2.9730545065831393e-06,0.0038102150429040194,8.052280463743955e-05,2.9730545065831393e-06,0.0038102150429040194,8.052280463743955e-05,2055923,,
598.0,1.152921527136641e-06,3.0126152523735072e-06,0.0038275718688964844,8.03923758212477e-05,3.0126152523735072e-06,0.0038275718688964844,8.03923758212477e-05,2059361,,
599.0,1.152921527136641e-06,3.0305088785098633e-06,0.003986549563705921,8.232924301410094e-05,3.0305088785098633e-06,0.003986549563705921,8.232924301410094e-05,2062799,,
600.0,9.223372217093129e-07,2.8286069664318347e-06,0.0038466930855065584,8.076027006609365e-05,2.8286069664318347e-06,0.0038466930855065584,8.076027006609365e-05,2066237,0.003951888531446457,0.003951888531446457
601.0,9.223372217093129e-07,2.7994551601295825e-06,0.0038366317749023438,8.064406574703753e-05,2.7994551601295825e-06,0.0038366317749023438,8.064406574703753e-05,2069675,,
602.0,9.223372217093129e-07,2.8478921194619033e-06,0.003819036530330777,8.038237865548581e-05,2.8478921194619033e-06,0.003819036530330777,8.038237865548581e-05,2073113,,
603.0,9.223372217093129e-07,2.7895425773749594e-06,0.00381984724663198,8.036238432396203e-05,2.7895425773749594e-06,0.00381984724663198,8.036238432396203e-05,2076551,,
604.0,9.223372217093129e-07,2.842830326699186e-06,0.003832578659057617,8.063821587711573e-05,2.842830326699186e-06,0.003832578659057617,8.063821587711573e-05,2079989,,
605.0,9.223372217093129e-07,2.782143610602361e-06,0.0039289952255785465,8.102024730760604e-05,2.782143610602361e-06,0.0039289952255785465,8.102024730760604e-05,2083427,,
606.0,9.223372217093129e-07,2.801588379952591e-06,0.0037974356673657894,8.05316522018984e-05,2.801588379952591e-06,0.0037974356673657894,8.05316522018984e-05,2086865,,
607.0,9.223372217093129e-07,2.7854587187903235e-06,0.003891134401783347,8.146229811245576e-05,2.7854587187903235e-06,0.003891134401783347,8.146229811245576e-05,2090303,,
608.0,9.223372217093129e-07,2.7870105441252235e-06,0.003950881771743298,8.206381608033553e-05,2.7870105441252235e-06,0.003950881771743298,8.206381608033553e-05,2093741,,
609.0,9.223372217093129e-07,2.7664636945701204e-06,0.003977537155151367,8.13091901363805e-05,2.7664636945701204e-06,0.003977537155151367,8.13091901363805e-05,2097179,,
610.0,9.223372217093129e-07,2.7717828743334394e-06,0.0038726329803466797,8.087771129794419e-05,2.7717828743334394e-06,0.0038726329803466797,8.087771129794419e-05,2100617,,
611.0,9.223372217093129e-07,2.7605551622400526e-06,0.003829431487247348,8.062033884925768e-05,2.7605551622400526e-06,0.003829431487247348,8.062033884925768e-05,2104055,,
612.0,9.223372217093129e-07,2.77280923910439e-06,0.0038794041611254215,8.138481643982232e-05,2.77280923910439e-06,0.0038794041611254215,8.138481643982232e-05,2107493,,
613.0,9.223372217093129e-07,2.740098807407776e-06,0.003973626997321844,8.256531145889312e-05,2.740098807407776e-06,0.003973626997321844,8.256531145889312e-05,2110931,,
614.0,9.223372217093129e-07,2.7536796096683247e-06,0.003842639969661832,8.07536780484952e-05,2.7536796096683247e-06,0.003842639969661832,8.07536780484952e-05,2114369,,
615.0,9.223372217093129e-07,2.7708415473171044e-06,0.0038476944901049137,8.058999810600653e-05,2.7708415473171044e-06,0.0038476944901049137,8.058999810600653e-05,2117807,,
616.0,7.378697546300828e-07,2.637199713717564e-06,0.0038254261016845703,8.05954186944291e-05,2.637199713717564e-06,0.0038254261016845703,8.05954186944291e-05,2121245,,
617.0,7.378697546300828e-07,2.6739317036117427e-06,0.00390858668833971,8.129214984364808e-05,2.6739317036117427e-06,0.00390858668833971,8.129214984364808e-05,2124683,,
618.0,7.378697546300828e-07,2.6681543658924056e-06,0.003911018371582031,8.10464407550171e-05,2.6681543658924056e-06,0.003911018371582031,8.10464407550171e-05,2128121,,
619.0,7.378697546300828e-07,2.6517864171182737e-06,0.0038924217224121094,8.168528438545763e-05,2.6517864171182737e-06,0.0038924217224121094,8.168528438545763e-05,2131559,,
620.0,7.378697546300828e-07,2.6628863452060614e-06,0.003835058305412531,8.056002843659371e-05,2.6628863452060614e-06,0.003835058305412531,8.056002843659371e-05,2134997,0.003923886455595493,0.003923886455595493
621.0,7.378697546300828e-07,2.6269531190337148e-06,0.0038466930855065584,8.086941670626402e-05,2.6269531190337148e-06,0.0038466930855065584,8.086941670626402e-05,2138435,,
622.0,7.378697546300828e-07,2.643918378453236e-06,0.003816843032836914,8.073553908616304e-05,2.643918378453236e-06,0.003816843032836914,8.073553908616304e-05,2141873,,
623.0,7.378697546300828e-07,2.64157097262796e-06,0.003837966825813055,8.107591565931216e-05,2.64157097262796e-06,0.003837966825813055,8.107591565931216e-05,2145311,,
624.0,7.378697546300828e-07,2.6701816295826575e-06,0.003816890763118863,8.069509931374341e-05,2.6701816295826575e-06,0.003816890763118863,8.069509931374341e-05,2148749,,
625.0,7.378697546300828e-07,2.6137497570744017e-06,0.0038100718520581722,8.048980816965923e-05,2.6137497570744017e-06,0.0038100718520581722,8.048980816965923e-05,2152187,,
626.0,7.378697546300828e-07,2.6663187782105524e-06,0.003825330873951316,8.055495709413663e-05,2.6663187782105524e-06,0.003825330873951316,8.055495709413663e-05,2155625,,
627.0,7.378697546300828e-07,2.6514626370044425e-06,0.003874492831528187,8.049570169532672e-05,2.6514626370044425e-06,0.003874492831528187,8.049570169532672e-05,2159063,,
628.0,7.378697546300828e-07,2.629034952406073e-06,0.003869295120239258,8.063644781941548e-05,2.629034952406073e-06,0.003869295120239258,8.063644781941548e-05,2162501,,
629.0,7.378697546300828e-07,2.646811026352225e-06,0.0038576603401452303,8.044356945902109e-05,2.646811026352225e-06,0.0038576603401452303,8.044356945902109e-05,2165939,,
630.0,7.378697546300828e-07,2.5989929781644605e-06,0.0038174153305590153,8.07049946160987e-05,2.5989929781644605e-06,0.0038174153305590153,8.07049946160987e-05,2169377,,
631.0,7.378697546300828e-07,2.632611085573444e-06,0.003876638598740101,8.094611257547513e-05,2.632611085573444e-06,0.003876638598740101,8.094611257547513e-05,2172815,,
632.0,5.902958264414337e-07,2.5167755666188896e-06,0.003968572709709406,8.136003452818841e-05,2.5167755666188896e-06,0.003968572709709406,8.136003452818841e-05,2176253,,
633.0,5.902958264414337e-07,2.5676158657006454e-06,0.004000663757324219,8.207056816900149e-05,2.5676158657006454e-06,0.004000663757324219,8.207056816900149e-05,2179691,,
634.0,5.902958264414337e-07,2.526443495298736e-06,0.0038335323333740234,8.060297113843262e-05,2.526443495298736e-06,0.0038335323333740234,8.060297113843262e-05,2183129,,
635.0,5.902958264414337e-07,2.577869736342109e-06,0.0038032056763768196,8.021027315407991e-05,2.577869736342109e-06,0.0038032056763768196,8.021027315407991e-05,2186567,,
636.0,5.902958264414337e-07,2.515820142434677e-06,0.0038450718857347965,8.040664397412911e-05,2.515820142434677e-06,0.0038450718857347965,8.040664397412911e-05,2190005,,
637.0,5.902958264414337e-07,2.565045633673435e-06,0.003925132565200329,8.154274109983817e-05,2.565045633673435e-06,0.003925132565200329,8.154274109983817e-05,2193443,,
638.0,5.902958264414337e-07,2.5064352939807577e-06,0.0038249969948083162,8.034562051761895e-05,2.5064352939807577e-06,0.0038249969948083162,8.034562051761895e-05,2196881,,
639.0,5.902958264414337e-07,2.548244083300233e-06,0.0038314820267260075,8.038394298637286e-05,2.548244083300233e-06,0.0038314820267260075,8.038394298637286e-05,2200319,,
640.0,5.902958264414337e-07,2.527608103264356e-06,0.0038315774872899055,8.043642446864396e-05,2.527608103264356e-06,0.0038315774872899055,8.043642446864396e-05,2203757,0.003909461200237274,0.003909461200237274
641.0,5.902958264414337e-07,2.523949433452799e-06,0.0038353921845555305,8.043600246310234e-05,2.523949433452799e-06,0.0038353921845555305,8.043600246310234e-05,2207195,,
642.0,5.902958264414337e-07,2.5583299247955438e-06,0.003937721252441406,8.123563748085871e-05,2.5583299247955438e-06,0.003937721252441406,8.123563748085871e-05,2210633,,
643.0,5.902958264414337e-07,2.5629256015236024e-06,0.0038383961655199528,8.063523273449391e-05,2.5629256015236024e-06,0.0038383961655199528,8.063523273449391e-05,2214071,,
644.0,5.902958264414337e-07,2.5782783268368803e-06,0.003836393356323242,8.040133252507076e-05,2.5782783268368803e-06,0.003836393356323242,8.040133252507076e-05,2217509,,
645.0,5.902958264414337e-07,2.568651325418614e-06,0.0038619996048510075,8.060150139499456e-05,2.568651325418614e-06,0.0038619996048510075,8.060150139499456e-05,2220947,,
646.0,5.902958264414337e-07,2.609900320749148e-06,0.003910541534423828,8.097165846265852e-05,2.609900320749148e-06,0.003910541534423828,8.097165846265852e-05,2224385,,
647.0,5.902958264414337e-07,2.554376351326937e-06,0.003855371382087469,8.0663085100241e-05,2.554376351326937e-06,0.003855371382087469,8.0663085100241e-05,2227823,,
648.0,4.722366497844632e-07,2.514338575565489e-06,0.003837633179500699,8.088017057161778e-05,2.514338575565489e-06,0.003837633179500699,8.088017057161778e-05,2231261,,
649.0,4.722366497844632e-07,2.494663931429386e-06,0.003833770751953125,8.097263344097883e-05,2.494663931429386e-06,0.003833770751953125,8.097263344097883e-05,2234699,,
650.0,4.722366497844632e-07,2.513399294912233e-06,0.0038259983994066715,8.096203964669257e-05,2.513399294912233e-06,0.0038259983994066715,8.096203964669257e-05,2238137,,
651.0,4.722366497844632e-07,2.498486082913587e-06,0.003833866212517023,8.062687993515283e-05,2.498486082913587e-06,0.003833866212517023,8.062687993515283e-05,2241575,,
652.0,4.722366497844632e-07,2.517925395295606e-06,0.0038225650787353516,8.070765034062788e-05,2.517925395295606e-06,0.0038225650787353516,8.070765034062788e-05,2245013,,
653.0,4.722366497844632e-07,2.5290528355981223e-06,0.003835582872852683,8.079609688138589e-05,2.5290528355981223e-06,0.003835582872852683,8.079609688138589e-05,2248451,,
654.0,4.722366497844632e-07,2.572467565187253e-06,0.0038254261016845703,8.053376950556412e-05,2.572467565187253e-06,0.0038254261016845703,8.053376950556412e-05,2251889,,
655.0,4.722366497844632e-07,2.5254184947698377e-06,0.0038402557838708162,8.06093230494298e-05,2.5254184947698377e-06,0.0038402557838708162,8.06093230494298e-05,2255327,,
656.0,4.722366497844632e-07,2.5096403533098055e-06,0.003854513168334961,8.047914889175445e-05,2.5096403533098055e-06,0.003854513168334961,8.047914889175445e-05,2258765,,
657.0,4.722366497844632e-07,2.520463112887228e-06,0.0039102076552808285,8.169880311470479e-05,2.520463112887228e-06,0.0039102076552808285,8.169880311470479e-05,2262203,,
658.0,4.722366497844632e-07,2.5305246253992664e-06,0.0038259983994066715,8.03996590548195e-05,2.5305246253992664e-06,0.0038259983994066715,8.03996590548195e-05,2265641,,
659.0,4.722366497844632e-07,2.4961082090158015e-06,0.003838443895801902,8.093821816146374e-05,2.4961082090158015e-06,0.003838443895801902,8.093821816146374e-05,2269079,,
660.0,4.722366497844632e-07,2.53929601967684e-06,0.0038043500389903784,8.058294042712077e-05,2.53929601967684e-06,0.0038043500389903784,8.058294042712077e-05,2272517,0.003914890810847282,0.003914890810847282
661.0,4.722366497844632e-07,2.5078843464143574e-06,0.0038482665549963713,8.059265383053571e-05,2.5078843464143574e-06,0.0038482665549963713,8.059265383053571e-05,2275955,,
662.0,4.722366497844632e-07,2.527829110476887e-06,0.003857565112411976,8.100809645839036e-05,2.527829110476887e-06,0.003857565112411976,8.100809645839036e-05,2279393,,
663.0,4.722366497844632e-07,2.493755346222315e-06,0.003831529524177313,8.087397873168811e-05,2.493755346222315e-06,0.003831529524177313,8.087397873168811e-05,2282831,,
664.0,3.777893198275706e-07,2.460634050294175e-06,0.003841924713924527,8.111165516311303e-05,2.460634050294175e-06,0.003841924713924527,8.111165516311303e-05,2286269,,
665.0,3.777893198275706e-07,2.4387522898905445e-06,0.003813505172729492,8.059169340413064e-05,2.4387522898905445e-06,0.003813505172729492,8.059169340413064e-05,2289707,,
666.0,3.777893198275706e-07,2.456108632031828e-06,0.003824472427368164,8.055654325289652e-05,2.456108632031828e-06,0.003824472427368164,8.055654325289652e-05,2293145,,
667.0,3.777893198275706e-07,2.451067302899901e-06,0.0038128376472741365,8.084050205070525e-05,2.451067302899901e-06,0.0038128376472741365,8.084050205070525e-05,2296583,,
668.0,3.777893198275706e-07,2.4663645490363706e-06,0.003856658935546875,8.105426240945235e-05,2.4663645490363706e-06,0.003856658935546875,8.105426240945235e-05,2300021,,
669.0,3.777893198275706e-07,2.4436974399577593e-06,0.003844833467155695,8.100876584649086e-05,2.4436974399577593e-06,0.003844833467155695,8.100876584649086e-05,2303459,,
670.0,3.777893198275706e-07,2.413605670881225e-06,0.003824853803962469,8.072897617239505e-05,2.413605670881225e-06,0.003824853803962469,8.072897617239505e-05,2306897,,
671.0,3.777893198275706e-07,2.4099654183373787e-06,0.003915739245712757,8.15720995888114e-05,2.4099654183373787e-06,0.003915739245712757,8.15720995888114e-05,2310335,,
672.0,3.777893198275706e-07,2.4342534743482247e-06,0.0038479806389659643,8.13447404652834e-05,2.4342534743482247e-06,0.0038479806389659643,8.13447404652834e-05,2313773,,
673.0,3.777893198275706e-07,2.4223309083026834e-06,0.004054594319313765,8.253271516878158e-05,2.4223309083026834e-06,0.004054594319313765,8.253271516878158e-05,2317211,,
674.0,3.777893198275706e-07,2.4081105038931128e-06,0.0038200379349291325,8.080425322987139e-05,2.4081105038931128e-06,0.0038200379349291325,8.080425322987139e-05,2320649,,
675.0,3.777893198275706e-07,2.423037585685961e-06,0.003813505172729492,8.091561176115647e-05,2.423037585685961e-06,0.003813505172729492,8.091561176115647e-05,2324087,,
676.0,3.777893198275706e-07,2.451486579957418e-06,0.0038522721733897924,8.070445619523525e-05,2.451486579957418e-06,0.0038522721733897924,8.070445619523525e-05,2327525,,
677.0,3.777893198275706e-07,2.4543724066461436e-06,0.0038509846199303865,8.12707221484743e-05,2.4543724066461436e-06,0.0038509846199303865,8.12707221484743e-05,2330963,,
678.0,3.777893198275706e-07,2.415039034531219e-06,0.003916835878044367,8.102483116090298e-05,2.415039034531219e-06,0.003916835878044367,8.102483116090298e-05,2334401,,
679.0,3.777893198275706e-07,2.438577666907804e-06,0.0038311004173010588,8.073598291957751e-05,2.438577666907804e-06,0.0038311004173010588,8.073598291957751e-05,2337839,,
680.0,3.0223145586205646e-07,2.3775926365487976e-06,0.003814601805061102,8.048625022638589e-05,2.3775926365487976e-06,0.003814601805061102,8.048625022638589e-05,2341277,0.003934607375413179,0.003934607375413179
681.0,3.0223145586205646e-07,2.404250835752464e-06,0.0037998678162693977,8.055239595705643e-05,2.404250835752464e-06,0.0037998678162693977,8.055239595705643e-05,2344715,,
682.0,3.0223145586205646e-07,2.382214461249532e-06,0.003845024388283491,8.087633614195511e-05,2.382214461249532e-06,0.003845024388283491,8.087633614195511e-05,2348153,,
683.0,3.0223145586205646e-07,2.4054529603745323e-06,0.003812122391536832,8.097063255263492e-05,2.4054529603745323e-06,0.003812122391536832,8.097063255263492e-05,2351591,,
684.0,3.0223145586205646e-07,2.3840186713641742e-06,0.003838443895801902,8.125966996885836e-05,2.3840186713641742e-06,0.003838443895801902,8.125966996885836e-05,2355029,,
685.0,3.0223145586205646e-07,2.3999882614589296e-06,0.0037993909791111946,8.043625712161884e-05,2.3999882614589296e-06,0.0037993909791111946,8.043625712161884e-05,2358467,,
686.0,3.0223145586205646e-07,2.381778358540032e-06,0.0038203238509595394,8.089226321317255e-05,2.381778358540032e-06,0.0038203238509595394,8.089226321317255e-05,2361905,,
687.0,3.0223145586205646e-07,2.4332848624908365e-06,0.0038292407989501953,8.06323514552787e-05,2.4332848624908365e-06,0.0038292407989501953,8.06323514552787e-05,2365343,,
688.0,3.0223145586205646e-07,2.422178340566461e-06,0.0038113119080662727,8.075617370195687e-05,2.422178340566461e-06,0.0038113119080662727,8.075617370195687e-05,2368781,,
689.0,3.0223145586205646e-07,2.40063991441275e-06,0.0038068771827965975,8.049211464822292e-05,2.40063991441275e-06,0.0038068771827965975,8.049211464822292e-05,2372219,,
690.0,3.0223145586205646e-07,2.422407760604983e-06,0.003809642745181918,8.054906356846914e-05,2.422407760604983e-06,0.003809642745181918,8.054906356846914e-05,2375657,,
691.0,3.0223145586205646e-07,2.369478352193255e-06,0.0038149834144860506,8.084671571850777e-05,2.369478352193255e-06,0.0038149834144860506,8.084671571850777e-05,2379095,,
692.0,3.0223145586205646e-07,2.3966249500517733e-06,0.0038247585762292147,8.05772579042241e-05,2.3966249500517733e-06,0.0038247585762292147,8.05772579042241e-05,2382533,,
693.0,3.0223145586205646e-07,2.368901732552331e-06,0.003822231199592352,8.083353895926848e-05,2.368901732552331e-06,0.003822231199592352,8.083353895926848e-05,2385971,,
694.0,3.0223145586205646e-07,2.3710233563178917e-06,0.0038264275062829256,8.060941763687879e-05,2.3710233563178917e-06,0.0038264275062829256,8.060941763687879e-05,2389409,,
695.0,3.0223145586205646e-07,2.387939957770868e-06,0.0038305760826915503,8.092902135103941e-05,2.387939957770868e-06,0.0038305760826915503,8.092902135103941e-05,2392847,,
696.0,2.417851590053033e-07,2.347645022382494e-06,0.0038315774872899055,8.094892837107182e-05,2.347645022382494e-06,0.0038315774872899055,8.094892837107182e-05,2396285,,
697.0,2.417851590053033e-07,2.3363593300018692e-06,0.0038519385270774364,8.089456241577864e-05,2.3363593300018692e-06,0.0038519385270774364,8.089456241577864e-05,2399723,,
698.0,2.417851590053033e-07,2.353397121623857e-06,0.0038326263893395662,8.077878010226414e-05,2.353397121623857e-06,0.0038326263893395662,8.077878010226414e-05,2403161,,
699.0,2.417851590053033e-07,2.3466450329578947e-06,0.0038393023423850536,8.08082040748559e-05,2.3466450329578947e-06,0.0038393023423850536,8.08082040748559e-05,2406599,,
700.0,2.417851590053033e-07,2.3448044430551818e-06,0.003790283342823386,8.06986354291439e-05,2.3448044430551818e-06,0.003790283342823386,8.06986354291439e-05,2410037,0.0039149085059762,0.0039149085059762
701.0,2.417851590053033e-07,2.3330953808908816e-06,0.003807258792221546,8.076513040577993e-05,2.3330953808908816e-06,0.003807258792221546,8.076513040577993e-05,2413475,,
702.0,2.417851590053033e-07,2.344157110201195e-06,0.003848552703857422,8.121119026327506e-05,2.344157110201195e-06,0.003848552703857422,8.121119026327506e-05,2416913,,
703.0,2.417851590053033e-07,2.333346856175922e-06,0.0038156509399414062,8.086757588898763e-05,2.333346856175922e-06,0.0038156509399414062,8.086757588898763e-05,2420351,,
704.0,2.417851590053033e-07,2.3372817850031424e-06,0.0038029192946851254,8.077484380919486e-05,2.3372817850031424e-06,0.0038029192946851254,8.077484380919486e-05,2423789,,
705.0,2.417851590053033e-07,2.3342458916886244e-06,0.0038217068649828434,8.086122397799045e-05,2.3342458916886244e-06,0.0038217068649828434,8.086122397799045e-05,2427227,,
706.0,2.417851590053033e-07,2.3260386114998255e-06,0.003831339068710804,8.065637666732073e-05,2.3260386114998255e-06,0.003831339068710804,8.065637666732073e-05,2430665,,
707.0,2.417851590053033e-07,2.316096015420044e-06,0.0038658143021166325,8.091997005976737e-05,2.316096015420044e-06,0.0038658143021166325,8.091997005976737e-05,2434103,,
708.0,2.417851590053033e-07,2.33104265134898e-06,0.003846836043521762,8.094059012364596e-05,2.33104265134898e-06,0.003846836043521762,8.094059012364596e-05,2437541,,
709.0,2.417851590053033e-07,2.3147285901359282e-06,0.003826141357421875,8.080778934527189e-05,2.3147285901359282e-06,0.003826141357421875,8.080778934527189e-05,2440979,,
710.0,2.417851590053033e-07,2.3212433006847277e-06,0.003824376966804266,8.112059731502086e-05,2.3212433006847277e-06,0.003824376966804266,8.112059731502086e-05,2444417,,
711.0,2.417851590053033e-07,2.3384941414406057e-06,0.0038601397536695004,8.098150283331051e-05,2.3384941414406057e-06,0.0038601397536695004,8.098150283331051e-05,2447855,,
712.0,1.9342813573075546e-07,2.2847793843538966e-06,0.0038345337379723787,8.103363506961614e-05,2.2847793843538966e-06,0.0038345337379723787,8.103363506961614e-05,2451293,,
713.0,1.9342813573075546e-07,2.316861582585261e-06,0.003813123796135187,8.073293429333717e-05,2.316861582585261e-06,0.003813123796135187,8.073293429333717e-05,2454731,,
714.0,1.9342813573075546e-07,2.292110139023862e-06,0.0038576126098632812,8.106530003715307e-05,2.292110139023862e-06,0.0038576126098632812,8.106530003715307e-05,2458169,,
715.0,1.9342813573075546e-07,2.303336941622547e-06,0.0038421633653342724,8.105630695354193e-05,2.303336941622547e-06,0.0038421633653342724,8.105630695354193e-05,2461607,,
716.0,1.9342813573075546e-07,2.3037009668769315e-06,0.0038065435364842415,8.073442586464807e-05,2.3037009668769315e-06,0.0038065435364842415,8.073442586464807e-05,2465045,,
717.0,1.9342813573075546e-07,2.309730462002335e-06,0.0038230896461755037,8.066110603976995e-05,2.309730462002335e-06,0.0038230896461755037,8.066110603976995e-05,2468483,,
718.0,1.9342813573075546e-07,2.3262366539711365e-06,0.0038365365471690893,8.082464046310633e-05,2.3262366539711365e-06,0.0038365365471690893,8.082464046310633e-05,2471921,,
719.0,1.9342813573075546e-07,2.2982731024967507e-06,0.0038201333954930305,8.102836727630347e-05,2.2982731024967507e-06,0.0038201333954930305,8.102836727630347e-05,2475359,,
720.0,1.9342813573075546e-07,2.3121442609408405e-06,0.0038264752365648746,8.077167876763269e-05,2.3121442609408405e-06,0.0038264752365648746,8.077167876763269e-05,2478797,0.003912508487701416,0.003912508487701416
721.0,1.9342813573075546e-07,2.31056401389651e-06,0.0038270950317382812,8.067479211604223e-05,2.31056401389651e-06,0.0038270950317382812,8.067479211604223e-05,2482235,,
722.0,1.9342813573075546e-07,2.312823653483065e-06,0.003832006361335516,8.066615555435419e-05,2.312823653483065e-06,0.003832006361335516,8.066615555435419e-05,2485673,,
723.0,1.9342813573075546e-07,2.3170537133410107e-06,0.0038220882415771484,8.080362022155896e-05,2.3170537133410107e-06,0.0038220882415771484,8.080362022155896e-05,2489111,,
724.0,1.9342813573075546e-07,2.3016787054075394e-06,0.003846597857773304,8.090802293736488e-05,2.3016787054075394e-06,0.003846597857773304,8.090802293736488e-05,2492549,,
725.0,1.9342813573075546e-07,2.3280347249965416e-06,0.003830814501270652,8.075111691141501e-05,2.3280347249965416e-06,0.003830814501270652,8.075111691141501e-05,2495987,,
726.0,1.9342813573075546e-07,2.3380348466162104e-06,0.0038404464721679688,8.067060116445646e-05,2.3380348466162104e-06,0.0038404464721679688,8.067060116445646e-05,2499425,,
727.0,1.9342813573075546e-07,2.3346183297690004e-06,0.003850221633911133,8.077381789917126e-05,2.3346183297690004e-06,0.003850221633911133,8.077381789917126e-05,2502863,,
728.0,1.5474250858460437e-07,2.3106872504286002e-06,0.003809642978012562,8.067228191066533e-05,2.3106872504286002e-06,0.003809642978012562,8.067228191066533e-05,2506301,,
729.0,1.5474250858460437e-07,2.313980985491071e-06,0.0038145543076097965,8.071448974078521e-05,2.313980985491071e-06,0.0038145543076097965,8.071448974078521e-05,2509739,,
730.0,1.5474250858460437e-07,2.291996906933491e-06,0.003818035125732422,8.070417970884591e-05,2.291996906933491e-06,0.003818035125732422,8.070417970884591e-05,2513177,,
731.0,1.5474250858460437e-07,2.281433808093425e-06,0.0038345337379723787,8.042687841225415e-05,2.281433808093425e-06,0.0038345337379723787,8.042687841225415e-05,2516615,,
732.0,1.5474250858460437e-07,2.2658484795101685e-06,0.0038474081084132195,8.084438741207123e-05,2.2658484795101685e-06,0.0038474081084132195,8.084438741207123e-05,2520053,,
733.0,1.5474250858460437e-07,2.273460495416657e-06,0.0038250922225415707,8.087325841188431e-05,2.273460495416657e-06,0.0038250922225415707,8.087325841188431e-05,2523491,,



==> neighbor_benchmark/results_batch.csv <==
batch,cell,shared
1,1.1169586944580079,6.041149291992188
2,1.0915430450439454,4.0150015258789065
4,1.2941722106933593,3.3503231811523437
8,1.4036376953125,2.5731890869140623
16,1.4229093933105468,2.3113113403320313
32,1.8889523315429688,2.076057586669922
64,2.93818359375,1.905111083984375
128,3.1063858032226563,1.8152447509765626
256,4.1569281005859375,1.8003762817382813
512,2.697523193359375,1.7713357543945312


==> neighbor_benchmark/results_particles_1.csv <==
particles,cell,shared
256,0.14454784393310546,0.09682944297790527
512,0.19023872375488282,0.18671615600585936
1024,0.19957759857177734,0.3418726348876953
2048,0.2186649513244629,0.5974835205078125
4096,0.2647654342651367,0.9799884796142578
8192,0.393809928894043,1.6895590209960938
16384,0.6069247817993164,3.07884033203125
32768,1.195130844116211,6.006640625
65536,1.9919871520996093,12.634337158203126
131072,3.88052978515625,32.85741455078125


==> neighbor_benchmark/results_particles_2.csv <==
particles,cell,shared
256,0.15474687576293944,0.08103936195373534
512,0.23277568817138672,0.1545625591278076
1024,0.32776191711425784,0.21100543975830077
2048,0.3047833633422852,0.4114022445678711
4096,0.332042236328125,0.6762496185302734
8192,0.517918701171875,1.2912640380859375
16384,0.6416588592529296,2.124963836669922
32768,1.1165900421142578,4.3579800415039065
65536,2.2679551696777343,9.683312377929688
131072,4.07404541015625,21.86557373046875


==> neighbor_benchmark/results_particles_32.csv <==
particles,cell,shared
256,0.05894144058227539,0.03129343986511231
512,0.1338982391357422,0.04528128147125244
1024,0.2852249526977539,0.08351743698120118
2048,0.3854131317138672,0.1308672046661377
4096,1.0703257751464843,0.265031681060791
8192,1.2864717102050782,0.5121228790283203
16384,1.5896780395507812,1.023078384399414
32768,1.9655474853515624,2.136575927734375
65536,2.7345510864257814,4.295126953125
131072,5.042913208007812,10.61527587890625


==> neighbor_benchmark/results_particles_64.csv <==
particles,cell,shared
256,0.05629951953887939,0.029859840869903564
512,0.07565311908721924,0.04474880218505859
1024,0.24162303924560546,0.07536640167236328
2048,0.3890995025634766,0.12314623832702637
4096,0.5230591964721679,0.2426265525817871
8192,1.5639347839355469,0.4559667205810547
16384,1.8713804626464843,0.9164595031738281
32768,3.11414794921875,1.889669189453125
65536,3.660472412109375,4.082606201171875
131072,5.519667358398437,10.084638671875


==> reference_qm9.csv <==
epoch,lr,train_loss,val_loss,step,test_loss
0.0,9.999999747378752e-05,148.60919189453125,0.061694785952568054,3437,
1.0,9.999999747378752e-05,0.13420355319976807,0.015383451245725155,6875,
2.0,9.999999747378752e-05,0.03953222185373306,0.04474886134266853,10313,
3.0,9.999999747378752e-05,0.017641954123973846,0.005046788603067398,13751,
4.0,9.999999747378752e-05,0.012542497366666794,0.009591164067387581,17189,
5.0,9.999999747378752e-05,0.009718064218759537,0.008300727233290672,20627,
6.0,9.999999747378752e-05,0.009026158601045609,0.006770985201001167,24065,
7.0,9.999999747378752e-05,0.005947907455265522,0.005661830306053162,27503,
8.0,9.999999747378752e-05,0.005021179094910622,0.005373428575694561,30941,
9.0,9.999999747378752e-05,0.0048010097816586494,0.002200503833591938,34379,
10.0,9.999999747378752e-05,0.004181205295026302,0.006831001490354538,37817,
11.0,9.999999747378752e-05,0.0038664888124912977,0.0014535749796777964,41255,
12.0,9.999999747378752e-05,0.003340331604704261,0.0011913685593754053,44693,
13.0,9.999999747378752e-05,0.003122988622635603,0.04359785467386246,48131,
14.0,9.999999747378752e-05,0.002966120606288314,0.0015767142176628113,51569,
15.0,9.999999747378752e-05,0.0025716174859553576,0.0015056286938488483,55007,
16.0,9.999999747378752e-05,0.0023854400496929884,0.0018555389251559973,58445,
17.0,9.999999747378752e-05,0.0023925057612359524,0.004747092258185148,61883,
18.0,9.999999747378752e-05,0.002239461522549391,0.002543830079957843,65321,
19.0,9.999999747378752e-05,0.0021121767349541187,0.0009801030391827226,68759,
20.0,9.999999747378752e-05,0.0019554374739527702,0.0010113843018189073,72197,0.02240564674139023
21.0,9.999999747378752e-05,0.0020127343013882637,0.0010291044600307941,75635,
22.0,9.999999747378752e-05,0.0017757841851562262,0.0010714931413531303,79073,
23.0,9.999999747378752e-05,0.0016697195824235678,0.0011842669919133186,82511,
24.0,9.999999747378752e-05,0.0017445182893425226,0.005086357705295086,85949,
25.0,9.999999747378752e-05,0.0016900133341550827,0.0013412178959697485,89387,
26.0,9.999999747378752e-05,0.0016123165842145681,0.0007755338447168469,92825,
27.0,9.999999747378752e-05,0.0014528741594403982,0.0005895214853808284,96263,
28.0,9.999999747378752e-05,0.001527067506685853,0.0008280384354293346,99701,
29.0,9.999999747378752e-05,0.0014277533628046513,0.0013039163313806057,103139,
30.0,9.999999747378752e-05,0.0013490028213709593,0.002483449410647154,106577,
31.0,9.999999747378752e-05,0.0013865330256521702,0.001359658082947135,110015,
32.0,9.999999747378752e-05,0.0012565308716148138,0.00183284527156502,113453,
33.0,9.999999747378752e-05,0.00127606769092381,0.0006823081057518721,116891,
34.0,9.999999747378752e-05,0.0013189194723963737,0.0006252668681554496,120329,
35.0,9.999999747378752e-05,0.001198802376165986,0.0023442613892257214,123767,
36.0,9.999999747378752e-05,0.0011565820313990116,0.002711813198402524,127205,
37.0,9.999999747378752e-05,0.00117336621042341,0.0004292836529202759,130643,
38.0,9.999999747378752e-05,0.0011640973389148712,0.0024699412751942873,134081,
39.0,9.999999747378752e-05,0.0010607335716485977,0.0005831813323311508,137519,
40.0,9.999999747378752e-05,0.0010683904401957989,0.0010915257735177875,140957,0.025557145476341248
41.0,9.999999747378752e-05,0.0011391484877094626,0.0007243058644235134,144395,
42.0,9.999999747378752e-05,0.000989444786682725,0.0006022192537784576,147833,
43.0,9.999999747378752e-05,0.001095497515052557,0.0004609122988767922,151271,
44.0,9.999999747378752e-05,0.0010219726245850325,0.0011973013170063496,154709,
45.0,9.999999747378752e-05,0.000933525210712105,0.0003333596105221659,158147,
46.0,9.999999747378752e-05,0.000985762570053339,0.0005553777446039021,161585,
47.0,9.999999747378752e-05,0.0009568955283612013,0.0004736943810712546,165023,
48.0,9.999999747378752e-05,0.0009805291192606091,0.0007482296205125749,168461,
49.0,9.999999747378752e-05,0.0009241214720532298,0.0008982815779745579,171899,
50.0,9.999999747378752e-05,0.0009593772701919079,0.0008017083164304495,175337,
51.0,9.999999747378752e-05,0.0008301985799334943,0.000736192159820348,178775,
52.0,9.999999747378752e-05,0.0008936747908592224,0.00048019178211688995,182213,
53.0,9.999999747378752e-05,0.0007987722638063133,0.0006083217449486256,185651,
54.0,9.999999747378752e-05,0.000814044033177197,0.0011798280756920576,189089,
55.0,9.999999747378752e-05,0.000785057432949543,0.000490750593598932,192527,
56.0,9.999999747378752e-05,0.0008307367097586393,0.0005541971186175942,195965,
57.0,9.999999747378752e-05,0.0007868377724662423,0.0007155428756959736,199403,
58.0,9.999999747378752e-05,0.0007591992616653442,0.0011311701964586973,202841,
59.0,9.999999747378752e-05,0.0007754918769933283,0.0013401214964687824,206279,
60.0,9.999999747378752e-05,0.0007512862794101238,0.0006737125804647803,209717,0.020267806947231293
61.0,9.999999747378752e-05,0.0007415196159854531,0.00043013528920710087,213155,
62.0,7.999999797903001e-05,0.0005220077582634985,0.0006534605054184794,216593,
63.0,7.999999797903001e-05,0.0005053507047705352,0.0011088878381997347,220031,
64.0,7.999999797903001e-05,0.0005019217496737838,0.0003583739744499326,223469,
65.0,7.999999797903001e-05,0.0004787042853422463,0.00036842594272457063,226907,
66.0,7.999999797903001e-05,0.0004891688586212695,0.0004097841738257557,230345,
67.0,7.999999797903001e-05,0.0005000104429200292,0.0006626705289818347,233783,
68.0,7.999999797903001e-05,0.0004410881083458662,0.0005278433673083782,237221,
69.0,7.999999797903001e-05,0.0004665440646931529,0.00040733208879828453,240659,
70.0,7.999999797903001e-05,0.0004548116121441126,0.0004512895247898996,244097,
71.0,7.999999797903001e-05,0.00046768083120696247,0.0004938153433613479,247535,
72.0,7.999999797903001e-05,0.00045283674262464046,0.00026265945052728057,250973,
73.0,7.999999797903001e-05,0.0004812235420104116,0.00029833594453521073,254411,
74.0,7.999999797903001e-05,0.0004203484277240932,0.00047536942292936146,257849,
75.0,7.999999797903001e-05,0.0004386111977510154,0.00028251420008018613,261287,
76.0,7.999999797903001e-05,0.0004285444156266749,0.00034524250077083707,264725,
77.0,7.999999797903001e-05,0.0004420260665938258,0.00031802384182810783,268163,
78.0,7.999999797903001e-05,0.0004157615767326206,0.0007764027686789632,271601,
79.0,7.999999797903001e-05,0.0004223586875014007,0.0004011750570498407,275039,
80.0,7.999999797903001e-05,0.0004322250606492162,0.00023948003945406526,278477,0.009177623316645622
81.0,7.999999797903001e-05,0.00044367427472025156,0.000285980204353109,281915,
82.0,7.999999797903001e-05,0.0004124623374082148,0.00028725818265229464,285353,
83.0,7.999999797903001e-05,0.0004108051070943475,0.0008454167400486767,288791,
84.0,7.999999797903001e-05,0.00040603367961011827,0.00024838451645337045,292229,
85.0,7.999999797903001e-05,0.0003876767586916685,0.000353015901055187,295667,
86.0,7.999999797903001e-05,0.0004049635899718851,0.0002403293619863689,299105,
87.0,7.999999797903001e-05,0.0004178006493020803,0.0003392237995285541,302543,
88.0,7.999999797903001e-05,0.0004016270104330033,0.00047339702723547816,305981,
89.0,7.999999797903001e-05,0.00040355208329856396,0.00043007792555727065,309419,
90.0,7.999999797903001e-05,0.0003887472557835281,0.0004584064590744674,312857,
91.0,7.999999797903001e-05,0.00040105971856974065,0.0002630383532959968,316295,
92.0,7.999999797903001e-05,0.00038343609776347876,0.00036142749013379216,319733,
93.0,7.999999797903001e-05,0.00036692991852760315,0.0024316874332726,323171,
94.0,7.999999797903001e-05,0.0003585093654692173,0.00040786771569401026,326609,
95.0,7.999999797903001e-05,0.0003818795084953308,0.0010276943212375045,330047,
96.0,7.999999797903001e-05,0.0003850104403682053,0.0004657224635593593,333485,
97.0,6.399999983841553e-05,0.0002322336658835411,0.00047831199481152,336923,
98.0,6.399999983841553e-05,0.0002575867110863328,0.00023287288786377758,340361,
99.0,6.399999983841553e-05,0.00025102123618125916,0.00022902987257111818,343799,
100.0,6.399999983841553e-05,0.00026109814643859863,0.00045287248212844133,347237,0.017034653574228287
101.0,6.399999983841553e-05,0.00024389347527176142,0.0002609192451927811,350675,
102.0,6.399999983841553e-05,0.0002503550495021045,0.0006399046396836638,354113,
103.0,6.399999983841553e-05,0.0002460634568706155,0.00024698799825273454,357551,
104.0,6.399999983841553e-05,0.00024212515563704073,0.00023060649982653558,360989,
105.0,6.399999983841553e-05,0.00024142532492987812,0.0003678333305288106,364427,
106.0,6.399999983841553e-05,0.000251981895416975,0.00022624412667937577,367865,
107.0,6.399999983841553e-05,0.00022918052854947746,0.0007220108527690172,371303,
108.0,6.399999983841553e-05,0.00026178889675065875,0.00042337377090007067,374741,
109.0,6.399999983841553e-05,0.0002517600078135729,0.00019033867283724248,378179,
110.0,6.399999983841553e-05,0.00023670853988733143,0.00029702388565056026,381617,
111.0,6.399999983841553e-05,0.00023696385324001312,0.0003874503599945456,385055,
112.0,6.399999983841553e-05,0.00023661641171202064,0.00025043735513463616,388493,
113.0,6.399999983841553e-05,0.0002401333476882428,0.00019988790154457092,391931,
114.0,6.399999983841553e-05,0.00023846267140470445,0.0005159156862646341,395369,
115.0,6.399999983841553e-05,0.00021481659496203065,0.00025819946313276887,398807,
116.0,6.399999983841553e-05,0.00022848029038868845,0.00039201590698212385,402245,
117.0,6.399999983841553e-05,0.00022460141917690635,0.00039559038123115897,405683,
118.0,6.399999983841553e-05,0.0002396592462901026,0.00036777820787392557,409121,
119.0,6.399999983841553e-05,0.0002154999237973243,0.00034785669413395226,412559,
120.0,6.399999983841553e-05,0.0002350661816308275,0.00025711828493513167,415997,0.01067088358104229
121.0,6.399999983841553e-05,0.00023491558386012912,0.0002619734441395849,419435,
122.0,6.399999983841553e-05,0.00022250146139413118,0.00037214026087895036,422873,
123.0,6.399999983841553e-05,0.00022427485964726657,0.0003595539019443095,426311,
124.0,6.399999983841553e-05,0.00021636081510223448,0.00019753708329517394,429749,
125.0,6.399999983841553e-05,0.000225825235247612,0.0003349643375258893,433187,
126.0,5.120000059832819e-05,0.00014276959700509906,0.00046058156294748187,436625,
127.0,5.120000059832819e-05,0.00014367414405569434,0.0003001080476678908,440063,
128.0,5.120000059832819e-05,0.00014890992315486073,0.00015598538448102772,443501,
129.0,5.120000059832819e-05,0.00014269709936343133,0.00018656982865650207,446939,
130.0,5.120000059832819e-05,0.00014688147348351777,0.0006428860360756516,450377,
131.0,5.120000059832819e-05,0.00013971299631521106,0.00015556460130028427,453815,
132.0,5.120000059832819e-05,0.00015195427113212645,0.0001893178268801421,457253,
133.0,5.120000059832819e-05,0.00014635000843554735,0.00016915138985496014,460691,
134.0,5.120000059832819e-05,0.00014358849148266017,0.00017379778728354722,464129,
135.0,5.120000059832819e-05,0.0001539356162538752,0.00036145123885944486,467567,
136.0,5.120000059832819e-05,0.0001341017778031528,0.00016351736849173903,471005,
137.0,5.120000059832819e-05,0.00014198836288414896,0.00024089525686576962,474443,
138.0,5.120000059832819e-05,0.000150682230014354,0.0001619841787032783,477881,
139.0,5.120000059832819e-05,0.00014318989997263998,0.00020347273675724864,481319,
140.0,5.120000059832819e-05,0.00014568757615052164,0.00030935846734791994,484757,0.013299600221216679
141.0,5.120000059832819e-05,0.00013847334776073694,0.0001735202968120575,488195,
142.0,5.120000059832819e-05,0.00013876642333343625,0.00032170373015105724,491633,
143.0,5.120000059832819e-05,0.0001428464602213353,0.00022636039648205042,495071,
144.0,5.120000059832819e-05,0.0001520324731245637,0.00015166231605689973,498509,
145.0,5.120000059832819e-05,0.000134902453282848,0.00040067953523248434,501947,
146.0,5.120000059832819e-05,0.00014290040417108685,0.00027965803747065365,505385,
147.0,5.120000059832819e-05,0.0001436961756553501,0.00016388719086535275,508823,
148.0,5.120000059832819e-05,0.00014309943071566522,0.00023792838328517973,512261,
149.0,5.120000059832819e-05,0.000138685863930732,0.00019882316701114178,515699,
150.0,5.120000059832819e-05,0.00013695925008505583,0.0001702430163277313,519137,
151.0,5.120000059832819e-05,0.00013996567577123642,0.00018421837012283504,522575,
152.0,5.120000059832819e-05,0.00013742834562435746,0.0001897241163533181,526013,
153.0,5.120000059832819e-05,0.0001374208222841844,0.0002428046427667141,529451,
154.0,5.120000059832819e-05,0.0001334275584667921,0.00016243787831626832,532889,
155.0,5.120000059832819e-05,0.00014018930960446596,0.00017956621013581753,536327,
156.0,5.120000059832819e-05,0.00015216259635053575,0.0002508792676962912,539765,
157.0,5.120000059832819e-05,0.00012989477545488626,0.00017182566807605326,543203,
158.0,5.120000059832819e-05,0.000130300730234012,0.00016445867368020117,546641,
159.0,5.120000059832819e-05,0.00012894732935819775,0.0007417381857521832,550079,
160.0,5.120000059832819e-05,0.0001370235113427043,0.00016622329712845385,553517,0.007570774760097265
161.0,4.095999975106679e-05,8.850675658322871e-05,0.00017691422544885427,556955,
162.0,4.095999975106679e-05,9.156597661785781e-05,0.00020721340843010694,560393,
163.0,4.095999975106679e-05,9.04248227016069e-05,0.00017708919767756015,563831,
164.0,4.095999975106679e-05,9.36060823732987e-05,0.00013557664351537824,567269,
165.0,4.095999975106679e-05,8.727442764211446e-05,0.00013827058137394488,570707,
166.0,4.095999975106679e-05,9.127114026341587e-05,0.00015223257651086897,574145,
167.0,4.095999975106679e-05,9.016352123580873e-05,0.0002548269694671035,577583,
168.0,4.095999975106679e-05,8.509102917741984e-05,0.0001374116982333362,581021,
169.0,4.095999975106679e-05,8.972227806225419e-05,0.00017302986816503108,584459,
170.0,4.095999975106679e-05,8.927167800720781e-05,0.00023691386741120368,587897,
171.0,4.095999975106679e-05,8.99928854778409e-05,0.00017601597937755287,591335,
172.0,4.095999975106679e-05,9.050201333593577e-05,0.00014303528587333858,594773,
173.0,4.095999975106679e-05,8.726194209884852e-05,0.0002131152432411909,598211,
174.0,4.095999975106679e-05,9.401194984093308e-05,0.00013546901755034924,601649,
175.0,4.095999975106679e-05,8.182236342690885e-05,0.0002654028940014541,605087,
176.0,4.095999975106679e-05,9.301022510044277e-05,0.0001478184130974114,608525,
177.0,4.095999975106679e-05,8.659242303110659e-05,0.00020029820734634995,611963,
178.0,4.095999975106679e-05,8.639255247544497e-05,0.00017892522737383842,615401,
179.0,4.095999975106679e-05,8.231833635363728e-05,0.00013881150516681373,618839,
180.0,4.095999975106679e-05,8.806412370176986e-05,0.00020633183885365725,622277,0.010238678194582462
181.0,4.095999975106679e-05,9.20519232749939e-05,0.0001569694431964308,625715,
182.0,4.095999975106679e-05,8.41688088257797e-05,0.00018537038704380393,629153,
183.0,4.095999975106679e-05,8.819828508421779e-05,0.00026086936122737825,632591,
184.0,4.095999975106679e-05,8.5015082731843e-05,0.00014871940948069096,636029,
185.0,4.095999975106679e-05,8.708235691301525e-05,0.00013282138388603926,639467,
186.0,4.095999975106679e-05,8.447991422144696e-05,0.00019037179299630225,642905,
187.0,4.095999975106679e-05,8.410480950260535e-05,0.0001324838522123173,646343,
188.0,4.095999975106679e-05,8.670793613418937e-05,0.0005331853171810508,649781,
189.0,4.095999975106679e-05,8.502142009092495e-05,0.00013654649956151843,653219,
190.0,4.095999975106679e-05,8.422852260991931e-05,0.00016249713371507823,656657,
191.0,4.095999975106679e-05,8.903155685402453e-05,0.00016269460320472717,660095,
192.0,4.095999975106679e-05,8.565397001802921e-05,0.0001582759723532945,663533,
193.0,4.095999975106679e-05,8.501017146045342e-05,0.00014701411419082433,666971,
194.0,4.095999975106679e-05,8.453081682091579e-05,0.00016683567082509398,670409,
195.0,4.095999975106679e-05,8.880128734745085e-05,0.0001736407430144027,673847,
196.0,4.095999975106679e-05,8.318878099089488e-05,0.00026018384960480034,677285,
197.0,4.095999975106679e-05,8.332383004017174e-05,0.00015022390289232135,680723,
198.0,4.095999975106679e-05,8.320830238517374e-05,0.0001901926880236715,684161,
199.0,4.095999975106679e-05,8.371623698621988e-05,0.0001924728276208043,687599,
200.0,4.095999975106679e-05,8.203506877180189e-05,0.00024253546143881977,691037,0.011568518355488777
201.0,4.095999975106679e-05,8.069467730820179e-05,0.0003152838908135891,694475,
202.0,4.095999975106679e-05,8.818189962767065e-05,0.0001416969607817009,697913,
203.0,4.095999975106679e-05,8.37206607684493e-05,0.0001783215848263353,701351,
204.0,3.276799907325767e-05,5.5319822422461584e-05,0.00012483280443120748,704789,
205.0,3.276799907325767e-05,5.3344650950748473e-05,0.00014848913997411728,708227,
206.0,3.276799907325767e-05,6.20516948401928e-05,0.00014211321831680834,711665,
207.0,3.276799907325767e-05,5.460432294057682e-05,0.00013726195902563632,715103,
208.0,3.276799907325767e-05,6.0147722251713276e-05,0.00015893632371444255,718541,
209.0,3.276799907325767e-05,5.369901919038966e-05,0.0001555230701342225,721979,
210.0,3.276799907325767e-05,5.7743105571717024e-05,0.00011714745778590441,725417,
211.0,3.276799907325767e-05,5.5083237384678796e-05,0.00020666304044425488,728855,
212.0,3.276799907325767e-05,5.9919409977737814e-05,0.00012964860070496798,732293,
213.0,3.276799907325767e-05,5.873017289559357e-05,0.00013432459672912955,735731,
214.0,3.276799907325767e-05,5.499878170667216e-05,0.0001457574835512787,739169,
215.0,3.276799907325767e-05,5.7081451814156026e-05,0.00021176901645958424,742607,
216.0,3.276799907325767e-05,5.710709228878841e-05,0.00014431971067097038,746045,
217.0,3.276799907325767e-05,5.4406937124440446e-05,0.00016130121366586536,749483,
218.0,3.276799907325767e-05,5.723397771362215e-05,0.00013100498472340405,752921,
219.0,3.276799907325767e-05,5.634431363432668e-05,0.0001760988961905241,756359,
220.0,3.276799907325767e-05,5.305434751790017e-05,0.0001400566252414137,759797,0.006359291262924671
221.0,3.276799907325767e-05,5.830018926644698e-05,0.00014464548439718783,763235,
222.0,3.276799907325767e-05,5.888774830964394e-05,0.00013183036935515702,766673,
223.0,3.276799907325767e-05,5.4818498028907925e-05,0.00013854593271389604,770111,
224.0,3.276799907325767e-05,5.552947914111428e-05,0.00032732338877394795,773549,
225.0,3.276799907325767e-05,5.5623066145926714e-05,0.0001259759155800566,776987,
226.0,3.276799907325767e-05,5.445125134428963e-05,0.00014406115224119276,780425,
227.0,2.6214400349999778e-05,3.8296911952784285e-05,0.0001265612372662872,783863,
228.0,2.6214400349999778e-05,3.721618850249797e-05,0.00015767186414450407,787301,
229.0,2.6214400349999778e-05,4.171336331637576e-05,0.00015256405458785594,790739,
230.0,2.6214400349999778e-05,3.77200631191954e-05,0.0002317564212717116,794177,
231.0,2.6214400349999778e-05,3.866123006446287e-05,0.00021369097521528602,797615,
232.0,2.6214400349999778e-05,3.758279126486741e-05,0.00012910387886222452,801053,
233.0,2.6214400349999778e-05,4.0633931348565966e-05,0.00012595225416589528,804491,
234.0,2.6214400349999778e-05,3.629237107816152e-05,0.000138506933581084,807929,
235.0,2.6214400349999778e-05,3.878798452205956e-05,0.00012172044080216438,811367,
236.0,2.6214400349999778e-05,3.65787091141101e-05,0.00011907187581527978,814805,
237.0,2.6214400349999778e-05,3.930903039872646e-05,0.00014289648970589042,818243,
238.0,2.6214400349999778e-05,3.6518882552627474e-05,0.00013581750681623816,821681,
239.0,2.6214400349999778e-05,3.844068123726174e-05,0.00012572636478580534,825119,
240.0,2.6214400349999778e-05,3.7884852645220235e-05,0.00016801513265818357,828557,0.008320922031998634
241.0,2.6214400349999778e-05,3.692970494739711e-05,0.00013332586968317628,831995,
242.0,2.6214400349999778e-05,3.8290068914648145e-05,0.00012286317360121757,835433,
243.0,2.097151991620194e-05,2.4855416995706037e-05,0.0001432097633369267,838871,
244.0,2.097151991620194e-05,2.7957230486208573e-05,0.00012039805005770177,842309,
245.0,2.097151991620194e-05,2.6326444640289992e-05,0.00013407117512542754,845747,
246.0,2.097151991620194e-05,2.6956386136589572e-05,0.00012442056322470307,849185,
247.0,2.097151991620194e-05,2.5437802833039314e-05,0.00012470416550058872,852623,
248.0,2.097151991620194e-05,2.674443749128841e-05,0.00012057663116138428,856061,
249.0,2.097151991620194e-05,2.5558438210282475e-05,0.00011931805056519806,859499,
250.0,2.097151991620194e-05,2.4546448912587948e-05,0.0001358840090688318,862937,
251.0,2.097151991620194e-05,2.7702732040779665e-05,0.00012342625996097922,866375,
252.0,2.097151991620194e-05,2.7799254894489422e-05,0.00012141580373281613,869813,
253.0,2.097151991620194e-05,2.4910217689466663e-05,0.00012260070070624352,873251,
254.0,2.097151991620194e-05,2.713509093155153e-05,0.00012010845966869965,876689,
255.0,2.097151991620194e-05,2.617977952468209e-05,0.0001198763056891039,880127,
256.0,2.097151991620194e-05,2.57333813351579e-05,0.00012211690773256123,883565,
257.0,2.097151991620194e-05,2.6433091989019886e-05,0.00014424111577682197,887003,
258.0,2.097151991620194e-05,2.6889010769082233e-05,0.0001361853937851265,890441,
259.0,1.6777215932961553e-05,1.8700597138376907e-05,0.00017776491586118937,893879,
260.0,1.6777215932961553e-05,1.8990947864949703e-05,0.00014325522352010012,897317,0.006836274638772011
261.0,1.6777215932961553e-05,1.8460636056261137e-05,0.00012551795225590467,900755,
262.0,1.6777215932961553e-05,1.8191210983786732e-05,0.00028773967642337084,904193,
263.0,1.6777215932961553e-05,1.9552971934899688e-05,0.00011667306534945965,907631,
264.0,1.6777215932961553e-05,1.8258495401823893e-05,0.00014332777936942875,911069,
265.0,1.6777215932961553e-05,1.8667888070922345e-05,0.00012292755127418786,914507,
266.0,1.6777215932961553e-05,1.722863453323953e-05,0.00011287190136499703,917945,
267.0,1.6777215932961553e-05,1.882629658211954e-05,0.00011875410564243793,921383,
268.0,1.6777215932961553e-05,1.9092705770162866e-05,0.00011893462215084583,924821,
269.0,1.6777215932961553e-05,1.8686972907744348e-05,0.00011697430454660207,928259,
270.0,1.6777215932961553e-05,1.8565478967502713e-05,0.00011344128870405257,931697,
271.0,1.6777215932961553e-05,1.8642305803950876e-05,0.00013093944289721549,935135,
272.0,1.6777215932961553e-05,1.7930417016032152e-05,0.00011734517465811223,938573,
273.0,1.6777215932961553e-05,1.746287671267055e-05,0.00012153825082350522,942011,
274.0,1.6777215932961553e-05,1.783982224878855e-05,0.00012505752965807915,945449,
275.0,1.6777215932961553e-05,1.783364496077411e-05,0.00012963832705281675,948887,
276.0,1.6777215932961553e-05,1.86717643373413e-05,0.00011251596879446879,952325,
277.0,1.6777215932961553e-05,1.77667971001938e-05,0.0001330958621110767,955763,
278.0,1.6777215932961553e-05,1.7765334632713348e-05,0.00014617052511312068,959201,
279.0,1.6777215932961553e-05,1.830665860325098e-05,0.0001279006974073127,962639,
280.0,1.6777215932961553e-05,1.808234810596332e-05,0.00011895012721652165,966077,0.004884788766503334
281.0,1.6777215932961553e-05,1.803419399948325e-05,0.0001114865081035532,969515,
282.0,1.6777215932961553e-05,1.8419184925733134e-05,0.00011343842197675258,972953,
283.0,1.6777215932961553e-05,1.777456964191515e-05,0.00011882747639901936,976391,
284.0,1.6777215932961553e-05,1.7348538676742464e-05,0.00011938689567614347,979829,
285.0,1.6777215932961553e-05,1.873862129286863e-05,0.00012246574624441564,983267,
286.0,1.6777215932961553e-05,1.7092894267989323e-05,0.0001552211761008948,986705,
287.0,1.6777215932961553e-05,1.757248173817061e-05,0.00011730310507118702,990143,
288.0,1.6777215932961553e-05,1.7498752640676685e-05,0.00012019551650155336,993581,
289.0,1.6777215932961553e-05,1.685363349679392e-05,0.00011532681673998013,997019,
290.0,1.6777215932961553e-05,1.822471313062124e-05,0.00011997179535683244,1000457,
291.0,1.6777215932961553e-05,1.9062910723732784e-05,0.00011680850002449006,1003895,
292.0,1.6777215932961553e-05,1.7973279682337306e-05,0.00012099281593691558,1007333,
293.0,1.6777215932961553e-05,1.8051454389933497e-05,0.00012434498057700694,1010771,
294.0,1.6777215932961553e-05,1.6996935300994664e-05,0.00013141562521923333,1014209,
295.0,1.6777215932961553e-05,1.738930404826533e-05,0.00011629149958025664,1017647,
296.0,1.6777215932961553e-05,1.782107756298501e-05,0.00013149133883416653,1021085,
297.0,1.6777215932961553e-05,1.7169830243801698e-05,0.00012387818424031138,1024523,
298.0,1.3421772564470302e-05,1.3173601473681629e-05,0.00011931876360904425,1027961,
299.0,1.3421772564470302e-05,1.305430123466067e-05,0.0001123705442296341,1031399,
300.0,1.3421772564470302e-05,1.3176258107705507e-05,0.00011729016114259139,1034837,0.004922456573694944
301.0,1.3421772564470302e-05,1.3034527910349425e-05,0.00012644470552913845,1038275,
302.0,1.3421772564470302e-05,1.3391718312050216e-05,0.00011438177898526192,1041713,
303.0,1.3421772564470302e-05,1.2892049198853783e-05,0.00011752669524867088,1045151,
304.0,1.3421772564470302e-05,1.3427739759208634e-05,0.0001288579369429499,1048589,
305.0,1.3421772564470302e-05,1.3131442756275646e-05,0.0001536494237370789,1052027,
306.0,1.3421772564470302e-05,1.2954833437106572e-05,0.00012187103857286274,1055465,
307.0,1.3421772564470302e-05,1.307307138631586e-05,0.0001245607272721827,1058903,
308.0,1.3421772564470302e-05,1.2905832591059152e-05,0.00011129104677820578,1062341,
309.0,1.3421772564470302e-05,1.3212744306656532e-05,0.0001240770216099918,1065779,
310.0,1.3421772564470302e-05,1.2730308299069293e-05,0.0001370172540191561,1069217,
311.0,1.3421772564470302e-05,1.3005918845010456e-05,0.00011108152102679014,1072655,
312.0,1.3421772564470302e-05,1.275527938560117e-05,0.00011433928739279509,1076093,
313.0,1.3421772564470302e-05,1.2821488780900836e-05,0.00011742839706130326,1079531,
314.0,1.3421772564470302e-05,1.2724794032692444e-05,0.00011989679478574544,1082969,
315.0,1.3421772564470302e-05,1.2915007573610637e-05,0.00011237733997404575,1086407,
316.0,1.3421772564470302e-05,1.334300213784445e-05,0.00010932614532066509,1089845,
317.0,1.3421772564470302e-05,1.3367654901230708e-05,0.00012745195999741554,1093283,
318.0,1.3421772564470302e-05,1.2349368262221105e-05,0.00011379686475265771,1096721,
319.0,1.3421772564470302e-05,1.21828488772735e-05,0.0001223656872753054,1100159,
320.0,1.3421772564470302e-05,1.2730699381791055e-05,0.00011503694258863106,1103597,0.004347075708210468
321.0,1.3421772564470302e-05,1.3445975127979182e-05,0.00011884265404660255,1107035,
322.0,1.3421772564470302e-05,1.2616242202057038e-05,0.00012033104576403275,1110473,
323.0,1.3421772564470302e-05,1.3004257198190317e-05,0.00011478680971777067,1113911,
324.0,1.3421772564470302e-05,1.3517843399313278e-05,0.00013942617806605995,1117349,
325.0,1.3421772564470302e-05,1.3023549399804324e-05,0.00011583887680899352,1120787,
326.0,1.3421772564470302e-05,1.2817057722713798e-05,0.00011204954353161156,1124225,
327.0,1.3421772564470302e-05,1.2490618246374652e-05,0.00011425614502513781,1127663,
328.0,1.3421772564470302e-05,1.2291648090467788e-05,0.00011827889829874039,1131101,
329.0,1.3421772564470302e-05,1.2571827028295957e-05,0.00011872574395965785,1134539,
330.0,1.3421772564470302e-05,1.284498102904763e-05,0.00011418577923905104,1137977,
331.0,1.3421772564470302e-05,1.2258749848115258e-05,0.0001137108338298276,1141415,
332.0,1.3421772564470302e-05,1.295077436225256e-05,0.00011657131835818291,1144853,
333.0,1.0737418051576242e-05,9.467584277444985e-06,0.00011400899529689923,1148291,
334.0,1.0737418051576242e-05,9.630552085582167e-06,0.00010960709914797917,1151729,
335.0,1.0737418051576242e-05,9.52058871916961e-06,0.00011453121260274202,1155167,
336.0,1.0737418051576242e-05,9.478822903474793e-06,0.0001106040581362322,1158605,
337.0,1.0737418051576242e-05,9.471516023040749e-06,0.00012144527863711119,1162043,
338.0,1.0737418051576242e-05,9.725491509016138e-06,0.00011483793787192553,1165481,
339.0,1.0737418051576242e-05,9.703389878268354e-06,0.00014131104398984462,1168919,
340.0,1.0737418051576242e-05,9.375240551889874e-06,0.00011022684338968247,1172357,0.004229915793985128
341.0,1.0737418051576242e-05,9.276694981963374e-06,0.00013916139141656458,1175795,
342.0,1.0737418051576242e-05,9.690066690382082e-06,0.00011273652489762753,1179233,
343.0,1.0737418051576242e-05,9.565233995090239e-06,0.00011312794231344014,1182671,
344.0,1.0737418051576242e-05,9.448474884266034e-06,0.00011068482126574963,1186109,
345.0,1.0737418051576242e-05,9.889340617519338e-06,0.00011141170398332179,1189547,
346.0,1.0737418051576242e-05,9.23174957279116e-06,0.00011065547005273402,1192985,
347.0,1.0737418051576242e-05,9.446630429010838e-06,0.00011872463073814288,1196423,
348.0,1.0737418051576242e-05,9.430157660972327e-06,0.00011545736924745142,1199861,
349.0,8.589934623159934e-06,7.420188921969384e-06,0.00011017103679478168,1203299,
350.0,8.589934623159934e-06,7.402853952953592e-06,0.0001156429061666131,1206737,
351.0,8.589934623159934e-06,7.437827662215568e-06,0.00011063851707149297,1210175,
352.0,8.589934623159934e-06,7.270666628755862e-06,0.00011018085933756083,1213613,
353.0,8.589934623159934e-06,7.419521352858283e-06,0.00012378393148537725,1217051,
354.0,8.589934623159934e-06,7.359697065112414e-06,0.00011668696242850274,1220489,
355.0,8.589934623159934e-06,7.349143288593041e-06,0.00012216970208100975,1223927,
356.0,8.589934623159934e-06,7.539802027167752e-06,0.0001088970311684534,1227365,
357.0,8.589934623159934e-06,7.0902970037423074e-06,0.00011926588922506198,1230803,
358.0,8.589934623159934e-06,7.126930540835019e-06,0.00010873929568333551,1234241,
359.0,8.589934623159934e-06,7.253292096720543e-06,0.00011024442210327834,1237679,
360.0,8.589934623159934e-06,7.1052368184609804e-06,0.00010927869152510539,1241117,0.0041626328602433205
361.0,8.589934623159934e-06,7.2149423431255855e-06,0.00011072822962887585,1244555,
362.0,8.589934623159934e-06,7.609284693899099e-06,0.00012505923223216087,1247993,
363.0,8.589934623159934e-06,7.164255293901078e-06,0.00011631392408162355,1251431,
364.0,8.589934623159934e-06,7.13601593815838e-06,0.0001083186361938715,1254869,
365.0,8.589934623159934e-06,7.360918061749544e-06,0.0001105164410546422,1258307,
366.0,8.589934623159934e-06,7.073483175190631e-06,0.00010951480362564325,1261745,
367.0,8.589934623159934e-06,7.230733899632469e-06,0.00011985269520664588,1265183,
368.0,8.589934623159934e-06,7.060440111672506e-06,0.00011012409959221259,1268621,
369.0,8.589934623159934e-06,7.185911272244994e-06,0.00011256526340730488,1272059,
370.0,8.589934623159934e-06,6.886582923470996e-06,0.00011206872295588255,1275497,
371.0,8.589934623159934e-06,7.674030712223612e-06,0.0001100935332942754,1278935,
372.0,8.589934623159934e-06,6.912414391990751e-06,0.00010920323256868869,1282373,
373.0,8.589934623159934e-06,7.2492234721721616e-06,0.00011027220170944929,1285811,
374.0,8.589934623159934e-06,7.167021522036521e-06,0.00011145773169118911,1289249,
375.0,8.589934623159934e-06,7.214325705717783e-06,0.00011056063522119075,1292687,
376.0,8.589934623159934e-06,7.466566785296891e-06,0.00011107663158327341,1296125,
377.0,8.589934623159934e-06,7.097036359482445e-06,0.00011143829033244401,1299563,
378.0,8.589934623159934e-06,7.401598850265145e-06,0.0001235443924088031,1303001,
379.0,8.589934623159934e-06,6.795612534915563e-06,0.00010874358122237027,1306439,
380.0,8.589934623159934e-06,7.268837180163246e-06,0.00010984833352267742,1309877,0.004460860043764114
381.0,6.871947789477417e-06,5.653982952935621e-06,0.00011419330257922411,1313315,
382.0,6.871947789477417e-06,5.749953743361402e-06,0.00010864641808439046,1316753,
383.0,6.871947789477417e-06,5.692686954716919e-06,0.00011322507634758949,1320191,
384.0,6.871947789477417e-06,5.600536951533286e-06,0.0001070616563083604,1323629,
385.0,6.871947789477417e-06,5.665661774401087e-06,0.00010841898620128632,1327067,
386.0,6.871947789477417e-06,5.719037289964035e-06,0.00010794839181471616,1330505,
387.0,6.871947789477417e-06,5.746415808971506e-06,0.00010632738121785223,1333943,
388.0,6.871947789477417e-06,5.806126409879653e-06,0.00010862124327104539,1337381,
389.0,6.871947789477417e-06,5.7403240134590305e-06,0.00010774852853501216,1340819,
390.0,6.871947789477417e-06,5.61515935260104e-06,0.00010706435568863526,1344257,
391.0,6.871947789477417e-06,5.701783265976701e-06,0.00010894580918829888,1347695,
392.0,6.871947789477417e-06,5.794882781628985e-06,0.00010681078128982335,1351133,
393.0,6.871947789477417e-06,5.4979182095848955e-06,0.00010929887503152713,1354571,
394.0,6.871947789477417e-06,5.59924137633061e-06,0.00010946165275527164,1358009,
395.0,6.871947789477417e-06,5.630631676467601e-06,0.0001088278804672882,1361447,
396.0,6.871947789477417e-06,5.656569555867463e-06,0.00010839996684808284,1364885,
397.0,6.871947789477417e-06,5.584233804256655e-06,0.00010771318920888007,1368323,
398.0,6.871947789477417e-06,5.604633315670071e-06,0.00010869235848076642,1371761,
399.0,6.871947789477417e-06,5.407565367931966e-06,0.00010873712744796649,1375199,
400.0,6.871947789477417e-06,5.620574938802747e-06,0.00011176860425621271,1378637,0.004475307650864124
401.0,6.871947789477417e-06,5.690956641046796e-06,0.00010745863255579025,1382075,
402.0,6.871947789477417e-06,5.602321834885515e-06,0.00012316470383666456,1385513,
403.0,6.871947789477417e-06,5.55823771719588e-06,0.00011118543625343591,1388951,
404.0,5.4975580496829934e-06,4.465357051230967e-06,0.00010714514792198315,1392389,
405.0,5.4975580496829934e-06,4.621484549716115e-06,0.00010826620564330369,1395827,
406.0,5.4975580496829934e-06,4.529038960754406e-06,0.00011372585140634328,1399265,
407.0,5.4975580496829934e-06,4.5902970668976195e-06,0.00011246488429605961,1402703,
408.0,5.4975580496829934e-06,4.51209689344978e-06,0.00010727268818300217,1406141,
409.0,5.4975580496829934e-06,4.490057108341716e-06,0.0001090961741283536,1409579,
410.0,5.4975580496829934e-06,4.805366188520566e-06,0.00010969345748890191,1413017,
411.0,5.4975580496829934e-06,4.48581158707384e-06,0.00010677360114641488,1416455,
412.0,5.4975580496829934e-06,4.53201664640801e-06,0.00010734850366134197,1419893,
413.0,5.4975580496829934e-06,4.506530785874929e-06,0.00010865082003874704,1423331,
414.0,5.4975580496829934e-06,4.601919499691576e-06,0.00010816511348821223,1426769,
415.0,5.4975580496829934e-06,4.515769433055539e-06,0.00010724547610152513,1430207,
416.0,5.4975580496829934e-06,4.515680302574765e-06,0.00010806939098984003,1433645,
417.0,5.4975580496829934e-06,4.339799943409162e-06,0.00010720507998485118,1437083,
418.0,5.4975580496829934e-06,4.468702627491439e-06,0.00010689608461689204,1440521,
419.0,5.4975580496829934e-06,4.5950714593345765e-06,0.00010917315375991166,1443959,
420.0,4.398046712594805e-06,3.759642140721553e-06,0.00010671203199308366,1447397,0.004014795646071434
421.0,4.398046712594805e-06,3.7091631384100765e-06,0.0001069461286533624,1450835,
422.0,4.398046712594805e-06,3.89224078389816e-06,0.0001103085232898593,1454273,
423.0,4.398046712594805e-06,3.7743020584457554e-06,0.00010839065362233669,1457711,
424.0,4.398046712594805e-06,3.752370503207203e-06,0.00011084508150815964,1461149,
425.0,4.398046712594805e-06,3.8001403481757734e-06,0.0001076435437425971,1464587,
426.0,4.398046712594805e-06,3.7926470213278662e-06,0.00010680120612960309,1468025,
427.0,4.398046712594805e-06,3.6719065974466503e-06,0.00010888152610277757,1471463,
428.0,4.398046712594805e-06,3.640821887529455e-06,0.00010654915240593255,1474901,
429.0,4.398046712594805e-06,3.838154043478426e-06,0.00010667459719115868,1478339,
430.0,4.398046712594805e-06,3.721558186953189e-06,0.0001069505451596342,1481777,
431.0,4.398046712594805e-06,3.6572737371898256e-06,0.00010630259930621833,1485215,
432.0,4.398046712594805e-06,3.7140241602173774e-06,0.0001086701377062127,1488653,
433.0,4.398046712594805e-06,3.80466576643812e-06,0.0001058439738699235,1492091,
434.0,4.398046712594805e-06,3.674738763947971e-06,0.00010710184142226353,1495529,
435.0,4.398046712594805e-06,3.70991392628639e-06,0.00011257152073085308,1498967,
436.0,4.398046712594805e-06,3.6753945096279494e-06,0.00010956660844385624,1502405,
437.0,4.398046712594805e-06,3.6612893836718285e-06,0.00011225200432818383,1505843,
438.0,4.398046712594805e-06,3.7182928736001486e-06,0.00010696738172555342,1509281,
439.0,4.398046712594805e-06,3.6544070098898374e-06,0.00010687574103940278,1512719,
440.0,4.398046712594805e-06,3.5997602481074864e-06,0.00010614570055622607,1516157,0.0040225498378276825
441.0,4.398046712594805e-06,3.604189259931445e-06,0.00010744032624643296,1519595,
442.0,4.398046712594805e-06,3.566965688150958e-06,0.0001087143609765917,1523033,
443.0,4.398046712594805e-06,3.603107870731037e-06,0.00010660921543603763,1526471,
444.0,4.398046712594805e-06,3.649713562481338e-06,0.00010773313988465816,1529909,
445.0,4.398046712594805e-06,3.6517944863589946e-06,0.00010889458644669503,1533347,
446.0,4.398046712594805e-06,3.7559652810159605e-06,0.00010719204146880656,1536785,
447.0,4.398046712594805e-06,3.586376578823547e-06,0.00010998372454196215,1540223,
448.0,4.398046712594805e-06,3.6578035178536084e-06,0.00010648586612660438,1543661,
449.0,4.398046712594805e-06,3.532378741510911e-06,0.00010629773896653205,1547099,
450.0,3.5184370972274337e-06,3.151258397338097e-06,0.00010642800771165639,1550537,
451.0,3.5184370972274337e-06,3.191243422406842e-06,0.00010642051347531378,1553975,
452.0,3.5184370972274337e-06,3.178483893861994e-06,0.00010597010259516537,1557413,
453.0,3.5184370972274337e-06,3.106786834905506e-06,0.00011048179294448346,1560851,
454.0,3.5184370972274337e-06,3.0977344067650847e-06,0.00010726987238740548,1564289,
455.0,3.5184370972274337e-06,3.1292820494854823e-06,0.00010652909986674786,1567727,
456.0,3.5184370972274337e-06,3.069600552407792e-06,0.00010715220560086891,1571165,
457.0,3.5184370972274337e-06,3.0331375455716625e-06,0.00011027192522305995,1574603,
458.0,3.5184370972274337e-06,3.1893332561594434e-06,0.00010642669803928584,1578041,
459.0,3.5184370972274337e-06,3.09316897073586e-06,0.00010697791003622115,1581479,
460.0,3.5184370972274337e-06,3.1385648071591277e-06,0.00010661801934475079,1584917,0.004047364927828312
461.0,3.5184370972274337e-06,3.0739629437448457e-06,0.00010696130630094558,1588355,
462.0,3.5184370972274337e-06,3.1258757644536672e-06,0.00010619722888804972,1591793,
463.0,3.5184370972274337e-06,2.996068587890477e-06,0.0001062260998878628,1595231,
464.0,3.5184370972274337e-06,3.1177223718259484e-06,0.00010638714593369514,1598669,
465.0,3.5184370972274337e-06,3.1078197935130447e-06,0.00010625917639117688,1602107,
466.0,2.814749677781947e-06,2.752153704932425e-06,0.00010610956087475643,1605545,
467.0,2.814749677781947e-06,2.7374890123610385e-06,0.00010592294711386785,1608983,
468.0,2.814749677781947e-06,2.7818200578622054e-06,0.00010742370795924217,1612421,
469.0,2.814749677781947e-06,2.7513572149473475e-06,0.00010605352144921198,1615859,
470.0,2.814749677781947e-06,2.6833479296328733e-06,0.0001086479751393199,1619297,
471.0,2.814749677781947e-06,2.706055738599389e-06,0.0001065965770976618,1622735,
472.0,2.814749677781947e-06,2.7678149763232796e-06,0.00010741539881564677,1626173,
473.0,2.814749677781947e-06,2.729645075305598e-06,0.00010655715595930815,1629611,
474.0,2.814749677781947e-06,2.741936896200059e-06,0.00010675094381440431,1633049,
475.0,2.814749677781947e-06,2.7077135200670455e-06,0.0001071646111086011,1636487,
476.0,2.814749677781947e-06,2.6953739507007413e-06,0.00010617417865432799,1639925,
477.0,2.814749677781947e-06,2.6747857191367075e-06,0.00010602129623293877,1643363,
478.0,2.814749677781947e-06,2.708825377339963e-06,0.00010649159230524674,1646801,
479.0,2.814749677781947e-06,2.688942458917154e-06,0.00010522131196921691,1650239,
480.0,2.814749677781947e-06,2.678648343135137e-06,0.00010562078387010843,1653677,0.003981492482125759
481.0,2.814749677781947e-06,2.720031716307858e-06,0.00010530980944167823,1657115,
482.0,2.814749677781947e-06,2.70434816229681e-06,0.00010552720777923241,1660553,
483.0,2.814749677781947e-06,2.7368278097128496e-06,0.00010624146671034396,1663991,
484.0,2.814749677781947e-06,2.61860941463965e-06,0.00010603359260130674,1667429,
485.0,2.814749677781947e-06,2.6919597075902857e-06,0.00010630096949171275,1670867,
486.0,2.814749677781947e-06,2.654038098626188e-06,0.0001069579302566126,1674305,
487.0,2.814749677781947e-06,2.6584450552036287e-06,0.00010608977754600346,1677743,
488.0,2.814749677781947e-06,2.691868075999082e-06,0.00010582532559055835,1681181,
489.0,2.814749677781947e-06,2.7042899546358967e-06,0.00010675231169443578,1684619,
490.0,2.814749677781947e-06,2.6134684958378784e-06,0.00010679522529244423,1688057,
491.0,2.814749677781947e-06,2.649353973538382e-06,0.00010590863530524075,1691495,
492.0,2.814749677781947e-06,2.6525353860051837e-06,0.00010648698662407696,1694933,
493.0,2.814749677781947e-06,2.5723386443132767e-06,0.00010552033927524462,1698371,
494.0,2.814749677781947e-06,2.629275968502043e-06,0.0001059330825228244,1701809,
495.0,2.814749677781947e-06,2.619121460156748e-06,0.000105685816379264,1705247,
496.0,2.2517997422255576e-06,2.339658749406226e-06,0.00010543419193709269,1708685,
497.0,2.2517997422255576e-06,2.4047117221925873e-06,0.00010540743824094534,1712123,
498.0,2.2517997422255576e-06,2.3919578779896256e-06,0.0001053657615557313,1715561,
499.0,2.2517997422255576e-06,2.347324425500119e-06,0.00010537535126786679,1718999,
500.0,2.2517997422255576e-06,2.3795325887476793e-06,0.00010567245044512674,1722437,0.003932362888008356
501.0,2.2517997422255576e-06,2.4480984848196385e-06,0.00010571882739895955,1725875,
502.0,2.2517997422255576e-06,2.3996371965040453e-06,0.00010589331213850528,1729313,
503.0,2.2517997422255576e-06,2.361254018978798e-06,0.00010530459985602647,1732751,
504.0,2.2517997422255576e-06,2.418755684630014e-06,0.00010574283078312874,1736189,
505.0,2.2517997422255576e-06,2.3372449504677206e-06,0.00010757197014754638,1739627,
506.0,2.2517997422255576e-06,2.3776669877406675e-06,0.00010594434570521116,1743065,
507.0,2.2517997422255576e-06,2.3571287783852313e-06,0.00010582569666439667,1746503,
508.0,2.2517997422255576e-06,2.32997035709559e-06,0.00010539724462432787,1749941,
509.0,2.2517997422255576e-06,2.3611034976056544e-06,0.00010613470658427104,1753379,
510.0,2.2517997422255576e-06,2.3571114979858976e-06,0.00010702083818614483,1756817,
511.0,2.2517997422255576e-06,2.321606189070735e-06,0.00010597403161227703,1760255,
512.0,1.8014399074672838e-06,2.1591743006865727e-06,0.0001055790125974454,1763693,
513.0,1.8014399074672838e-06,2.1150995053176302e-06,0.00010584686242509633,1767131,
514.0,1.8014399074672838e-06,2.1711925910494756e-06,0.00010553067841101438,1770569,
515.0,1.8014399074672838e-06,2.136615648851148e-06,0.00010620483953971416,1774007,
516.0,1.8014399074672838e-06,2.166987314922153e-06,0.00010551368177402765,1777445,
517.0,1.8014399074672838e-06,2.1607474991469644e-06,0.00010569729056442156,1780883,
518.0,1.8014399074672838e-06,2.155122274416499e-06,0.00010542017116677016,1784321,
519.0,1.8014399074672838e-06,2.1635567009070655e-06,0.00010565417323959991,1787759,
520.0,1.8014399074672838e-06,2.2099775378592312e-06,0.00010539058712311089,1791197,0.0039179688319563866
521.0,1.8014399074672838e-06,2.1525570446101483e-06,0.00010592358012218028,1794635,
522.0,1.8014399074672838e-06,2.1542473405133933e-06,0.00010615124483592808,1798073,
523.0,1.8014399074672838e-06,2.160090616598609e-06,0.00010618363012326881,1801511,
524.0,1.8014399074672838e-06,2.146193310181843e-06,0.00010587558790575713,1804949,
525.0,1.8014399074672838e-06,2.1115245090186363e-06,0.00010567961726337671,1808387,
526.0,1.8014399074672838e-06,2.1225732780294493e-06,0.00010696930985432118,1811825,
527.0,1.8014399074672838e-06,2.1172984361328417e-06,0.00010571363964118063,1815263,
528.0,1.441151880499092e-06,1.9571473330870504e-06,0.0001060847716871649,1818701,
529.0,1.441151880499092e-06,1.9585695554269478e-06,0.00010577162902336568,1822139,
530.0,1.441151880499092e-06,2.0023094293719623e-06,0.00010517535702092573,1825577,
531.0,1.441151880499092e-06,1.9365145362826297e-06,0.00010596025094855577,1829015,
532.0,1.441151880499092e-06,1.9848334886773955e-06,0.00010535310138948262,1832453,
533.0,1.441151880499092e-06,1.9492508727125823e-06,0.00010572237079031765,1835891,
534.0,1.441151880499092e-06,1.998857896978734e-06,0.00010551964078331366,1839329,
535.0,1.441151880499092e-06,1.966551280929707e-06,0.000105462153442204,1842767,
536.0,1.441151880499092e-06,1.9597011942096287e-06,0.00010546434350544587,1846205,
537.0,1.441151880499092e-06,1.9470317056402564e-06,0.00010514962195884436,1849643,
538.0,1.441151880499092e-06,1.9738436094485223e-06,0.00010524922981858253,1853081,
539.0,1.441151880499092e-06,1.943778215718339e-06,0.00010588343866402283,1856519,
540.0,1.441151880499092e-06,1.9298495317343622e-06,0.00010545626719249412,1859957,0.0038954289630055428
541.0,1.441151880499092e-06,1.970804532902548e-06,0.00010582913819234818,1863395,
542.0,1.441151880499092e-06,1.924567186506465e-06,0.00010571163147687912,1866833,
543.0,1.441151880499092e-06,1.9186768440704327e-06,0.00010585489508230239,1870271,
544.0,1.441151880499092e-06,1.956479763975949e-06,0.00010532322630751878,1873709,
545.0,1.441151880499092e-06,1.9410231288929936e-06,0.00010603720147628337,1877147,
546.0,1.441151880499092e-06,1.923505806189496e-06,0.00010583580296952277,1880585,
547.0,1.441151880499092e-06,1.936411536007654e-06,0.00010550825390964746,1884023,
548.0,1.441151880499092e-06,1.9330286704644095e-06,0.0001078133936971426,1887461,
549.0,1.441151880499092e-06,1.9539243112376425e-06,0.00010579286754364148,1890899,
550.0,1.441151880499092e-06,1.9296332993690157e-06,0.00010593524348223582,1894337,
551.0,1.441151880499092e-06,1.909663751575863e-06,0.00010541071969782934,1897775,
552.0,1.441151880499092e-06,1.9444032659521326e-06,0.00010639666288625449,1901213,
553.0,1.441151880499092e-06,1.9420476746745408e-06,0.00010553948231972754,1904651,
554.0,1.152921527136641e-06,1.8338903373660287e-06,0.00010496494360268116,1908089,
555.0,1.152921527136641e-06,1.8261675904795993e-06,0.00010569670848781243,1911527,
556.0,1.152921527136641e-06,1.8342428802498034e-06,0.00010610965546220541,1914965,
557.0,1.152921527136641e-06,1.8105910157828475e-06,0.00010520862997509539,1918403,
558.0,1.152921527136641e-06,1.7996312635659706e-06,0.00010592327453196049,1921841,
559.0,1.152921527136641e-06,1.8235482457384933e-06,0.00010598446533549577,1925279,
560.0,1.152921527136641e-06,1.8304417608305812e-06,0.00010585121344774961,1928717,0.003908743150532246
561.0,1.152921527136641e-06,1.806356294764555e-06,0.00010563727119006217,1932155,
562.0,1.152921527136641e-06,1.8304010609426768e-06,0.00010562239185674116,1935593,
563.0,1.152921527136641e-06,1.8011022575592506e-06,0.00010534274042584002,1939031,
564.0,1.152921527136641e-06,1.7985136082643294e-06,0.00010521845251787454,1942469,
565.0,1.152921527136641e-06,1.8211594579042867e-06,0.00010537244088482112,1945907,
566.0,1.152921527136641e-06,1.7834927348303609e-06,0.00010568104335106909,1949345,
567.0,1.152921527136641e-06,1.7712050066620577e-06,0.00010719557758420706,1952783,
568.0,1.152921527136641e-06,1.833767328207614e-06,0.00010538454807829112,1956221,
569.0,1.152921527136641e-06,1.8045185470327851e-06,0.0001057238841895014,1959659,
570.0,1.152921527136641e-06,1.7902302715810947e-06,0.0001055020620697178,1963097,
571.0,9.223372217093129e-07,1.6967085230135126e-06,0.00010556166671449319,1966535,
572.0,9.223372217093129e-07,1.712998709990643e-06,0.00010572225437499583,1969973,
573.0,9.223372217093129e-07,1.718742169032339e-06,0.00010570422455202788,1973411,
574.0,9.223372217093129e-07,1.7090419532905798e-06,0.00010534901957726106,1976849,
575.0,9.223372217093129e-07,1.7116446997533785e-06,0.00010572202154435217,1980287,
576.0,9.223372217093129e-07,1.7136048882093746e-06,0.00010537751950323582,1983725,
577.0,9.223372217093129e-07,1.719531610433478e-06,0.00010533917520660907,1987163,
578.0,9.223372217093129e-07,1.6746942037570989e-06,0.00010529458813834935,1990601,
579.0,9.223372217093129e-07,1.6705675989214797e-06,0.00010530944564379752,1994039,
580.0,9.223372217093129e-07,1.7174597815028392e-06,0.00010567584831733257,1997477,0.003964120522141457
581.0,9.223372217093129e-07,1.6910869362618541e-06,0.0001054815948009491,2000915,
582.0,9.223372217093129e-07,1.7042472109096707e-06,0.00010598462540656328,2004353,
583.0,9.223372217093129e-07,1.6872450032678898e-06,0.00010541922529228032,2007791,
584.0,9.223372217093129e-07,1.6871356365300016e-06,0.00010674195073079318,2011229,
585.0,9.223372217093129e-07,1.6600909020780819e-06,0.00010553367610555142,2014667,
586.0,9.223372217093129e-07,1.6919379959290382e-06,0.00010532028682064265,2018105,
587.0,7.378697546300828e-07,1.622712943571969e-06,0.00010578139335848391,2021543,
588.0,7.378697546300828e-07,1.6238788020928041e-06,0.00010531376756262034,2024981,
589.0,7.378697546300828e-07,1.614702114238753e-06,0.00010539431241340935,2028419,
590.0,7.378697546300828e-07,1.6529903632545029e-06,0.0001052319785230793,2031857,
591.0,7.378697546300828e-07,1.6138733371917624e-06,0.00010540502262301743,2035295,
592.0,7.378697546300828e-07,1.6097828847705387e-06,0.00010511861182749271,2038733,
593.0,7.378697546300828e-07,1.6239557680819416e-06,0.00010525462857913226,2042171,
594.0,7.378697546300828e-07,1.6108198224173975e-06,0.00010538799688220024,2045609,
595.0,7.378697546300828e-07,1.630365204619011e-06,0.00010525658581173047,2049047,
596.0,7.378697546300828e-07,1.6286737718473887e-06,0.00010577279317658395,2052485,
597.0,7.378697546300828e-07,1.6216499716392718e-06,0.00010535693581914529,2055923,
598.0,7.378697546300828e-07,1.6091337329271482e-06,0.0001050845967256464,2059361,
599.0,7.378697546300828e-07,1.6031973473218386e-06,0.00010576940258033574,2062799,
600.0,7.378697546300828e-07,1.6145163499459159e-06,0.0001054715394275263,2066237,0.003895031986758113
601.0,7.378697546300828e-07,1.6263525139947888e-06,0.00010518783528823406,2069675,
602.0,7.378697546300828e-07,1.637165496504167e-06,0.00010576103522907943,2073113,
603.0,5.902958264414337e-07,1.5585503660986433e-06,0.00010553126048762351,2076551,
604.0,5.902958264414337e-07,1.5771149719512323e-06,0.0001052885563694872,2079989,
605.0,5.902958264414337e-07,1.5609780348313507e-06,0.0001053276500897482,2083427,
606.0,5.902958264414337e-07,1.567943627378554e-06,0.00010539412323851138,2086865,
607.0,5.902958264414337e-07,1.5606813121848973e-06,0.00010575249325484037,2090303,
608.0,5.902958264414337e-07,1.5666992112528533e-06,0.00010528964776312932,2093741,
609.0,5.902958264414337e-07,1.5542925666522933e-06,0.00010526459664106369,2097179,
610.0,5.902958264414337e-07,1.5472347740796977e-06,0.00010544469114392996,2100617,
611.0,5.902958264414337e-07,1.5620767044310924e-06,0.00010548015416134149,2104055,
612.0,5.902958264414337e-07,1.5548273495369358e-06,0.00010535858746152371,2107493,
613.0,5.902958264414337e-07,1.5395164609799394e-06,0.00010516126349102706,2110931,
614.0,5.902958264414337e-07,1.556563688609458e-06,0.00010502764780540019,2114369,
615.0,5.902958264414337e-07,1.5677242117817514e-06,0.00010550099250394851,2117807,
616.0,5.902958264414337e-07,1.5374299664472346e-06,0.00010503609519219026,2121245,
617.0,5.902958264414337e-07,1.5546793292742223e-06,0.00010505881800781935,2124683,
618.0,5.902958264414337e-07,1.5287794212781591e-06,0.00010553367610555142,2128121,
619.0,4.722366497844632e-07,1.4878614820190705e-06,0.00010516370821278542,2131559,
620.0,4.722366497844632e-07,1.4874494809191674e-06,0.00010559519432717934,2134997,0.003957333974540234
621.0,4.722366497844632e-07,1.489886017225217e-06,0.00010525421384954825,2138435,
622.0,4.722366497844632e-07,1.5011376035545254e-06,0.00010522994853090495,2141873,
623.0,4.722366497844632e-07,1.4838792594673578e-06,0.00010525584366405383,2145311,
624.0,4.722366497844632e-07,1.5086819757925696e-06,0.00010519722127355635,2148749,
625.0,4.722366497844632e-07,1.4781162462895736e-06,0.00010528965503908694,2152187,
626.0,4.722366497844632e-07,1.4903519058862003e-06,0.00010505453974474221,2155625,
627.0,4.722366497844632e-07,1.4879524314892478e-06,0.00010518075578147545,2159063,
628.0,4.722366497844632e-07,1.492618139309343e-06,0.00010529447172302753,2162501,
629.0,4.722366497844632e-07,1.491149987487006e-06,0.0001055249958881177,2165939,
630.0,4.722366497844632e-07,1.4983361324993894e-06,0.00010537775233387947,2169377,
631.0,4.722366497844632e-07,1.4964490446800482e-06,0.00010565116826910526,2172815,
632.0,4.722366497844632e-07,1.4934346381778596e-06,0.00010545323311816901,2176253,
633.0,4.722366497844632e-07,1.4812353583693039e-06,0.00010513400775380433,2179691,
634.0,4.722366497844632e-07,1.4831696262262994e-06,0.00010506580292712897,2183129,
635.0,3.777893198275706e-07,1.4328917359307525e-06,0.00010545679833739996,2186567,
636.0,3.777893198275706e-07,1.4538705954691977e-06,0.00010526164260227233,2190005,
637.0,3.777893198275706e-07,1.4331750435303547e-06,0.0001049718412104994,2193443,
638.0,3.777893198275706e-07,1.4562830301656504e-06,0.00010537062917137519,2196881,
639.0,3.777893198275706e-07,1.427279926247138e-06,0.00010524257231736556,2200319,
640.0,3.777893198275706e-07,1.4360393834067509e-06,0.00010519325587665662,2203757,0.0039008716121315956
641.0,3.777893198275706e-07,1.459859845454048e-06,0.00010518445924390107,2207195,
642.0,3.777893198275706e-07,1.4394081517821178e-06,0.00010501880024094135,2210633,
643.0,3.777893198275706e-07,1.4352870039147092e-06,0.00010501682118047029,2214071,
644.0,3.777893198275706e-07,1.432362296327483e-06,0.000105326107586734,2217509,
645.0,3.777893198275706e-07,1.4490400417344063e-06,0.00010525176912778988,2220947,
646.0,3.777893198275706e-07,1.4356899100675946e-06,0.00010519618808757514,2224385,
647.0,3.777893198275706e-07,1.4302866020443616e-06,0.0001050585851771757,2227823,
648.0,3.777893198275706e-07,1.4423583252209937e-06,0.00010502196528250352,2231261,
649.0,3.777893198275706e-07,1.4270534620663966e-06,0.00010491185821592808,2234699,
650.0,3.777893198275706e-07,1.435866579413414e-06,0.00010500024654902518,2238137,
651.0,3.777893198275706e-07,1.43543365993537e-06,0.00010544094402575865,2241575,
652.0,3.777893198275706e-07,1.4534336969518336e-06,0.00010519583884160966,2245013,
653.0,3.777893198275706e-07,1.4368472420756007e-06,0.00010504173405934125,2248451,
654.0,3.777893198275706e-07,1.435952754036407e-06,0.00010502026998437941,2251889,
655.0,3.777893198275706e-07,1.4263089269661577e-06,0.00010547314013820142,2255327,
656.0,3.777893198275706e-07,1.4372076293511782e-06,0.0001054285530699417,2258765,
657.0,3.777893198275706e-07,1.4303777788882144e-06,0.00010541216761339456,2262203,
658.0,3.777893198275706e-07,1.4188231034495402e-06,0.00010510813444852829,2265641,
659.0,3.777893198275706e-07,1.4373456451721722e-06,0.00010564383410383016,2269079,
660.0,3.777893198275706e-07,1.4291681509348564e-06,0.00010521170042920858,2272517,0.00388916814699769
661.0,3.777893198275706e-07,1.4340694178827107e-06,0.00010547824786044657,2275955,
662.0,3.777893198275706e-07,1.4317286058940226e-06,0.00010512380686122924,2279393,
663.0,3.777893198275706e-07,1.4346306898005423e-06,0.00010570499580353498,2282831,
664.0,3.777893198275706e-07,1.436583261238411e-06,0.0001052950756275095,2286269,
665.0,3.777893198275706e-07,1.4165700576995732e-06,0.00010526496771490201,2289707,
666.0,3.0223145586205646e-07,1.4005038337927544e-06,0.00010518974158912897,2293145,
667.0,3.0223145586205646e-07,1.3940257304057013e-06,0.00010543505777604878,2296583,
668.0,3.0223145586205646e-07,1.4008583093527704e-06,0.00010496443428564817,2300021,
669.0,3.0223145586205646e-07,1.4073368674871745e-06,0.00010511940490687266,2303459,
670.0,3.0223145586205646e-07,1.3834346646035556e-06,0.0001051123981596902,2306897,
671.0,3.0223145586205646e-07,1.3808349876853754e-06,0.0001054871390806511,2310335,
672.0,3.0223145586205646e-07,1.3812946235702839e-06,0.00010497700714040548,2313773,
673.0,3.0223145586205646e-07,1.4004460808791919e-06,0.00010510045103728771,2317211,
674.0,3.0223145586205646e-07,1.3912172107666265e-06,0.00010517910413909703,2320649,
675.0,3.0223145586205646e-07,1.4088071793594281e-06,0.00010512990411370993,2324087,
676.0,3.0223145586205646e-07,1.3880044207326137e-06,0.00010522655793465674,2327525,
677.0,3.0223145586205646e-07,1.3855469660484232e-06,0.00010536043555475771,2330963,
678.0,3.0223145586205646e-07,1.3940698408987373e-06,0.00010531119187362492,2334401,
679.0,3.0223145586205646e-07,1.3921053323429078e-06,0.00010519158240640536,2337839,
680.0,3.0223145586205646e-07,1.3866250583305373e-06,0.00010523077071411535,2341277,0.0038821774069219828
681.0,3.0223145586205646e-07,1.3817061699228361e-06,0.0001052604493452236,2344715,
682.0,2.417851590053033e-07,1.3636997664434602e-06,0.00010493730951566249,2348153,
683.0,2.417851590053033e-07,1.3654844224220142e-06,0.00010535961337154731,2351591,
684.0,2.417851590053033e-07,1.3690139439859195e-06,0.00010542895324761048,2355029,
685.0,2.417851590053033e-07,1.359363295705407e-06,0.00010517384362174198,2358467,
686.0,2.417851590053033e-07,1.3684159512195038e-06,0.00010537158232182264,2361905,
687.0,2.417851590053033e-07,1.3577009667642415e-06,0.00010507798288017511,2365343,
688.0,2.417851590053033e-07,1.365377102047205e-06,0.00010550776642048731,2368781,
689.0,2.417851590053033e-07,1.3631631645694142e-06,0.00010519968054722995,2372219,
690.0,2.417851590053033e-07,1.360068154099281e-06,0.00010515535541344434,2375657,
691.0,2.417851590053033e-07,1.3761400623479858e-06,0.00010526312689762563,2379095,
692.0,2.417851590053033e-07,1.3570769397119875e-06,0.00010505625687073916,2382533,
693.0,2.417851590053033e-07,1.3729982129007112e-06,0.0001054154708981514,2385971,
694.0,2.417851590053033e-07,1.365099024042138e-06,0.00010488238331163302,2389409,
695.0,2.417851590053033e-07,1.3593739822681528e-06,0.00010520828072912991,2392847,
696.0,2.417851590053033e-07,1.3629025943373563e-06,0.00010504515375941992,2396285,
697.0,2.417851590053033e-07,1.3578662674262887e-06,0.00010491642751730978,2399723,
698.0,2.417851590053033e-07,1.3688004401046783e-06,0.00010507996194064617,2403161,
699.0,2.417851590053033e-07,1.3649510037794244e-06,0.0001051578001352027,2406599,
700.0,2.417851590053033e-07,1.3596195458376314e-06,0.00010517060582060367,2410037,0.0038771317340433598
701.0,2.417851590053033e-07,1.3680264601134695e-06,0.00010512790322536603,2413475,
702.0,2.417851590053033e-07,1.3616696605822654e-06,0.00010505081445444375,2416913,
703.0,2.417851590053033e-07,1.3648070762428688e-06,0.00010527879931032658,2420351,
704.0,2.417851590053033e-07,1.3639196367876139e-06,0.00010507440310902894,2423789,
705.0,2.417851590053033e-07,1.369402525597252e-06,0.00010518429917283356,2427227,
706.0,2.417851590053033e-07,1.36956828100665e-06,0.00010509782441658899,2430665,
707.0,2.417851590053033e-07,1.3685512385563925e-06,0.00010508920240681618,2434103,
708.0,2.417851590053033e-07,1.3677617971552536e-06,0.00010509260755497962,2437541,
709.0,2.417851590053033e-07,1.364284685223538e-06,0.00010512983135413378,2440979,
710.0,2.417851590053033e-07,1.3657745512318797e-06,0.0001051959116011858,2444417,
711.0,1.9342813573075546e-07,1.337975959359028e-06,0.00010493773152120411,2447855,
712.0,1.9342813573075546e-07,1.3352746464079246e-06,0.00010482901416253299,2451293,
713.0,1.9342813573075546e-07,1.336283958153217e-06,0.00010522774391574785,2454731,
714.0,1.9342813573075546e-07,1.3327276064956095e-06,0.00010501197539269924,2458169,
715.0,1.9342813573075546e-07,1.339799382549245e-06,0.00010501188808120787,2461607,
716.0,1.9342813573075546e-07,1.3291037248563953e-06,0.00010481350909685716,2465045,
717.0,1.9342813573075546e-07,1.341074721494806e-06,0.00010498790652491152,2468483,
718.0,1.9342813573075546e-07,1.3360059938349877e-06,0.00010515582107473165,2471921,
719.0,1.9342813573075546e-07,1.3414025943347951e-06,0.00010528459824854508,2475359,
720.0,1.9342813573075546e-07,1.3386622867983533e-06,0.00010526870028115809,2478797,0.003873565699905157
721.0,1.9342813573075546e-07,1.3423068594420329e-06,0.00010520107753109187,2482235,
722.0,1.9342813573075546e-07,1.3363969628699124e-06,0.00010516629845369607,2485673,
723.0,1.9342813573075546e-07,1.3342348665901227e-06,0.00010536727495491505,2489111,
724.0,1.9342813573075546e-07,1.3299713828018866e-06,0.00010517086047912017,2492549,
725.0,1.9342813573075546e-07,1.3398537248576758e-06,0.00010514967289054766,2495987,
726.0,1.9342813573075546e-07,1.3312619557837024e-06,0.00010528443817747757,2499425,
727.0,1.9342813573075546e-07,1.3268199836602435e-06,0.00010512755397940055,2502863,
728.0,1.9342813573075546e-07,1.3231360753707122e-06,0.00010520456999074668,2506301,
729.0,1.9342813573075546e-07,1.3414285149337957e-06,0.00010519128409214318,2509739,
730.0,1.9342813573075546e-07,1.3175149433664046e-06,0.00010492697037989274,2513177,
731.0,1.9342813573075546e-07,1.34150764097285e-06,0.00010495640162844211,2516615,
732.0,1.9342813573075546e-07,1.3177104847272858e-06,0.00010501421638764441,2520053,
733.0,1.5474250858460437e-07,1.3181227132008644e-06,0.00010512054723221809,2523491,
734.0,1.5474250858460437e-07,1.3085510772725684e-06,0.00010541826486587524,2526929,
735.0,1.5474250858460437e-07,1.320109618063725e-06,0.0001051262515829876,2530367,
736.0,1.5474250858460437e-07,1.3148733160051052e-06,0.00010507921979296952,2533805,
737.0,1.5474250858460437e-07,1.3182830116420519e-06,0.00010530944564379752,2537243,
738.0,1.5474250858460437e-07,1.3142182524461532e-06,0.00010524212848395109,2540681,
739.0,1.5474250858460437e-07,1.3112539818393998e-06,0.00010519588977331296,2544119,
740.0,1.5474250858460437e-07,1.3243533203421975e-06,0.00010505784302949905,2547557,0.0038749584928154945
741.0,1.5474250858460437e-07,1.3017415767535567e-06,0.00010513262532185763,2550995,
742.0,1.5474250858460437e-07,1.304507804888999e-06,0.00010522986121941358,2554433,
743.0,1.5474250858460437e-07,1.3155547549104085e-06,0.00010518983617657796,2557871,
744.0,1.5474250858460437e-07,1.3194030543672852e-06,0.00010505281534278765,2561309,
745.0,1.5474250858460437e-07,1.3116073205310386e-06,0.00010515002213651314,2564747,
746.0,1.5474250858460437e-07,1.3154603948350996e-06,0.00010522807133384049,2568185,
747.0,1.5474250858460437e-07,1.3280395023684832e-06,0.00010508873674552888,2571623,
748.0,1.5474250858460437e-07,1.3080418739264132e-06,0.00010513905726838857,2575061,
749.0,1.2379400970985444e-07,1.3039682471571723e-06,0.00010517225746298209,2578499,
750.0,1.2379400970985444e-07,1.2935876156916493e-06,0.0001051290673785843,2581937,
751.0,1.2379400970985444e-07,1.306082140217768e-06,0.00010508261766517535,2585375,
752.0,1.2379400970985444e-07,1.305151045016828e-06,0.00010518490307731554,2588813,
753.0,1.2379400970985444e-07,1.2941136446897872e-06,0.00010529719293117523,2592251,
754.0,1.2379400970985444e-07,1.3044860907029943e-06,0.00010510466381674632,2595689,
755.0,1.2379400970985444e-07,1.298714551012381e-06,0.00010516743350308388,2599127,
756.0,1.2379400970985444e-07,1.2928908290632535e-06,0.00010502224904485047,2602565,
757.0,1.2379400970985444e-07,1.2975422123417957e-06,0.00010505968384677544,2606003,
758.0,1.2379400970985444e-07,1.3008339010411873e-06,0.00010498515621293336,2609441,
759.0,1.2379400970985444e-07,1.2942005014338065e-06,0.0001049191050697118,2612879,
760.0,1.2379400970985444e-07,1.3022058737988118e-06,0.0001052067382261157,2616317,0.003864534432068467
761.0,1.2379400970985444e-07,1.3023396832068102e-06,0.00010494845628272742,2619755,
762.0,1.2379400970985444e-07,1.294705498366966e-06,0.00010501491487957537,2623193,
763.0,1.2379400970985444e-07,1.2957245871803025e-06,0.00010512552398722619,2626631,
764.0,1.2379400970985444e-07,1.29274030769011e-06,0.0001050588907673955,2630069,
765.0,1.0000000116860974e-07,1.2885448086308315e-06,0.00010526229743845761,2633507,
766.0,1.0000000116860974e-07,1.2873523473899695e-06,0.00010507465049158782,2636945,
767.0,1.0000000116860974e-07,1.2812681688956218e-06,0.00010510296851862222,2640383,
768.0,1.0000000116860974e-07,1.2838113434554543e-06,0.00010512976587051526,2643821,
769.0,1.0000000116860974e-07,1.2848747701355023e-06,0.00010516287147765979,2647259,
770.0,1.0000000116860974e-07,1.2857399269705638e-06,0.0001051500003086403,2650697,
771.0,1.0000000116860974e-07,1.2866626093455125e-06,0.0001050439677783288,2654135,
772.0,1.0000000116860974e-07,1.2958626030012965e-06,0.0001051452272804454,2657573,
773.0,1.0000000116860974e-07,1.2819367611882626e-06,0.00010521845251787454,2661011,
774.0,1.0000000116860974e-07,1.2925968349009054e-06,0.00010510766878724098,2664449,
775.0,1.0000000116860974e-07,1.2871552144133602e-06,0.00010514045425225049,2667887,
776.0,1.0000000116860974e-07,1.2894447536382359e-06,0.00010508457489777356,2671325,
777.0,1.0000000116860974e-07,1.2924012935400242e-06,0.00010502147779334337,2674763,
778.0,1.0000000116860974e-07,1.2927316674904432e-06,0.00010524394747335464,2678201,
779.0,1.0000000116860974e-07,1.2867280929640401e-06,0.00010520566866034642,2681639,
780.0,1.0000000116860974e-07,1.293743707719841e-06,0.0001052630104823038,2685077,0.003871762426570058
781.0,1.0000000116860974e-07,1.28102874441538e-06,0.00010516033216845244,2688515,
782.0,1.0000000116860974e-07,1.2808683322873549e-06,0.00010524701792746782,2691953,
783.0,1.0000000116860974e-07,1.288290604861686e-06,0.00010512307926546782,2695391,
784.0,1.0000000116860974e-07,1.281830009247642e-06,0.00010518280032556504,2698829,
785.0,1.0000000116860974e-07,1.293316927331034e-06,0.00010513761662878096,2702267,
786.0,1.0000000116860974e-07,1.287709437747253e-06,0.00010528797429287806,2705705,
787.0,1.0000000116860974e-07,1.2849068298237398e-06,0.00010504134115763009,2709143,
788.0,1.0000000116860974e-07,1.2786990737367887e-06,0.00010491551802260801,2712581,
789.0,1.0000000116860974e-07,1.279675416299142e-06,0.00010501353244762868,2716019,
790.0,1.0000000116860974e-07,1.283171968680108e-06,0.00010521614603931084,2719457,
791.0,1.0000000116860974e-07,1.28605597637943e-06,0.00010515381291043013,2722895,
792.0,1.0000000116860974e-07,1.2844478760598577e-06,0.00010507549450267106,2726333,
793.0,1.0000000116860974e-07,1.2832836091547506e-06,0.00010525787365622818,2729771,
794.0,1.0000000116860974e-07,1.2843183867516927e-06,0.00010506319813430309,2733209,
795.0,1.0000000116860974e-07,1.2820314623240847e-06,0.00010507336992304772,2736647,
796.0,1.0000000116860974e-07,1.2757186595990788e-06,0.00010523209493840113,2740085,
797.0,1.0000000116860974e-07,1.2877103472419549e-06,0.00010507789556868374,2743523,
798.0,1.0000000116860974e-07,1.2742060562231927e-06,0.0001051141443895176,2746961,
799.0,1.0000000116860974e-07,1.2834499329983373e-06,0.0001051210128935054,2750399,
800.0,1.0000000116860974e-07,1.283272808905167e-06,0.00010518629278521985,2753837,0.0038704206235706806
801.0,1.0000000116860974e-07,1.2857951787736965e-06,0.00010512094013392925,2757275,
802.0,1.0000000116860974e-07,1.2856429520979873e-06,0.0001051908839144744,2760713,
803.0,1.0000000116860974e-07,1.2829303841499495e-06,0.00010502766963327304,2764151,
804.0,1.0000000116860974e-07,1.2742027593048988e-06,0.0001049352140398696,2767589,
805.0,1.0000000116860974e-07,1.2882596820418257e-06,0.00010520199430175126,2771027,
806.0,1.0000000116860974e-07,1.2812187151212129e-06,0.00010519414354348555,2774465,
807.0,1.0000000116860974e-07,1.2842619980801828e-06,0.00010498920164536685,2777903,
808.0,1.0000000116860974e-07,1.2800264812540263e-06,0.00010512497101444751,2781341,
809.0,1.0000000116860974e-07,1.283049414269044e-06,0.00010508429841138422,2784779,
810.0,1.0000000116860974e-07,1.2707153018709505e-06,0.00010523507080506533,2788217,
811.0,1.0000000116860974e-07,1.2767213775077835e-06,0.0001050337014021352,2791655,
812.0,1.0000000116860974e-07,1.2800383046851493e-06,0.00010514124005567282,2795093,
813.0,1.0000000116860974e-07,1.2829125353164272e-06,0.00010506247781449929,2798531,
814.0,1.0000000116860974e-07,1.280816832149867e-06,0.0001049635247909464,2801969,
815.0,1.0000000116860974e-07,1.279550019717135e-06,0.00010513607412576675,2805407,
816.0,1.0000000116860974e-07,1.279954744859424e-06,0.0001050785940606147,2808845,
817.0,1.0000000116860974e-07,1.2857985893788282e-06,0.00010499018389964476,2812283,
818.0,1.0000000116860974e-07,1.2800367130694212e-06,0.00010520657815504819,2815721,
819.0,1.0000000116860974e-07,1.2908044482173864e-06,0.00010506315447855741,2819159,
820.0,1.0000000116860974e-07,1.2854869737566332e-06,0.00010507860861252993,2822597,0.003866821061819792
821.0,1.0000000116860974e-07,1.2726104614557698e-06,0.00010519163333810866,2826035,
822.0,1.0000000116860974e-07,1.274476289836457e-06,0.0001051567232934758,2829473,
823.0,1.0000000116860974e-07,1.2818017012250493e-06,0.00010507572733331472,2832911,
824.0,1.0000000116860974e-07,1.2863322353950934e-06,0.00010504332021810114,2836349,
825.0,1.0000000116860974e-07,1.2817015431210166e-06,0.00010503232624614611,2839787,
826.0,1.0000000116860974e-07,1.2830982996092644e-06,0.00010510769789107144,2843225,
827.0,1.0000000116860974e-07,1.2816101389034884e-06,0.00010503907833481207,2846663,
828.0,1.0000000116860974e-07,1.2888383480458288e-06,0.00010519908391870558,2850101,
829.0,1.0000000116860974e-07,1.2804114248865517e-06,0.00010533614840824157,2853539,
830.0,1.0000000116860974e-07,1.277005821975763e-06,0.00010517198097659275,2856977,
831.0,1.0000000116860974e-07,1.283482333747088e-06,0.00010527328413445503,2860415,
832.0,1.0000000116860974e-07,1.2758068805851508e-06,0.0001051865256158635,2863853,
833.0,1.0000000116860974e-07,1.2899669172838912e-06,0.00010515470057725906,2867291,
834.0,1.0000000116860974e-07,1.2924867860419909e-06,0.00010513413872104138,2870729,
835.0,1.0000000116860974e-07,1.2796275541404611e-06,0.00010499039490241557,2874167,
836.0,1.0000000116860974e-07,1.2864539939982933e-06,0.00010511102300370112,2877605,
837.0,1.0000000116860974e-07,1.2912586271340842e-06,0.0001049370039254427,2881043,
838.0,1.0000000116860974e-07,1.287366444557847e-06,0.00010523328091949224,2884481,
839.0,1.0000000116860974e-07,1.2931379842484603e-06,0.00010524555545998737,2887919,
840.0,1.0000000116860974e-07,1.2891749747723225e-06,0.00010538948845351115,2891357,0.0038891970179975033
841.0,1.0000000116860974e-07,1.2817054084734991e-06,0.0001049755810527131,2894795,
842.0,1.0000000116860974e-07,1.2877565040980699e-06,0.00010516843758523464,2898233,
843.0,1.0000000116860974e-07,1.288122803089209e-06,0.00010508122068131343,2901671,
844.0,1.0000000116860974e-07,1.2851152177972835e-06,0.00010509425919735804,2905109,
845.0,1.0000000116860974e-07,1.293332047680451e-06,0.00010513826418900862,2908547,
846.0,1.0000000116860974e-07,1.2801342563761864e-06,0.00010534583270782605,2911985,
847.0,1.0000000116860974e-07,1.287457507714862e-06,0.00010505737736821175,2915423,
848.0,1.0000000116860974e-07,1.2917872709294898e-06,0.0001053094892995432,2918861,
849.0,1.0000000116860974e-07,1.2822026747016935e-06,0.00010512951121199876,2922299,
850.0,1.0000000116860974e-07,1.2905136372864945e-06,0.0001050119026331231,2925737,
851.0,1.0000000116860974e-07,1.2901782611152157e-06,0.00010521154035814106,2929175,
852.0,1.0000000116860974e-07,1.2795576367352623e-06,0.00010530960571486503,2932613,
853.0,1.0000000116860974e-07,1.2736691132886335e-06,0.00010531416774028912,2936051,
854.0,1.0000000116860974e-07,1.2712359875877155e-06,0.00010522641241550446,2939489,
855.0,1.0000000116860974e-07,1.2873377954747411e-06,0.00010522452794248238,2942927,
856.0,1.0000000116860974e-07,1.283229494219995e-06,0.00010495663445908576,2946365,
857.0,1.0000000116860974e-07,1.2726488876069197e-06,0.00010505845420993865,2949803,
858.0,1.0000000116860974e-07,1.2849773156631272e-06,0.00010505590762477368,2953241,
859.0,1.0000000116860974e-07,1.2774473816534737e-06,0.00010502818622626364,2956679,
860.0,1.0000000116860974e-07,1.2732612049148884e-06,0.00010518578346818686,2960117,0.0038681095466017723
861.0,1.0000000116860974e-07,1.2735356449411483e-06,0.00010508855484658852,2963555,
862.0,1.0000000116860974e-07,1.2880013855465222e-06,0.0001050594073603861,2966993,
863.0,1.0000000116860974e-07,1.2810930911655305e-06,0.00010523374658077955,2970431,
864.0,1.0000000116860974e-07,1.2871198578068288e-06,0.00010506079706829041,2973869,
865.0,1.0000000116860974e-07,1.279985781366122e-06,0.000105271115899086,2977307,
866.0,1.0000000116860974e-07,1.2752586826536572e-06,0.00010516212932998314,2980745,


==> stability_small.csv <==
time,135129529,136963008,160861289,252660926,135129529-0L
0.001,0.46645623,0.99805576,0.67472404,0.9813545,0.59955996
0.0649999999999463,0.8537518,1.3393884,2.0872316,0.9983449,1.032051
0.1290000000002519,1.0625885,1.4528928,2.0545077,1.1250032,0.30727416
0.1930000000005575,0.7444926,1.730571,2.130021,1.2938604,0.34146556
0.2570000000008346,1.3034549,0.5677579,2.2032647,1.2168233,1.2997918
0.3209999999993212,1.5876871,1.8718858,1.8465784,1.1230093,0.49988222
0.3849999999978078,0.39620343,2.6910179,2.2091792,1.2669324,0.4221692
0.4489999999962943,1.1917752,1.0667957,2.1525893,1.1785551,0.73983616
0.5129999999947811,0.72551996,1.8172995,2.577233,1.0967549,0.45693263
0.5769999999932677,1.0094448,0.72971314,0.74423695,1.1329528,0.534628
0.6409999999917543,1.1091857,1.0983914,1.9741586,1.149851,0.70957255
0.7049999999902409,1.1467173,1.009957,2.3643508,1.0396434,0.45203224
0.7689999999887275,0.87622726,2.3677206,2.2148812,1.3654131,0.5014234
0.8329999999872141,1.523142,2.6519527,0.7336685,0.98425597,0.8598822
0.8969999999857007,1.6649396,2.1496603,1.1053268,1.1467626,0.4682024
0.9609999999841872,0.49356806,2.1976426,1.4235411,1.0512148,0.42371482
1.024999999982674,1.5532917,2.2988317,2.5386343,1.1300946,0.39338106
1.0889999999811606,1.5102708,2.3734713,0.9331641,1.2891029,1.1060147
1.1529999999796472,1.5794116,2.30042,1.234874,1.2350926,0.74322885
1.2169999999781338,1.4933805,2.5120444,1.2120494,1.2522731,0.4085125
1.2809999999766204,1.5422659,2.4893436,0.99643296,1.4425951,0.9439036
1.344999999975107,1.4976321,2.0310993,2.0238361,1.096715,0.4888067
1.4089999999735936,1.596237,2.3384194,2.0216103,0.96947414,0.5540205
1.4729999999720802,1.5571804,2.2910588,2.1819036,0.9753743,0.8315262
1.5369999999705668,1.5105811,2.2714896,2.720291,1.0894848,0.5273519
1.6009999999690534,1.6056795,2.4984946,2.55616,1.252657,0.8512708
1.66499999996754,1.6307658,2.004464,1.092932,1.3024508,0.69150776
1.7289999999660266,1.0555816,2.3278348,0.456578,1.3353621,1.0288974
1.7929999999645132,0.520092,2.0163486,1.7871836,1.3278217,0.6614932
1.856999999963,1.5725459,2.3376987,2.3635175,0.9191924,0.6552425
1.9209999999614864,1.4475988,2.32923,2.0260892,0.99269897,0.93057334
1.984999999959973,1.5501739,2.0851355,1.4859362,1.0592748,0.321323
2.0489999999586868,0.9852073,2.3152838,0.82942116,1.3130224,0.37008667
2.1129999999717253,0.7917604,2.9935267,0.75266266,1.3799095,0.7387621
2.176999999984764,0.49888116,3.0152855,1.229067,1.3121845,0.7213223
2.2409999999978023,0.57065547,3.1654317,0.95198566,1.2816523,0.69602484
2.305000000010841,1.6802487,2.7892354,1.6769919,1.13834,1.1851201
2.36900000002388,1.5567784,2.3330195,2.3851829,1.2457329,1.0700918
2.433000000036918,1.6236551,3.176585,1.8786017,1.2946123,0.8948716
2.4970000000499564,1.5441381,3.0466442,2.484879,1.0965841,1.1509107
2.561000000062995,1.5468367,2.545877,2.657691,1.5718545,0.71111727
2.6250000000760334,1.5587744,2.4086092,2.2999344,1.4980413,0.39938104
2.689000000089072,1.5539597,3.055531,1.098724,1.1762286,0.3286491
2.7530000001021104,1.5658978,3.087001,0.908114,1.0079647,0.7584998
2.817000000115149,1.5853301,2.934456,0.8586359,1.183943,0.61001897
2.881000000128188,1.5220165,3.0092747,2.0011158,1.1728479,1.0067948
2.945000000141226,1.4080865,3.2076795,2.1593893,0.9744268,0.76915634
3.0090000001542645,1.4077461,3.0552952,2.3736706,1.2363248,1.0643456
3.073000000167303,1.5368768,2.9078999,2.4096618,1.037055,0.69971776
3.137000000180341,1.5115197,3.2038546,1.8523998,1.1749268,0.83731717
3.20100000019338,0.5508092,2.9569118,2.8318617,1.2365825,0.7326735
3.2650000002064186,0.996853,2.946125,1.0983862,1.2949712,0.34119555
3.329000000219457,1.1408862,2.7894976,0.8700627,1.0948033,1.0064962
3.393000000232496,1.6251619,2.9997528,0.7210204,1.3407825,0.47692454
3.457000000245534,1.5836772,3.0430546,0.69480973,1.1894902,0.7537176
3.5210000002585726,1.6366928,3.1680264,1.0534791,1.1904048,1.0189996
3.585000000271611,1.5082499,2.9610698,2.2113266,0.9588351,0.5790222
3.6490000002846497,1.5745881,2.9425004,0.9591872,1.0914867,0.7805851
3.713000000297688,1.1656114,2.539023,2.4524224,0.99862665,0.90415555
3.777000000310727,0.8954815,2.0708575,2.8712943,1.0254452,1.1031576
3.841000000323765,1.5652268,2.4701777,2.9185514,0.98462784,0.55725056
3.905000000336804,1.5586274,2.4017315,1.8317399,1.1557258,0.53507787
3.969000000349842,1.5016655,2.370605,2.2020319,1.2324827,0.38249627
4.033000000362881,1.5702153,2.2946255,2.1438477,1.3406335,0.56733435
4.097000000375918,1.5995495,2.1158133,2.1929488,1.3161569,0.8719955
4.161000000388957,1.6073993,2.5310447,2.0258255,1.1864755,1.1878858
4.225000000401995,1.510171,2.453872,2.0873713,1.3461258,0.6002663
4.289000000415034,0.5626297,2.4551237,1.918391,1.3031048,0.90992683
4.353000000428072,0.42494825,2.3495746,2.26073,1.3152484,0.43175992
4.417000000441111,0.8965785,2.2456222,1.9071574,1.1663779,1.0153538
4.4810000004541495,0.3719506,2.34124,0.93404144,0.87898874,0.8865598
4.545000000467188,0.9986752,2.7726977,0.99669045,1.3520821,1.2230844
4.6090000004802265,0.49351117,2.397571,2.2214282,1.146088,1.1561437
4.673000000493265,0.6712734,2.2740314,1.8759221,1.4304386,1.0603029
4.737000000506304,1.0918981,2.517643,2.108491,1.2206951,0.7248338
4.801000000519342,1.4199728,2.3570728,1.0607808,0.9123829,1.0463886
4.865000000532381,1.5368965,2.3365724,2.0983508,0.9471836,0.6016998
4.929000000545419,1.508001,2.270132,2.1050072,0.90466017,0.90226966
4.993000000558458,1.5355295,2.269961,2.286961,1.2353083,0.79713625
5.057000000571496,0.44418454,2.3437297,0.95936644,1.0753565,0.87917316
5.121000000584535,1.0851451,2.4117348,1.0731896,1.2976834,0.58453906
5.185000000597573,1.5835992,2.5027297,0.8340708,1.0794824,1.1115727
5.249000000610612,1.6715033,2.3081949,1.005873,1.1004463,0.854512
5.313000000623651,1.4274728,2.4997358,2.4591694,0.8520158,0.46698955
5.37700000063669,1.5432141,2.4389834,2.0717537,1.3568453,0.7015789
5.441000000649728,1.5230656,2.1916034,1.4215468,1.424852,0.589947
5.505000000662767,1.6675011,2.3162177,1.0995975,1.0988938,1.0077397
5.569000000675805,1.5998904,2.1525314,2.2582042,0.9910202,0.5752556
5.633000000688844,1.5411223,2.7972836,2.3222885,1.3364278,0.3043074
5.697000000701882,1.5980041,2.380389,1.9847428,1.3985525,0.745542
5.761000000714921,1.4868549,1.7082926,0.84405047,1.1548164,0.9495873
5.825000000727959,1.4821533,1.7088199,2.2112887,1.0852542,1.0853105
5.889000000740998,0.527126,1.5195686,0.6543762,1.4374748,0.37695816
5.953000000754036,1.0404787,1.6497219,0.82552624,1.2097353,0.64720434
6.017000000767075,1.6194772,1.8615662,0.67361534,1.4927474,0.674749
6.081000000780113,1.4443631,1.6831412,1.8278178,0.87216115,0.41469556
6.145000000793152,1.5715337,1.570009,2.2219663,1.0740172,0.79214406
6.20900000080619,0.3653997,1.552899,2.9821782,1.1479757,0.88769084
6.273000000819229,1.1471792,1.1862842,2.7862601,1.2898036,1.0698079
6.337000000832267,0.9954684,1.2216463,2.1346376,1.202802,1.0150295
6.401000000845306,1.5476886,1.0361072,2.6258016,1.3429252,0.8197645
6.465000000858344,1.5077643,1.3107193,2.9297001,1.1034641,0.593541
6.529000000871383,1.5182043,1.742991,1.2095455,1.3441733,0.9574658
6.593000000884421,1.5032506,0.6975241,1.032404,1.2236274,0.8730398
6.65700000089746,0.33841416,0.7360662,0.79835314,1.326463,1.0458971
6.721000000910498,1.5171636,1.5396775,1.1699334,1.0606769,0.93193984
6.785000000923537,1.5666696,1.2381659,0.9203767,1.1654825,1.073576
6.849000000936576,1.5242558,1.4339162,2.2792337,1.1065615,0.73786426
6.913000000949614,1.5829284,1.2494757,2.6056333,1.3306434,0.7626984
6.9770000009626525,1.5044233,0.98238516,2.437168,1.3042988,0.8572131
7.041000000975691,1.6560746,1.0672753,2.5970314,1.2394618,1.0905932
7.1050000009887295,1.5833515,1.4807589,2.1735349,1.0871407,0.79850936
7.169000001001769,1.681732,1.1746589,1.3091713,1.1933362,0.6153826
7.233000001014807,1.5892459,2.6965141,2.336625,0.8691874,0.7649818
7.297000001027844,1.1111094,2.701887,1.8647171,1.039259,1.109981
7.361000001040884,0.30498764,1.5076785,2.4626832,1.267676,0.2644603
7.425000001053922,0.6447835,1.381191,0.98591346,1.188281,0.8476192
7.489000001066961,1.2204926,1.5462627,1.7631811,1.4248542,0.7471351
7.553000001079999,1.1620722,1.3619558,0.9822265,1.3852875,0.6749354
7.617000001093038,0.59235114,1.1830637,1.0437073,1.2381523,0.2767192
7.681000001106076,1.5989676,0.71948695,0.9420953,0.93388677,0.90988696
7.745000001119115,1.6250054,1.3373016,1.0844712,1.0977325,0.66024953
7.809000001132153,1.5414757,1.8017948,2.2845354,1.078416,0.5312595
7.873000001145192,1.5048596,0.8936404,2.314521,1.1205266,0.8035391
7.93700000115823,0.8527089,1.1117815,0.93304354,1.145705,1.009355
8.001000001171269,0.7709703,1.5934548,1.0054822,1.0974411,0.4257842
8.065000001184307,0.51637095,1.1032856,0.83252275,1.4872632,0.77475935
8.129000001197346,1.2655691,1.078712,2.2796514,1.2787588,1.066333
8.193000001210383,1.2868428,1.5503048,2.7271824,1.3449767,0.32835382
8.257000001223421,1.0346735,1.8065306,2.1729712,1.2140397,1.0545877
8.32100000123646,0.4641448,1.8951428,2.5615962,1.2313377,0.29595125
8.385000001249498,1.0638509,1.5209091,2.0504732,1.3596247,0.6159452
8.449000001262537,1.2123042,2.6074157,2.2027097,1.2068757,0.9823618
8.513000001275575,0.487374,2.5813155,1.9136623,1.2110081,1.1389685
8.577000001288614,1.5452726,2.2330108,0.9615614,1.462398,1.1223785
8.641000001301652,1.2830229,2.1288993,1.894358,1.2184569,0.3226543
8.70500000131469,1.5597926,1.5743572,1.039385,1.299241,0.67354083
8.76900000132773,0.56847423,1.4626334,1.3466967,1.374,0.8919997
8.833000001340768,0.39136365,1.3868372,1.1701418,1.3203648,0.7938897
8.897000001353806,0.29027876,1.4760578,1.0277562,1.2393826,0.9670545
8.961000001366845,1.2204868,1.2208985,0.7886453,1.1070983,0.8797575
9.025000001379883,1.1275686,1.3513286,1.004442,1.1179943,1.148013
9.089000001392922,1.27177,1.5624259,0.99202365,1.2457767,1.1012723
9.15300000140596,1.2147989,1.5897738,0.9934065,1.4995497,0.5249026
9.217000001419,0.45223945,1.5581083,1.1194485,1.4341037,0.54126656
9.281000001432036,1.4752288,1.1040852,1.132524,1.032801,1.0128433
9.345000001445076,1.5440803,1.5378687,0.8912402,1.274514,0.86606675
9.409000001458116,1.2725669,1.7538146,0.7801224,1.2163488,0.5707815
9.473000001471153,1.5491208,1.5459319,1.1739346,1.0967499,0.81137955
9.537000001484191,1.6088182,2.4446352,0.84909767,0.89473665,0.41584155
9.60100000149723,1.5170954,2.16202,0.9013108,1.1520765,1.1638298
9.665000001510268,1.5720462,1.6949466,1.9695703,1.0868976,0.632585
9.729000001523309,1.5410453,1.5275005,1.8993134,1.2678154,0.7978698
9.793000001536344,1.4639554,0.9753326,0.7331886,1.3007779,0.31292626
9.857000001549384,1.4705616,2.4522893,0.75967073,1.1428419,1.201069
9.921000001562424,1.542784,2.3867648,1.0136323,0.97690153,1.0112993
9.98500000157546,1.5520903,2.6251085,1.0898808,0.8730338,0.45025253
10.0490000015885,1.5658346,1.5108986,2.1371982,1.3959126,1.2853959
10.113000001601538,1.5631044,1.0585153,2.010167,1.3111275,0.6375065
10.177000001614577,1.5917178,1.3447614,2.0367665,1.24613,0.3396932
10.241000001627617,1.109508,1.2203313,2.7390485,1.3292146,1.072948
10.305000001640654,0.6946812,1.0080204,1.1187629,1.3987567,0.847551
10.369000001653692,0.514326,1.2009435,1.450438,1.0782865,0.67992085
10.43300000166673,0.4144566,0.98708034,1.0040983,1.330768,0.51984656
10.497000001679767,1.25679,2.0873284,1.2839874,1.3606527,0.46128845
10.561000001692808,1.538266,0.9625838,2.207393,1.1934788,0.9092646
10.625000001705846,1.3200644,1.5149556,1.8737888,1.2106658,0.8473774
10.689000001718885,1.563055,2.1875746,1.8139307,1.3205522,0.46014014
10.753000001731923,1.6636693,1.8024794,0.7107994,1.2027375,0.9445434
10.817000001744962,1.5289031,1.1503881,2.107357,1.2995901,1.0307562
10.881000001758,1.5362095,1.5706137,2.040372,1.1761618,1.1176293
10.94500000177104,1.7095506,1.2952102,2.203502,1.2723472,1.1486363
11.009000001784075,1.5115367,2.3002634,2.4461582,0.992629,0.42077428
11.073000001797116,1.2220181,2.2585218,1.6596471,1.1881688,0.7169686
11.137000001810156,0.6621757,2.5122287,2.22129,1.1222081,0.38326675
11.201000001823193,1.1283303,1.5954975,1.6488394,0.99700314,0.9009821
11.265000001836231,0.47791535,0.97543216,1.857534,1.0867304,0.860251
11.32900000184927,0.5592796,0.56178087,0.9455491,1.0799978,1.2345763
11.393000001862308,1.1205696,1.8696877,2.0211196,1.141688,0.7601611
11.457000001875349,1.467321,1.3244691,0.9813982,1.2406925,0.58462185
11.521000001888384,1.5483619,1.3557584,1.2068617,1.3380333,0.4079652
11.585000001901424,1.5439637,2.2330003,0.75239074,0.87233186,0.9801689
11.649000001914464,1.5931734,0.87233317,2.390049,1.2605907,0.6740721
11.7130000019275,1.6200843,1.5948441,1.8845875,0.92326486,0.5558246
11.77700000194054,1.5569576,1.44366,2.0378687,1.0822812,0.9594647
11.841000001953578,1.520584,2.2893107,2.383792,1.0283352,1.106666
11.905000001966616,1.5409135,1.626104,1.1537689,0.89095247,0.5212421
11.969000001979657,1.5223131,1.6666986,1.1855313,1.0737027,0.49747828
12.033000001992692,1.4861737,1.4427692,0.8021023,1.3630805,0.57401526
12.097000002005732,1.5789399,1.6209517,0.7682579,1.2491554,0.5594594
12.16100000201877,1.4598618,1.4044199,1.3933928,1.2593982,0.4500835
12.225000002031807,1.4693943,1.6706592,2.1897786,1.1294005,1.1307783
12.289000002044848,1.5009656,2.3103433,2.0462825,1.2286702,0.32880554
12.353000002057886,1.5254983,1.5757312,0.9750549,1.2667786,0.20596404
12.417000002070925,1.4679239,1.0754,0.7897502,1.36051,0.81996167
12.481000002083965,1.5550672,1.5384012,1.0567695,0.8404167,0.5002681
12.545000002097002,1.5614712,1.3377582,2.3347292,1.2375573,0.3731571
12.60900000211004,1.4952354,1.7514299,1.8397975,1.0994291,0.6675947
12.67300000212308,1.4877965,1.4236298,1.9608951,0.894679,0.368239
12.737000002136115,1.5521001,1.5656416,2.2478507,1.2334421,1.0322877
12.801000002149156,1.4973094,1.5106877,1.7475164,1.167927,1.1039828
12.865000002162196,1.5474471,1.772667,1.0462668,1.0865148,0.47220817
12.929000002175233,1.5148313,1.5382047,1.2280314,0.9539615,0.8056299
12.993000002188271,1.6465619,1.1926752,1.1705931,1.2036853,1.4252964
13.05700000220131,1.5884062,1.5592332,0.672189,1.3348606,0.5539536
13.121000002214348,1.5603151,1.6637241,1.0703738,1.2410257,1.2475752
13.185000002227389,1.5439969,1.5377256,1.1112684,1.5626316,0.943719
13.249000002240424,1.6406431,1.3370355,1.6694429,1.3595108,1.1382551
13.313000002253464,0.8937233,1.3239105,2.3609557,1.1730819,1.0366515
13.377000002266504,0.5619842,1.7835135,1.7239679,1.2472787,1.0025073
13.44100000227954,0.28082496,1.7200826,2.0436225,1.2868253,0.9339717
13.50500000229258,1.2156044,1.6856688,2.2789752,1.3254156,0.8582682
13.569000002305618,1.1997391,2.2159374,2.057677,1.4792504,1.1055424
13.633000002318656,1.5439292,2.3828495,1.8625345,1.1826587,0.9504439
13.697000002331697,1.497245,2.1173148,0.96468294,1.3740034,0.21841465
13.761000002344732,1.5887066,2.4249969,2.0680835,1.329477,0.31544575
13.825000002357772,1.4795748,1.5158412,2.491988,1.0664598,0.85251695
13.88900000237081,1.5490178,1.3174778,0.9551872,1.0118494,0.5959827
13.953000002383847,1.5447783,1.7697841,2.1344788,1.1192821,0.21823683
14.017000002396887,0.7700727,1.6734298,2.203094,1.1699708,0.56395113
14.081000002409926,0.98994213,1.4803743,2.4340768,1.2834522,0.43475577
14.145000002422965,0.4276546,1.6422538,2.0433514,1.0586014,0.9907691
14.209000002436005,0.70485836,1.281201,2.6440306,1.0392911,1.0569546
14.273000002449042,1.2815813,1.5890648,2.0423377,1.4313712,0.4482337
14.33700000246208,1.4267685,1.6340362,2.0448823,1.1746837,0.9146006
14.40100000247512,1.3150066,1.4627764,1.0869887,0.91204923,1.0461605
14.465000002488155,0.46788546,1.2990876,2.3736982,1.215196,1.2246678
14.529000002501196,0.74832684,1.4433697,2.1715376,0.8667301,1.076164
14.593000002514234,0.80214864,2.0379539,1.982552,1.178341,0.55060124
14.65700000252727,0.5119509,1.6394647,0.6446012,1.3301018,0.9378629
14.721000002540311,1.0673727,1.3812008,2.260551,1.3142409,1.0007684
14.78500000255335,0.5005463,1.5579017,0.9025366,1.4047999,0.543095
14.849000002566388,0.98968476,1.0674233,0.99509555,1.2868048,1.0626999
14.913000002579428,0.41909668,1.8425871,1.7312866,1.0777836,0.66532123
14.977000002592463,0.508626,1.2713766,2.0262494,1.1246414,0.8058882
15.041000002605504,1.4915655,1.4986817,1.163494,1.5729387,1.0201641
15.105000002618544,1.6094158,1.3460549,1.1177505,1.2983124,0.28793344
15.16900000263158,1.5256232,1.7437224,2.2080784,1.1312584,1.095008
15.23300000264462,1.6633965,1.6052065,0.94043297,1.5030203,0.7034243
15.297000002657658,1.4907649,1.5415606,2.0566266,1.3246542,0.6195588
15.361000002670696,0.57698435,1.8145635,1.9541061,1.3408695,1.0809005
15.425000002683737,0.4738547,2.260517,2.213296,1.4954451,0.7246762
15.489000002696772,1.5686322,1.5902722,0.5197958,1.199674,0.6832841
15.553000002709812,1.5177277,1.5822965,0.7778899,1.1855856,0.78403187
15.61700000272285,1.4955187,1.2636387,0.89273393,1.1632028,0.5056069
15.681000002735887,1.2134459,2.1638052,0.7471776,1.1786804,0.7779611
15.745000002748927,0.6620368,1.3866841,0.79187924,1.037372,0.5420774
15.809000002761966,1.0923994,1.5294414,1.2555941,1.3913484,0.7409738
15.873000002775004,1.3261393,1.3644785,1.1159937,1.2856579,0.39034343
15.937000002788045,0.70497936,0.8156326,1.3461525,1.1818323,0.51913655
16.00100000280108,1.1217451,2.1899645,0.955802,1.4894532,1.1495926
16.06500000281412,1.1060739,2.2596378,0.8488983,0.9697779,1.0304652
16.129000002827162,0.96835434,2.4672658,0.81643796,1.3065388,0.25832215
16.193000002840197,0.43909648,1.5253131,1.3444756,1.3493669,0.99818194
16.257000002853236,0.3996367,1.9110746,2.0119586,1.0312487,0.2553981
16.321000002866274,1.0508943,0.96458805,1.9317591,1.1464233,0.93630666
16.385000002879313,0.6853282,1.6282133,1.9956145,1.162424,0.41656098
16.44900000289235,1.3239263,1.6026032,1.9845307,1.1895083,1.0123032
16.51300000290539,1.2905182,1.9762788,2.5394683,0.70279753,0.97132057
16.577000002918428,1.407273,2.3268888,1.1022046,1.0602024,0.80128086
16.641000002931467,0.8981212,2.4741304,1.1554967,1.326921,0.50810575
16.705000002944505,1.525636,2.42601,2.0332153,1.1820985,1.0710455
16.769000002957544,0.45934162,2.2968678,0.673092,1.2035183,1.1680887
16.833000002970582,1.5683347,2.2194965,1.2835538,1.1606867,0.3017975
16.89700000298362,1.4576797,2.254383,1.8232918,1.4465255,0.65073174
16.96100000299666,1.0595375,2.1115298,2.0732732,1.4437089,0.46413484
17.025000003009698,1.2851244,2.0130816,2.6797786,0.89600885,0.65869254
17.089000003022736,1.5345328,2.035593,1.9110551,1.2133188,0.64619744
17.153000003035775,1.5109302,2.2552662,0.9795743,1.3192463,0.3660299
17.217000003048813,1.5050426,2.3921194,0.7028458,1.3570374,0.9483518
17.281000003061852,0.708219,2.7206023,0.84585434,1.176305,1.1707605
17.34500000307489,1.6538471,2.4631643,0.99866307,1.316247,0.578389
17.40900000308793,1.4776273,2.2683108,0.70151734,1.1663834,0.48290053
17.473000003100967,1.4869034,2.1714454,2.0130174,1.2654757,0.8976131
17.537000003114006,1.5341917,2.6902716,2.166927,1.0287931,1.1786842
17.601000003127044,1.5818889,2.5532923,2.1391366,1.2689412,0.98471355
17.665000003140083,1.4576817,2.3706665,1.092335,1.3913153,1.0024809
17.72900000315312,1.4265497,2.6078837,2.0787158,1.4227253,0.71285146
17.79300000316616,0.581114,2.5128284,0.8027248,1.1382691,0.81015134
17.8570000031792,0.3028478,2.554046,1.0036751,1.3071506,0.70110595
17.921000003192237,0.5444149,2.587168,1.6951008,0.9466615,0.6424071
17.985000003205275,1.1852572,2.5169184,2.3125691,1.1565759,0.9827374
18.04900000321832,1.363083,2.352084,2.0317328,0.93460584,1.1874695
18.11300000323136,1.504357,2.577621,0.9658802,0.97429717,0.4595132
18.17700000324439,1.5511163,2.5251067,0.8450131,0.80991906,0.36148486
18.24100000325743,1.5774597,2.9537818,2.0344553,1.1555383,0.9038819
18.305000003270468,1.5232108,2.4521673,2.0203133,1.4937344,1.1035291
18.369000003283507,1.554957,2.4159532,2.0444558,1.1905853,0.46783835
18.433000003296545,1.4663503,2.8387048,1.9908807,1.1647129,1.176383
18.497000003309587,1.5737535,2.5220628,2.6629672,1.3687567,1.0868474
18.561000003322626,1.4066309,2.4685094,2.3307161,0.8460788,0.6755921
18.62500000333566,1.5197724,2.7402046,1.8447844,1.1294006,0.35601342
18.6890000033487,1.8465576,2.5693264,2.198814,1.0592066,1.0161786
18.753000003361738,2.1330845,2.5202017,2.1693296,1.2988436,1.0809133
18.817000003374773,1.9361733,2.4111261,1.827101,1.3459127,0.4758094
18.88100000338781,1.8735915,2.4350216,2.0460157,1.160928,1.1394871
18.945000003400853,2.1531093,2.1698978,1.8522623,1.1302351,0.952603
19.00900000341389,2.0623024,2.6102018,2.2401044,1.0759113,0.32006985
19.07300000342693,1.7088317,2.505645,1.1260284,1.264329,0.89336586
19.13700000343997,1.5204667,2.5295842,0.9828681,1.3153341,1.0645882
19.20100000345301,1.494122,2.529247,0.7943771,1.1967207,1.0362501
19.26500000346605,1.4816905,2.4545457,1.9867862,1.301728,0.8972268
19.329000003479084,1.4853902,2.5022538,0.8958457,1.4248477,1.1031712
19.393000003492123,1.337361,2.5359113,1.0111445,1.5261453,0.40629733
19.45700000350516,1.535739,2.4702373,1.6471238,1.1512489,0.49027893
19.5210000035182,1.5474224,2.1579723,0.86050326,1.5102029,0.68199384
19.58500000353124,1.5203054,2.2497518,1.153949,1.0040507,0.23694836
19.64900000354428,1.5198692,2.3370223,0.9577579,1.2318443,0.5556205
19.71300000355732,1.4826853,2.582289,1.0782521,1.3005302,1.18764
19.77700000357036,1.4582698,2.8628666,1.1317557,1.2916933,0.49878946
19.841000003583392,1.4002085,2.365314,2.309623,1.1062958,0.39477643
19.90500000359643,1.5181503,2.483713,1.9503293,0.8789722,0.5166994
19.96900000360947,1.7509229,2.5315654,1.1476363,1.2482278,0.8270175
20.033000003622504,2.1074967,2.5399213,0.7564127,1.0270414,1.1000824
20.097000003635547,2.0982263,2.5141764,1.024988,1.234536,0.7242147
20.161000003648585,1.9743131,2.5812886,1.0065831,0.94445974,0.47107896
20.225000003661627,1.9226611,2.5159504,0.9004255,1.0508095,0.42908728
20.289000003674666,2.089436,2.3366513,2.4056792,0.8739978,0.50542235
20.3530000036877,1.6515847,2.4913135,1.7973834,1.116334,0.90791446
20.41700000370074,2.127375,2.4212477,0.7552793,1.1939178,0.8907555
20.481000003713778,1.7657058,2.5956826,1.0858866,1.230634,0.7592769
20.545000003726813,2.0934262,2.477601,0.9717739,1.3631965,0.97303677
20.60900000373985,1.7963004,2.6462317,0.8887978,1.2121999,0.8619756
20.673000003752893,1.5883354,2.4260292,1.0243305,1.2734091,0.5520324
20.73700000376593,1.5389625,2.5048587,2.394988,1.2847456,0.7312135
20.80100000377897,1.501437,2.4596279,2.3426564,1.2228326,0.5947186
20.86500000379201,1.4162148,2.3423464,2.0294557,1.0207942,0.51269954
20.92900000380505,1.540922,2.772673,1.828888,1.1041297,0.51808095
20.99300000381809,1.690758,2.0433323,1.8596545,1.3380933,0.627283
21.057000003831124,1.4842734,1.7992622,2.4130976,1.5491419,0.49545935
21.121000003844163,1.9455101,1.2428148,2.1701877,1.0917807,0.7774853
21.1850000038572,1.8862216,1.1797467,1.0596914,1.1560378,0.36650473
21.24900000387024,1.792011,1.7722136,1.9595181,1.1051985,1.2290618
21.31300000388328,1.828006,1.7600216,2.1670709,1.0413721,1.1734834
21.37700000389632,1.5357661,1.6215293,0.9714345,1.0465778,0.2607397
21.44100000390936,1.5122637,1.5972075,1.1563329,1.0998762,1.0643655
21.5050000039224,1.5072482,1.4626842,2.0320966,1.1479706,1.0496235
21.569000003935432,1.5314335,2.2176914,0.99690247,1.1634755,1.0201416
21.63300000394847,1.4788196,2.431275,2.4629822,1.1665382,0.7986
21.69700000396151,1.5819625,1.2081822,2.6481755,1.0701894,0.85347223
21.761000003974544,1.4870749,0.9174866,2.662725,1.0516117,0.9759823
21.825000003987583,1.4738697,1.4208395,2.9608421,1.1465547,0.83688277
21.889000004000625,1.4732091,1.6641343,2.3635483,1.3992631,0.30781782
21.953000004013667,1.4263563,1.4519475,0.90268713,1.2620077,0.52455974
22.017000004026706,1.4916935,1.8236126,1.1638476,0.9263557,0.664167
22.08100000403974,1.5298997,1.3477843,2.8152742,1.0842772,1.1810144
22.14500000405278,1.3977319,2.0927994,2.028542,1.0800855,0.8749882
22.209000004065818,1.5408088,1.4647,2.3371258,1.505078,0.66408247
22.27300000407885,1.4121883,1.0265673,2.3951325,1.1780212,0.8221497
22.33700000409189,1.4014361,2.0192251,2.9901745,1.2123678,1.0385743
22.401000004104933,2.1394484,1.5322876,2.7874734,1.2695651,1.0096875
22.46500000411797,2.0719483,1.9200878,2.913292,1.18977,0.47860855
22.52900000413101,2.1032512,2.484866,2.8945804,1.2327044,1.1119354
22.59300000414405,1.7951812,2.03978,2.7380893,1.4236661,0.43397063
22.65700000415709,2.1037655,0.96329325,2.971507,1.2382342,1.2743917
22.72100000417013,1.7847166,1.5493786,2.80976,1.126803,0.319144
22.785000004183164,2.1541615,1.0142118,2.2942755,1.4584457,0.57110006
22.849000004196203,1.7571846,1.510266,2.1837466,1.2726053,0.5210926
22.91300000420924,1.8260942,2.336644,1.2503635,1.2997983,0.7677288
22.97700000422228,1.9157201,2.4860442,1.0899655,1.2559984,0.99875665
23.04100000423532,1.913077,1.9286093,2.0072541,1.0447514,0.7965662
23.10500000424836,2.1056204,1.4942623,0.8795952,1.4310217,0.7949456
23.1690000042614,1.8129852,1.4282063,2.8955505,1.1673195,0.44980496
23.23300000427444,2.1499383,1.3460584,2.3803396,1.2197031,0.9321222
23.297000004287472,2.112101,0.93406606,2.2569444,1.1057147,0.34927493
23.36100000430051,2.0913353,1.0431743,0.74060756,1.3389891,0.9294278
23.42500000431355,1.4836462,1.2995728,0.7469793,1.1824843,0.6930177
23.489000004326584,1.4333799,1.8009901,2.29269,1.1257408,0.778764
23.553000004339623,1.562054,1.9397354,0.9372321,1.1407516,0.97761554
23.617000004352665,2.1654398,1.6402628,1.0048004,1.3664688,0.58584046
23.681000004365707,1.802539,1.821174,1.1285663,1.2452592,1.1011072
23.745000004378745,2.0087838,1.5100633,1.5023218,1.5058523,1.0007367
23.80900000439178,1.5343678,1.5516491,0.6892834,1.3258725,0.80464184
23.87300000440482,2.127859,1.4274923,0.8766681,1.379763,0.86833674
23.937000004417857,1.513185,1.7727764,0.971592,1.1126357,0.37633762
24.00100000443089,1.509073,1.5667232,1.4900969,1.5610958,1.0754932
24.06500000444393,1.5112152,1.6377836,2.1784978,1.3654952,0.44935024
24.129000004456973,1.5085198,1.7796679,2.2660356,1.1733528,0.80316985
24.19300000447001,1.3936709,1.6594784,2.0076928,1.3629231,0.47008958
24.25700000448305,1.3968496,1.5432851,1.9445316,1.0423028,0.5078598
24.32100000449609,1.5173789,1.4242573,1.0670238,1.3861495,0.469546
24.38500000450913,1.4694103,1.6248467,1.0306693,1.1074904,0.49799594
24.44900000452217,1.5164815,2.012845,2.31958,0.63981366,0.47578612
24.513000004535204,1.8555523,1.5669651,1.7957159,0.93026483,0.47275436
24.577000004548243,2.1659803,1.738297,2.179827,1.0323195,0.5907927
24.64100000456128,2.1230028,1.2085768,1.5836691,1.194534,0.98086005
24.705000004574323,1.9527406,1.7707223,0.9095773,1.2221138,1.0175438
24.76900000458736,1.788953,1.8149216,1.8118453,1.2864093,0.69994277
24.8330000046004,2.1169534,1.2054123,1.0593677,1.4803615,0.8172553
24.89700000461344,1.8272663,1.5736532,2.1518824,1.1068085,0.9075721
24.96100000462648,2.0718992,1.6301103,2.5945804,1.2475848,0.88981897
25.025000004639512,2.103653,1.7238176,2.1677384,1.3658847,0.32268542
25.08900000465255,2.1212506,1.6849595,1.0287757,1.2821381,0.28204182
25.15300000466559,1.5675296,1.8920256,0.9396034,1.2895553,1.0294201
25.217000004678624,1.6107562,1.5181509,1.2066109,1.3222715,0.4238679
25.281000004691663,1.5578593,1.4870034,1.1856269,1.240783,0.3326113
25.345000004704705,1.5281125,1.4921484,0.9638703,1.1655664,0.48108733
25.409000004717747,1.7326093,1.8848428,0.8034267,1.2312769,0.53652436
25.473000004730785,1.7660478,2.2772899,1.241111,1.2251832,1.0695668
25.53700000474382,2.2283118,1.7510887,2.1208594,1.2791567,0.40221778
25.60100000475686,1.5263925,1.2913609,2.3791895,1.0724589,0.4079176
25.665000004769897,1.4963459,1.678595,2.5636797,1.344295,0.5961668
25.72900000478293,1.497958,1.503895,2.2059534,1.2789866,0.311312
25.79300000479597,1.5946776,1.2395822,2.1369324,1.2343448,1.0461798
25.857000004809013,1.5055263,1.8458793,0.83991265,1.1091446,0.9666842
25.92100000482205,1.6139568,1.958765,0.9436114,1.3476694,0.49159938
25.98500000483509,1.5966012,1.4684098,0.78695816,1.3846705,1.1915327
26.04900000484813,1.4327958,1.4842646,1.1099342,1.2565144,0.72458005
26.11300000486117,2.1102831,1.4253907,2.0383775,0.9249686,0.54028183
26.17700000487421,2.1309626,1.8704604,1.830561,1.0311785,0.29099748
26.241000004887244,2.1342442,1.4459906,0.95600945,1.3767399,0.36385185
26.305000004900283,2.1263301,1.943067,2.5807753,1.3138399,0.8967558
26.36900000491332,1.927894,1.5777102,1.0847517,1.2920245,0.8963262
26.433000004926363,2.1113482,2.503704,0.77618766,1.1659912,1.0847354
26.4970000049394,1.9008089,2.589316,2.225629,1.0710357,0.6489719
26.56100000495244,2.10432,2.6536531,1.9857966,1.1446989,1.0578865
26.62500000496548,1.9998186,2.4843419,2.3070338,1.5041468,0.82778853
26.68900000497852,1.9904826,2.5177062,2.1896074,1.1414603,0.5382847
26.753000004991552,1.6774993,2.7235043,1.0775515,1.4845437,0.5927899
26.81700000500459,1.7849692,2.3676603,1.070127,0.91686773,1.0304801
26.88100000501763,1.7824513,2.3498554,1.0224369,0.9830834,0.5936816
26.945000005030664,2.1089487,2.6841602,2.5066504,1.2805895,0.4676853
27.009000005043703,1.9200044,2.4979718,1.0070521,1.2267474,0.8299963
27.073000005056745,2.097491,2.476993,0.9603112,1.2426815,0.8648195
27.137000005069783,1.9363589,2.2851582,1.2938262,1.3077213,0.7183263
27.201000005082825,2.1512153,2.4236953,0.88269985,1.445307,0.62109
27.26500000509586,1.8188324,2.359184,1.7081476,1.222129,0.35479572
27.3290000051089,2.1090105,3.0924366,0.87328,1.323327,0.9404489
27.393000005121937,1.8977563,2.53711,0.80100244,1.3685964,0.5865344
27.45700000513497,1.8437517,2.3461688,1.0819957,1.1063875,1.1836195
27.52100000514801,1.4563016,1.9079872,2.952375,1.2485707,1.0990404
27.585000005161053,1.5254401,1.7518332,2.3121207,1.2706552,0.909262
27.64900000517409,1.545752,1.6574646,0.99474263,1.1303201,0.53214556
27.71300000518713,1.5184988,1.7425079,1.2330067,0.9662454,0.49976656
27.77700000520017,2.1466343,1.3122696,1.5437917,1.2876946,0.7060496
27.841000005213207,1.695517,1.56764,2.2258506,1.3209113,1.194482
27.905000005226245,2.129851,1.8856342,2.0808992,1.2004248,0.3816974
27.96900000523928,1.8851372,1.3512269,2.0752323,1.0965972,0.9005186
28.03300000525232,2.0920923,2.2384772,1.1131581,0.97514915,0.34679642
28.09700000526536,2.0314786,0.9276526,1.0523604,1.2135736,0.657669
28.161000005278403,1.6877452,2.0178022,1.1313983,1.3544074,0.89705664
28.22500000529144,2.1027048,1.5123534,2.11363,1.266761,0.36331013
28.28900000530448,2.1170263,1.8199527,1.9981947,1.2152388,0.40005282
28.35300000531752,2.1145291,1.5908569,0.9413789,1.1577612,0.95282686
28.41700000533056,1.7659444,2.5548384,0.8812373,1.1161964,0.69079345
28.481000005343592,2.1073632,2.3762026,1.8387094,0.98176974,1.0769653
28.54500000535663,1.8301898,2.4995792,0.6989087,0.9832683,1.0316148
28.60900000536967,1.8311744,2.4164038,2.1765497,1.0461215,1.0219439
28.673000005382704,2.0485191,2.5069914,0.8317438,1.0271237,0.85615134
28.737000005395743,2.1371574,2.407434,0.91606396,0.9896297,0.37299278
28.801000005408785,2.0614266,2.173928,0.94233376,1.4594787,0.34166574
28.865000005421823,1.7857819,1.2604536,1.7864344,1.164821,0.36951727
28.92900000543486,1.5289838,1.3983171,2.052548,1.1163758,0.46591288
28.9930000054479,1.5080944,2.419726,1.2259693,1.036167,1.1878524
29.05700000546094,1.4917921,2.4013674,2.221509,1.2464359,0.3419231
29.121000005473977,1.4295754,3.0346851,1.872192,1.315439,1.0850649
29.18500000548701,1.907827,3.1170154,2.1351297,1.1881441,0.95811033
29.24900000550005,1.7723049,2.91325,1.8580168,1.2783551,0.6827301
29.313000005513093,1.8694912,2.9567509,2.839873,1.0366834,0.5401575
29.37700000552613,1.7704828,2.8095179,2.2613878,0.9323402,0.83312285
29.44100000553917,1.8086581,3.1050396,1.9529724,1.317047,0.4575409
29.50500000555221,1.9658749,2.5406132,0.8776773,1.1018,1.1203659
29.569000005565247,1.7669933,2.3623176,2.4713597,1.4287561,0.7648048
29.633000005578285,2.0624316,2.6010463,2.5261931,1.0327306,0.6551351
29.69700000559132,2.105597,2.36458,2.665635,1.1547772,1.0534482
29.76100000560436,0.3556382,2.6638436,2.740671,1.2278724,1.0376256
29.8250000056174,0.32942313,2.374329,1.8792038,1.335936,0.8717515
29.889000005630443,0.6463415,2.386765,2.6074739,1.1316476,0.809778
29.95300000564348,0.45464084,2.5543094,2.8076816,1.2925287,0.39446926
30.01700000565652,1.4736676,2.4859068,2.0285087,1.3561659,0.7841842
30.08100000566956,1.5596055,2.444262,1.7949853,1.1882347,0.40044087
30.1450000056826,1.2824926,2.3570292,1.0902777,1.3440791,1.0658662
30.209000005695632,1.5665065,2.38074,2.3794918,1.224167,0.517221
30.27300000570867,1.5307993,2.4126916,2.1253288,1.4410546,1.0413989
30.33700000572171,1.5687457,2.3240676,1.7478626,1.2267039,0.71909994
30.401000005734744,1.5521041,2.5007024,2.305637,1.2897717,0.5223449
30.465000005747783,1.8480498,2.5560179,2.4306836,1.2736626,1.0799203
30.529000005760825,1.5835257,2.662062,2.2200296,1.3214288,1.2396137
30.593000005773863,1.3504155,2.482632,2.3375084,1.3738792,0.983617
30.6570000057869,1.4192888,2.6824224,2.3612053,1.1388851,0.5462477
30.72100000579994,1.6228247,2.5399535,2.7281625,1.1666598,0.8446015
30.78500000581298,1.4931139,2.577167,2.8168588,1.3282235,0.34479967
30.849000005826017,1.4872286,2.5835004,2.239138,1.1517731,1.0911269
30.91300000583905,1.520685,2.5531685,1.4727011,1.0263921,1.1205318
30.97700000585209,1.5795939,2.364747,1.0847757,1.0268146,0.40214097
31.041000005865133,1.3710026,2.9380376,2.2439067,1.5122814,0.82407844
31.10500000587817,1.0399847,2.9024684,2.6240015,1.0710248,0.9516761
31.16900000589121,1.4180231,2.9800293,1.9808897,1.148667,0.84568506
31.23300000590425,1.3930322,3.0886807,2.0571206,1.2020187,1.252844
31.297000005917287,1.5873433,2.820755,1.1010822,1.1595261,0.45648906
31.361000005930325,1.5656241,2.4105046,2.2068834,1.1039647,0.42671445
31.42500000594336,1.4947256,2.500172,2.4060237,1.4566736,0.9011997
31.4890000059564,0.3604994,2.4241703,1.9568404,1.1073059,0.6600434
31.55300000596944,0.41833937,2.4530568,1.9805223,1.1685196,0.6203289
31.617000005982483,0.48734555,2.5692532,0.8942283,1.1798362,0.40706754
31.68100000599552,1.4516851,2.4617257,1.1611259,1.1708922,0.42422545
31.74500000600856,1.533419,2.4500725,2.0382843,1.3056153,0.88951874
31.8090000060216,1.5260271,2.253829,0.89765126,1.4456336,0.381801
31.87300000603464,1.4893425,2.3050117,2.6974204,1.3694513,1.052651
31.937000006047672,1.150479,2.5435212,0.97196376,1.3651448,1.1431456
32.00100000606071,1.6325105,2.926325,0.92963356,1.0978415,0.5190727
32.065000006073745,1.574159,2.5061321,2.189468,1.1103638,0.990519
32.129000006086784,1.561808,2.4944203,2.0408816,1.1342809,0.40507743
32.19300000609982,1.4844851,2.4840753,2.2860024,1.2634512,0.7685098
32.25700000611286,1.4198614,2.4740171,0.6735271,1.5564098,1.2028362
32.3210000061259,1.4991549,2.7083862,2.5189106,1.2082914,0.7600317
32.38500000613894,1.3932064,2.2411919,1.3250556,1.2705717,0.4658482
32.44900000615198,1.5225357,1.4060124,1.818214,1.2467391,1.181678
32.513000006165015,1.5024176,2.3492017,2.4885426,1.1553684,0.4752324
32.577000006178054,1.6045231,2.3327491,2.2621415,1.39719,0.62413645
32.64100000619109,1.6936781,2.574811,2.8829746,1.2551043,0.54892087
32.70500000620413,1.5221297,2.5927384,2.3539364,1.3065137,0.4231825
32.76900000621353,1.4455156,2.48496,1.8187712,1.1211481,0.98908085
32.83300000599374,1.7389659,2.2238004,1.9800564,0.8933001,0.94049853
32.89700000577395,1.9610128,2.4942913,2.1501875,1.3352674,0.86327034
32.961000005554155,1.6972909,2.4687588,1.146234,1.4247735,0.9984955
33.02500000533436,2.1165009,2.5271697,0.8009846,1.4031098,0.36306354
33.08900000511457,2.0860813,2.3694286,1.308406,1.4496841,0.45844436
33.15300000489478,1.851482,2.432005,2.2199104,1.3403019,0.6873425
33.217000004674986,1.9774082,2.3828528,2.4007125,1.5387928,0.6694229
33.281000004455194,1.9464618,2.5084121,2.2967703,1.17006,0.3383173
33.3450000042354,1.8144296,2.219627,2.5375283,1.3077463,0.77629757
33.40900000401561,2.1136057,2.4412704,0.86256015,0.74784225,0.41724712
33.47300000379582,1.5198662,2.669064,0.9798779,0.88751644,1.0324417
33.537000003576026,1.5990428,2.2564802,2.0074823,1.1157905,1.0243443
33.60100000335623,1.3822131,2.6354609,1.8359247,0.9025409,1.0548997
33.66500000313644,1.5565947,2.4142764,0.81411517,1.1952387,0.43185794
33.72900000291665,1.5066772,2.1763513,0.8967356,1.2478716,0.7163806
33.79300000269686,1.5235885,2.3871067,0.94073415,0.61828744,0.50439364
33.857000002477065,1.485514,3.0624733,2.3894196,1.2257693,0.6027586
33.92100000225727,1.6151177,2.865791,2.3613684,1.0621572,0.7577088
33.98500000203748,1.534231,2.684963,2.7543874,1.4011759,0.63161385
34.04900000181769,1.4616371,2.4188747,1.6726418,1.2882129,0.9644419
34.1130000015979,1.5321069,2.407898,2.058289,1.2390796,1.113167
34.177000001378104,1.3924402,2.4648213,1.9756997,1.1629366,1.1124226
34.24100000115831,1.5829664,2.4818528,1.8198618,1.2618347,0.33319375
34.30500000093852,1.5397047,2.3545096,0.8413549,1.3244227,0.7099166
34.36900000071873,1.5371559,2.4693527,2.349141,1.1978738,0.63005763
34.433000000498936,1.512789,2.6084485,1.3396425,1.1564357,0.73080206
34.497000000279144,1.4707627,2.4949021,1.0829282,1.1708319,0.40111017
34.56100000005935,1.4447953,2.26485,0.88484246,1.0887284,0.8811408
34.62499999983956,1.5677828,2.2873795,0.9543033,1.4629494,0.962644
34.68899999961977,1.4960432,1.9272105,0.84553933,1.2366519,0.95061886
34.752999999399975,1.5960348,2.064477,1.1182708,1.2074611,0.46641776
34.81699999918018,1.5518717,2.415651,1.952995,0.9660239,0.46930584
34.88099999896039,1.4896262,2.2790716,0.97552216,1.4221147,0.95012486
34.9449999987406,1.4285827,2.4271407,1.7434393,1.3150865,0.5427617
35.00899999852081,1.4786472,2.4990313,2.303671,1.3719037,0.49481285
35.072999998301015,1.5715741,2.621621,2.0985067,1.2942929,0.53866416
35.13699999808122,1.5416503,2.2904334,2.311726,1.1919245,0.33579654
35.20099999786143,1.596118,2.3382678,1.9923742,1.0574449,0.96783537
35.26499999764164,1.506437,2.3753068,2.281473,1.3971732,0.5116978
35.328999997421846,2.1135876,2.439271,1.0741869,1.4482745,0.995305
35.392999997202054,2.1508582,2.3305776,0.79382503,1.130904,0.29576725
35.45699999698226,2.1015713,2.4599924,1.0325961,0.88997054,0.66742796
35.52099999676247,1.549851,2.4243765,0.7153278,1.1323786,0.60183346
35.584999996542685,1.56379,2.153305,0.84176403,1.3780745,0.8076047
35.648999996322885,1.5314652,2.5769856,1.0428354,1.2671105,0.62532574
35.71299999610309,1.5552826,2.5077891,0.6370405,1.452168,0.9919327
35.7769999958833,1.5040102,2.6192024,1.0468277,1.3908296,0.5799084
35.84099999566351,1.530116,2.346856,1.1239638,1.28723,0.76054823
35.90499999544372,1.6373719,2.3060663,0.7322881,1.2338252,0.5583078
35.968999995223925,1.5554787,2.3662176,1.1189834,1.4054229,0.68098134
36.03299999500413,1.528348,2.4515643,0.9768775,1.2707955,0.8261931
36.09699999478434,1.6785204,2.4637089,1.1750516,1.3395628,0.8734156
36.16099999456455,1.3176193,2.36734,0.8519737,0.9792404,1.1616514
36.22499999434476,1.4158152,2.3103962,2.4730535,1.1166592,1.0732609
36.28899999412496,1.1967493,2.5021424,2.3933825,0.7976125,0.56485695
36.35299999390517,0.25480416,2.5365665,2.4398787,1.323687,0.8341677
36.41699999368538,1.6536206,2.3984935,2.0579593,0.9013792,0.38065252
36.4809999934656,1.5145413,2.3254013,1.4685016,1.1335102,0.5157886
36.5449999932458,1.2382519,3.154359,1.117583,1.219415,1.33528
36.608999993026,1.0034688,2.775558,1.1599374,1.2521816,0.91514987
36.67299999280621,0.31182286,2.878093,1.2396508,1.139925,0.85213834
36.73699999258642,1.5211895,2.9919384,1.1296726,1.5187931,0.6823506
36.80099999236664,1.5946137,3.0790718,1.1272098,1.2862988,1.1413548
36.86499999214684,0.49272522,3.07805,1.839324,1.7789148,0.92907274
36.92899999192704,0.3974798,2.5793793,2.2093225,1.27311,0.7043313
36.99299999170725,1.1728487,2.4505405,0.94114465,1.30911,0.5311338
37.05699999148746,1.2213366,2.428592,1.2222946,1.2854006,1.1307929
37.12099999126768,1.3314846,2.451349,0.84703755,1.161267,0.35792693
37.184999991047874,0.3761149,2.367969,0.9484199,1.0685925,0.32256424
37.24899999082808,1.2871069,2.4462354,0.93346035,1.1977708,0.63526684
37.31299999060829,0.89087546,2.5556965,1.0294586,1.2825106,0.7451752
37.3769999903885,0.40979207,2.4924622,1.0541409,1.061022,1.0593705
37.44099999016871,1.1424934,2.7518423,1.171282,1.0942781,1.0561274
37.504999989948914,1.1515151,2.995856,0.97926986,1.3481612,0.948966
37.56899998972912,1.1420801,2.7360384,1.0555515,1.34355,0.53160036
37.63299998950933,0.59122616,2.778263,0.9774372,1.1202893,0.35052064
37.69699998928954,1.2068636,2.424707,1.1317995,1.0295303,0.83449715
37.76099998906975,0.34920937,2.4018593,1.1638523,1.0332288,0.67341316
37.82499998884995,1.434806,2.306795,0.72965723,1.1855971,1.0592872
37.88899998863016,1.5550328,2.6130576,2.2584746,1.4073406,1.0755435
37.95299998841037,0.9295907,2.4253259,2.1202447,1.4979011,0.35999054
38.01699998819058,0.42252517,2.7351375,1.1208122,1.2451425,0.88537085
38.08099998797079,1.6023675,2.2103531,1.0631709,1.0945151,0.331153
38.14499998775099,1.5228659,2.296527,0.84649366,0.8682169,0.4602488
38.2089999875312,0.69052446,2.213576,2.5730894,1.2679143,1.0890268
38.27299998731141,0.47248983,2.3920658,1.0916817,1.1750181,0.6272221
38.336999987091616,0.93961096,2.451474,1.1220992,1.2924803,0.80352634
38.400999986871824,1.5149087,2.796864,2.5552843,1.5168326,0.57782155
38.46499998665203,1.5805521,3.1747906,1.1692604,1.2358944,0.67219514
38.52899998643224,1.5117353,3.0763295,2.3244607,1.4977237,0.29755804
38.59299998621245,1.0204101,2.4846106,2.3423803,1.3235396,0.9005279
38.656999985992655,0.8490873,2.702314,2.3189867,1.0866894,0.55842763
38.72099998577286,1.2899461,2.466145,1.9062046,1.1366106,0.5003591
38.78499998555307,1.5165726,2.331585,2.2169333,1.0619198,1.0065798
38.84899998533328,1.6410311,2.4119332,2.3411508,1.13751,0.9768208
38.91299998511349,1.583832,2.5092158,0.9786486,1.2996978,0.76957977
38.976999984893695,1.4778924,2.6858149,0.93672854,1.2290475,0.7713584
39.0409999846739,1.6520181,2.5522249,1.0448635,1.2956327,1.1539167
39.10499998445411,1.5104914,2.910752,2.8863113,1.1071416,0.59587663
39.16899998423432,1.4856988,2.8274057,2.740548,1.1256152,0.43359217
39.232999984014526,0.775235,2.5447311,2.1832275,1.0965188,0.8004523
39.296999983794734,1.2661905,2.4590929,1.9996511,1.0765538,1.0272548
39.36099998357494,1.1420089,2.408618,2.6352344,1.4483684,0.5292896
39.42499998335515,1.0846366,2.5205696,1.8212413,1.3626527,0.64692426
39.488999983135365,1.4439708,2.8614154,1.0791934,1.2980067,0.59629685
39.55299998291557,1.6373239,2.4531686,2.3506181,1.1301103,0.81446874
39.61699998269577,1.5016117,2.2955394,1.2360611,1.4027684,0.84946233
39.68099998247598,1.3879714,2.4785857,0.8902438,1.1382402,0.9197762
39.74499998225619,1.5201262,2.4749622,1.169189,1.2926422,0.3738324
39.8089999820364,1.4385571,2.4470835,0.96184826,1.0797791,0.63117677
39.872999981816605,1.5281183,2.4685478,1.6598384,1.1619464,0.8273135
39.93699998159681,1.5766715,2.1014812,2.143353,1.1214069,1.1111562
40.00099998137702,1.6086515,3.023746,1.0440676,1.3484175,1.0662278
40.06499998115723,1.1182153,2.3495705,1.2700496,1.1871397,0.52778894
40.12899998093744,0.57780755,2.1255484,2.0718966,1.074137,1.2028669
40.19299998071765,0.33383116,2.2231026,2.189127,1.5089515,0.51749915
40.25699998049785,1.0226946,2.473893,2.3307874,1.2705722,0.8453912
40.32099998027806,1.3561738,2.442582,1.8955979,1.0054029,0.8770575
40.38499998005827,0.81820905,2.490553,1.3898236,1.1265363,0.27317587
40.44899997983848,0.47726664,2.2672787,1.0684142,1.0735772,0.49292555
40.51299997961869,1.159075,2.4489088,2.781001,1.1135379,0.84701395
40.57699997939889,0.97176576,2.2596107,1.871661,1.1085892,0.5646534
40.6409999791791,0.6889534,2.847936,2.036342,1.0185922,0.6726679
40.70499997895931,1.1152679,2.1947098,0.9648136,1.1293225,1.0723222
40.76899997873952,1.2122631,2.4891305,1.1923273,1.2795825,1.0534738
40.83299997851972,0.67735445,2.3576272,2.097854,1.1611054,0.46221325
40.89699997829993,0.39172807,2.5438354,2.279145,1.0024891,0.55081135
40.96099997808014,0.9145219,2.286199,0.8188349,0.9991792,1.2476848
41.02499997786035,0.8135155,2.3067544,1.0244312,1.1778527,0.41853034
41.08899997764056,1.2044736,1.8474294,2.1730611,1.2253463,0.7761749
41.15299997742076,1.5024121,1.7781847,2.7065625,1.2538726,0.84811085
41.21699997720097,1.4917852,1.5620193,2.8662016,1.3133067,0.84169704
41.28099997698118,1.6390979,1.4200548,2.7062266,1.1439625,1.1921153
41.34499997676138,1.4596457,1.6642582,2.9755497,1.339647,0.4582269
41.4089999765416,1.5708838,1.5931113,2.0678358,1.3314005,0.8114336
41.4729999763218,1.5357652,1.4587471,2.9693608,1.1795176,0.39696988
41.53699997610201,1.5990695,1.6371222,3.0281012,1.2930115,0.8346785
41.60099997588222,1.5381064,1.4663353,2.347407,1.4108368,0.66686934
41.66499997566242,0.5649284,1.5065857,2.3664656,1.0985117,0.6585098
41.72899997544263,0.5603903,1.254432,2.3963795,1.3414207,0.43016037
41.79299997522284,0.5577168,1.5244613,2.2618048,1.1155059,0.76253533
41.85699997500305,1.516351,1.4156673,2.0865936,1.0311843,0.9715304
41.92099997478326,1.7042859,1.6209191,0.9637481,1.3531806,0.41735888
41.984999974563465,1.5493778,1.7932426,0.97312576,1.2204885,1.031431
42.04899997434367,1.5371869,1.8336736,1.0694238,1.2259178,0.95820564
42.11299997412388,1.2058346,0.8292285,0.9717323,1.2885712,0.48072523
42.17699997390409,1.096374,1.2793454,2.0376995,1.1829631,0.26525244
42.240999973684296,1.084646,1.9288615,1.6419594,1.2676488,1.1496037
42.3049999734645,1.0232095,0.93228656,2.2213905,1.1152189,0.92002463
42.36899997324471,1.5078865,2.461628,2.051608,1.1203638,0.96085227
42.43299997302492,1.2343818,2.1419404,0.8812366,1.0500827,0.3959557
42.49699997280513,1.052557,2.4382384,2.4240313,1.1745764,0.5093076
42.56099997258533,0.37651154,2.4896789,2.6410606,1.2905566,0.8218144
42.62499997236554,1.6173271,2.043943,2.0026848,1.1801475,0.5339257
42.68899997214575,1.496341,2.6860073,2.119262,1.4163504,0.5164892
42.75299997192596,1.5172739,2.3562,2.5007899,1.4292568,0.50713027
42.81699997170617,1.2401004,1.5620649,2.5342712,1.3474252,0.61968094
42.880999971486375,1.09827,1.6118698,1.1455064,1.4967809,0.6451011
42.94499997126658,0.9048134,1.622895,1.1996554,1.2619315,0.37087855
43.00899997104679,1.1841422,1.4062859,2.5681767,1.1937816,0.33281678
43.072999970827,0.32925415,1.3541869,2.0737374,1.2454202,0.62071854
43.13699997060721,1.2066543,1.6891901,2.4263465,1.2456511,1.182162
43.20099997038741,0.43608612,2.166049,2.4704862,1.1992308,1.0897579
43.26499997016762,1.4259692,1.326932,2.2178092,1.5054252,0.5386734
43.32899996994783,0.5841875,1.9860755,0.9878486,1.1271905,0.9690791
43.39299996972804,1.3166268,1.5167872,0.7799948,1.5238497,1.1709883
43.45699996950824,1.67979,1.6193933,2.6008654,1.0600852,0.8063219
43.52099996928845,0.6046208,1.3272753,2.2115877,1.1408983,0.3675116
43.58499996906866,1.7819966,1.657746,1.760767,1.1454448,0.93069786
43.64899996884887,2.113785,1.4385155,2.0147095,1.2582648,1.1117464
43.71299996862909,2.172145,1.8339375,1.5294265,1.076417,0.36677635
43.776999968409285,1.9500867,1.6590956,1.8767745,1.0895609,0.97479576
43.84099996818949,1.8466125,1.8347021,2.2959719,1.358583,0.9296069
43.9049999679697,1.5023198,1.5683974,1.9986583,1.0917943,0.9255186
43.96899996774991,0.99203384,1.39201,1.1343287,1.2663805,0.4834998
44.03299996753013,0.7718974,1.3391731,0.87249833,1.1712697,0.9436066
44.096999967310325,1.6326101,1.3803487,0.9114649,1.31238,0.3109739
44.16099996709053,0.44534823,1.378752,2.8006287,0.9770218,0.9699662
44.22499996687074,1.6230277,1.8522439,2.1535594,1.0857852,1.1444201
44.28899996665095,1.4911293,2.4506812,2.1608,1.1760798,1.0834203
44.35299996643116,1.552635,2.2280173,2.316613,1.2366065,0.9882563
44.41699996621136,1.5435728,2.3618855,2.3585756,1.3990549,0.3472332
44.48099996599157,1.5539743,1.1894145,1.9017986,1.3209265,0.5662346
44.54499996577178,1.4930655,1.9186791,2.063821,1.4083614,0.6411263
44.608999965552,1.563398,1.067155,1.2786834,0.99641144,0.36037526
44.6729999653322,1.5794761,0.9322643,1.0900418,1.3996593,0.948537
44.7369999651124,1.5665174,1.5512319,1.2135612,1.2845913,0.44579408
44.80099996489261,1.2833706,1.0012753,2.2232,0.97971714,1.1025628
44.86499996467282,1.1349076,1.5298862,1.9553932,1.3569367,0.8820525
44.92899996445304,1.2411672,1.3057426,2.1035786,1.1827023,0.5094031
44.99299996423324,0.8362898,1.7732084,2.467041,1.1297477,0.8049875
45.05699996401344,0.77049476,2.207053,2.389783,1.2896281,0.8121801
45.12099996379365,0.8586727,2.3272192,2.3238175,0.96363306,0.3418436
45.18499996357386,1.2228912,2.182255,2.110958,1.1105382,0.30756518
45.24899996335407,0.45458618,2.378382,2.210579,1.2218127,0.42318165
45.312999963134274,0.35222635,2.2429883,0.7199064,1.2071104,0.42790088
45.37699996291448,0.90522146,1.2347356,1.0219439,1.2062827,1.0727396
45.44099996269469,1.1283896,1.4300061,1.9941436,1.1357516,0.5304101
45.5049999624749,0.46371606,1.933984,2.6581633,1.1547356,0.42610297
45.56899996225511,0.3563592,1.7270977,2.6271436,1.3473252,0.8229285
45.63299996203531,0.8467304,1.5100883,1.7956959,0.8380778,0.39339733
45.69699996181552,0.41047776,1.4461182,1.9658483,1.2273109,1.0595576
45.76099996159573,0.824105,2.1130657,2.6135826,1.3238201,0.9520269
45.82499996137594,1.1546429,1.4037025,2.7271533,1.420205,0.5315057
45.88899996115615,1.5385882,2.0677047,1.3482081,1.2534627,0.68185115
45.95299996093635,1.5114588,1.5018668,1.064878,1.2122098,0.5196946
46.01699996071656,1.5463718,1.2852913,1.0843776,1.0589789,0.47059557
46.08099996049677,0.5073858,1.510917,1.0188171,1.0985634,0.6459798
46.14499996027698,1.2547551,1.5194737,2.4670522,1.3410875,0.965175
46.208999960057184,0.456673,1.865753,0.80290425,1.1775924,0.84765714
46.27299995983739,0.5787199,1.6038901,0.86531174,1.4789517,1.0906341
46.3369999596176,1.2079927,1.4606379,0.79729027,1.0244344,0.9598876
46.40099995939781,1.2250633,1.806654,1.1006398,1.1945823,0.76460993
46.464999959178016,0.7938957,1.9773494,1.1513987,1.2162951,0.57214916
46.528999958958224,0.82582784,1.3768753,2.7618499,1.1189796,0.3270592
46.59299995873843,1.0125469,1.7608216,2.4157007,1.3366762,1.1752592
46.65699995851864,0.9038112,1.6450232,1.0507205,1.190897,0.83011746
46.72099995829885,0.42084792,1.9736018,1.8778945,1.049259,0.7677809
46.784999958079055,0.2590958,1.8672686,2.0328372,1.2412589,0.662883
46.84899995785926,1.2054719,1.7721494,0.9166991,1.0992934,0.5705942
46.91299995763947,0.5374201,1.8221632,1.1924186,1.2340326,1.0082463
46.97699995741968,1.3894436,1.8225434,1.9669806,1.3167039,0.8509161
47.04099995719989,1.5180063,0.84841365,2.3782318,1.2584695,1.083191
47.104999956980095,1.4967004,1.4698505,1.1690977,1.246981,1.0647998
47.1689999567603,0.44327253,2.3232691,2.1846504,1.03267,0.44453633
47.23299995654051,0.9702356,1.7806618,1.1111509,0.8421673,0.8364717
47.29699995632072,0.9843834,1.7505667,1.2329197,1.1619834,1.0309728
47.360999956100926,1.5354526,2.1815073,0.85734,1.4622601,0.6119613
47.424999955881134,1.3642095,1.546644,1.0796552,1.1548022,0.5050089
47.48899995566134,1.5264899,1.9227751,1.0864129,1.2817688,0.84782887
47.55299995544155,1.026616,1.5086508,1.2750312,1.0792787,0.5518101
47.616999955221765,0.36903873,2.3510683,0.8828584,1.1095947,0.7733808
47.68099995500197,1.2656739,1.6623684,1.182072,1.5340844,0.32941568
47.74499995478217,0.84088355,1.8754834,2.2609074,1.1727847,0.38911423
47.80899995456238,0.2935369,1.8414252,0.94435376,1.3184712,0.41649732
47.87299995434259,1.4417276,2.7331157,2.127116,1.3222567,0.9934214
47.9369999541228,1.5176163,2.6632736,2.1609757,1.1845467,0.74928224
48.000999953903005,1.5450895,2.5197961,2.7528248,1.422491,1.1971105
48.06499995368321,1.5430349,2.575765,1.966441,1.0056665,1.098642
48.12899995346342,1.1365724,2.3385854,2.2738307,1.0948595,0.6448091
48.19299995324363,1.0540701,1.5777315,1.9092088,1.1227027,1.0415796
48.25699995302384,1.1983005,1.555343,2.23747,1.2442328,1.0343081
48.32099995280405,1.2921336,1.3554786,2.0581698,1.3224651,1.1021085
48.38499995258425,1.107494,2.5021768,2.5011945,1.3234676,0.38516396
48.44899995236446,1.3119041,2.5631845,1.0386533,1.0585709,0.93590087
48.51299995214467,0.970796,1.3815432,2.8718207,1.1766275,0.8190205
48.57699995192488,0.46818718,1.5985317,2.817191,1.1323382,0.3071032
48.64099995170508,1.4556029,1.486421,2.1010842,0.9575343,0.800851
48.70499995148529,1.6079608,1.3664052,0.9113793,1.0360414,0.9512938
48.7689999512655,1.4753295,1.5405109,0.82960534,1.2145545,1.0456363
48.83299995104571,1.2454991,1.4521806,0.91438854,1.2239188,0.47756135
48.89699995082592,0.44629654,1.6086483,2.5811322,1.1028736,1.2086481
48.96099995060612,0.27921158,1.5872896,2.2402992,1.3858777,0.7141551
49.02499995038633,0.35889915,2.2712808,2.4794807,1.3470346,0.81453884
49.08899995016654,0.6728064,2.2281437,1.1878417,1.2691584,0.5643147
49.15299994994675,1.2356333,1.8828292,1.0300072,1.195018,1.0918636
49.21699994972696,0.47258684,1.4150983,2.3334286,1.2369826,0.9274493
49.28099994950716,1.496976,1.523352,2.1943064,1.1092469,1.0943253
49.34499994928737,1.5585169,1.4600989,2.0821059,1.3445303,0.49548104
49.40899994906758,1.5752707,1.6136278,0.9228767,1.1387212,0.6889319
49.47299994884778,1.5107892,1.912363,2.2235472,1.1232929,0.70955074
49.536999948628,1.5510272,1.5692153,2.47005,1.1866275,0.77650934
49.6009999484082,1.5275917,1.389822,1.2713032,1.0310549,0.5097972
49.66499994818841,1.5386128,1.7406,1.5553505,1.4278561,1.2440206
49.72899994796862,1.5088744,1.6238476,1.9722512,1.3596966,0.35615692
49.792999947748825,0.51135683,1.9389497,2.2020423,1.2606496,1.1618521
49.85699994752903,1.0501853,1.5745661,1.3345293,1.1071028,0.90274674
49.92099994730924,1.2686398,1.3666493,1.2021583,1.0370827,0.49260855
49.98499994708945,1.2959762,1.7637426,0.8902903,1.3108023,0.95649457


==> tn_inference_benchmark/tn_compile.csv <==
nparticles,0L,1L,2L
2.048000000000000000e+03,1.004604058340191841e+01,3.211025712080299854e+01,5.559098496101796627e+01
1.024000000000000000e+03,4.693901697173714638e+00,1.648458514362573624e+01,2.988834807649254799e+01
5.120000000000000000e+02,2.519691744819283485e+00,8.290452314540743828e+00,1.425377747975289822e+01
2.560000000000000000e+02,2.519799964502453804e+00,3.580027930438518524e+00,5.327485362067818642e+00
1.280000000000000000e+02,2.514700619503855705e+00,3.508939640596508980e+00,5.285675469785928726e+00
6.400000000000000000e+01,2.471421044319868088e+00,3.391243191435933113e+00,4.105351231992244720e+00
3.200000000000000000e+01,4.920407226309180260e+00,3.137671258300542831e+00,4.046079954132437706e+00
1.600000000000000000e+01,2.711610291153192520e+00,3.167330166324973106e+00,4.065790558233857155e+00
8.000000000000000000e+00,2.204025015234947205e+00,3.062860388308763504e+00,3.980191899463534355e+00


==> tn_inference_benchmark/tn_compile2.csv <==
nparticles,0L,1L,2L
2048,10.0460405834019,32.110257120803,55.590984961018
1024,4.69390169717371,16.4845851436257,29.8883480764925
512,2.51969174481928,8.29045231454074,14.2537774797529
256,2.51979996450245,3.58002793043852,5.32748536206782
128,2.51470061950386,3.50893964059651,5.28567546978593
64,2.47142104431987,3.39124319143593,4.10535123199225
32,2.52040722630918,3.13767125830054,4.04607995413244
16,2.31161029115319,3.16733016632497,4.06579055823386
8,2.20402501523495,3.06286038830876,3.98019189946353


==> tn_inference_benchmark/tn_compile_nostatic.csv <==
nparticles,0L,2L
2.048000000000000000e+03,1.117849895730614662e+01,5.737640713807195425e+01
1.024000000000000000e+03,7.250040192157030106e+00,3.032451475970447063e+01
5.120000000000000000e+02,6.019968958571553230e+00,1.618727037217468023e+01
2.560000000000000000e+02,3.972428459674119949e+00,7.727731810882687569e+00
1.280000000000000000e+02,3.476701918989419937e+00,5.842202180065214634e+00
6.400000000000000000e+01,4.575061327777802944e+00,5.422615972347557545e+00
3.200000000000000000e+01,3.346190475858747959e+00,4.843960828147828579e+00
1.600000000000000000e+01,3.859838917851448059e+00,4.618989629670977592e+00
8.000000000000000000e+00,3.178830910474061966e+00,4.473169441334903240e+00


==> tn_inference_benchmark/tn_graphs.csv <==
nparticles,0L,1L,2L
2.048000000000000000e+03,2.436812451109290123e+01,7.061097378842532635e+01,1.181160217523574829e+02
1.024000000000000000e+03,1.192274535074830055e+01,3.533421245403587818e+01,5.912466366775333881e+01
5.120000000000000000e+02,5.964563293382525444e+00,1.748670762404799461e+01,2.898681085556745529e+01
2.560000000000000000e+02,3.131697056815028191e+00,8.880115346983075142e+00,1.464463400654494762e+01
1.280000000000000000e+02,1.655175769701600075e+00,4.272127933800220490e+00,6.895172223448753357e+00
6.400000000000000000e+01,8.692632429301738739e-01,3.086401578038930893e+00,3.497201446443796158e+00
3.200000000000000000e+01,6.269221566617488861e-01,1.451418949291110039e+00,2.263219319283962250e+00
1.600000000000000000e+01,5.269429646432399750e-01,1.103352336212992668e+00,1.673054471611976624e+00
8.000000000000000000e+00,4.771534446626901627e-01,9.086753893643617630e-01,1.343477927148342133e+00


==> tn_inference_benchmark/tn_plain.csv <==
nparticles,0L,1L,2L
2.048000000000000000e+03,2.415802074596285820e+01,7.106034358032047749e+01,1.191049296222627163e+02
1.024000000000000000e+03,1.218430817127227783e+01,3.568757300265133381e+01,5.927096446044743061e+01
5.120000000000000000e+02,8.109103627502918243e+00,1.786342466250061989e+01,3.146788599900901318e+01
2.560000000000000000e+02,4.361030682921409607e+00,9.266928136348724365e+00,1.517429097555577755e+01
1.280000000000000000e+02,4.329885113984346390e+00,7.143470533192157745e+00,1.232010459527373314e+01
6.400000000000000000e+01,4.357714084908366203e+00,7.059673601761460304e+00,9.808341059833765030e+00
3.200000000000000000e+01,4.353380100801587105e+00,7.040267447009682655e+00,9.787566736340522766e+00
1.600000000000000000e+01,4.350869953632354736e+00,7.032606452703475952e+00,9.754387727007269859e+00
8.000000000000000000e+00,4.270514091476798058e+00,7.021442353725433350e+00,9.719524001702666283e+00

